Multi-Object Tracking with Interacting Vehicles and Road Map Information

In many applications, tracking of multiple objects is crucial for a perception of the current environment. Most of the present multi-object tracking algorithms assume that objects move independently regarding other dynamic objects as well as the static environment. Since in many traffic situations objects interact with each other and in addition there are restrictions due to drivable areas, the assumption of an independent object motion is not fulfilled. This paper proposes an approach adapting a multi-object tracking system to model interaction between vehicles, and the current road geometry. Therefore, the prediction step of a Labeled Multi-Bernoulli filter is extended to facilitate modeling interaction between objects using the Intelligent Driver Model. Furthermore, to consider road map information, an approximation of a highly precise road map is used. The results show that in scenarios where the assumption of a standard motion model is violated, the tracking system adapted with the proposed method achieves higher accuracy and robustness in its track estimations.

==> img/tikz/DigitalMapKreisel-1.tsv <==
571244.502398	5364668.54182
571244.862891	5364668.89105
571245.226973	5364669.23733
571245.594117	5364669.57964
571245.964484	5364669.91783
571246.338237	5364670.25172
571246.715538	5364670.58113
571247.096549	5364670.90588
571247.48143	5364671.22581
571247.870342	5364671.54074
571248.263444	5364671.8505
571248.660898	5364672.15491
571249.062863	5364672.4538
571249.469495	5364672.74711
571249.880892	5364673.03634
571250.297114	5364673.32339
571250.718219	5364673.60193
571251.144266	5364673.86764
571251.575313	5364674.12379
571252.011415	5364674.37372
571252.452501	5364674.61678
571252.89837	5364674.84807
571253.348814	5364675.0626
571253.803626	5364675.25964
571254.262598	5364675.44767
571254.725491	5364675.63434
571255.19202	5364675.81829
571255.661899	5364675.99745
571256.134838	5364676.16971
571256.610551	5364676.33299
571257.08875	5364676.48522
571257.569147	5364676.62609
571258.051453	5364676.75918
571258.535383	5364676.88862
571259.020647	5364677.01733
571259.506958	5364677.14481
571259.994029	5364677.26991
571260.48162	5364677.39178
571260.969652	5364677.51057
571261.458077	5364677.62661
571261.946847	5364677.74025
571262.435916	5364677.85183
571262.925235	5364677.96169
571263.414756	5364678.07017
571263.904433	5364678.17761
571264.394217	5364678.28436
571264.884061	5364678.39075
571265.373917	5364678.49713
571265.863747	5364678.60377
571266.353535	5364678.71075
571266.843271	5364678.81809
571267.332945	5364678.92583
571267.822548	5364679.034
571268.312069	5364679.14264
571268.801497	5364679.25179
571269.290824	5364679.36147
571269.780038	5364679.47173
571270.26913	5364679.5826
571270.75809	5364679.6941
571271.246907	5364679.80628
571271.735572	5364679.91917
571272.224074	5364680.03281
571272.712404	5364680.14722
571273.20055	5364680.26245
571273.688504	5364680.37852
571274.176255	5364680.49547
571274.663792	5364680.61334
571275.151107	5364680.73216
571275.638188	5364680.85197
571276.125026	5364680.97279
571276.611611	5364681.09467
571277.097932	5364681.21763
571277.583981	5364681.34169
571278.069749	5364681.46687
571278.555227	5364681.59317
571279.040405	5364681.72063
571279.525276	5364681.84924
571280.009829	5364681.97903
571280.494056	5364682.11001
571280.977948	5364682.2422
571281.461496	5364682.37561
571281.944691	5364682.51026
571282.427524	5364682.64616
571282.909986	5364682.78333
571283.392068	5364682.92179
571283.873761	5364683.06154
571284.355056	5364683.20261
571284.835944	5364683.34501
571285.316417	5364683.48875
571285.796465	5364683.63385
571286.276079	5364683.78033
571286.75525	5364683.9282
571287.23397	5364684.07748
571287.712229	5364684.22818
571288.190026	5364684.38029
571288.667376	5364684.53378
571289.144296	5364684.68858
571289.620802	5364684.84465
571290.096912	5364685.00194
571290.572641	5364685.16039
571291.048007	5364685.31995
571291.523027	5364685.48057
571291.997716	5364685.6422
571292.472093	5364685.80479
571292.946173	5364685.96828
571293.419974	5364686.13263
571293.893511	5364686.29778
571294.366803	5364686.46368
571294.839865	5364686.63028
571295.312714	5364686.79753
571295.785368	5364686.96537
571296.257842	5364687.13376
571296.730154	5364687.30264
571297.20232	5364687.47196
571297.674357	5364687.64167
571298.146282	5364687.81172
571298.618111	5364687.98205
571299.089856	5364688.15264
571299.561517	5364688.32347
571300.033094	5364688.49455
571300.504588	5364688.66587
571300.975997	5364688.83743
571301.447322	5364689.00922
571301.918563	5364689.18124
571302.38972	5364689.3535
571302.860792	5364689.52598
571303.33178	5364689.69869
571303.802684	5364689.87161
571304.273503	5364690.04476
571304.744237	5364690.21813
571305.214887	5364690.39171
571305.685451	5364690.5655
571306.155931	5364690.7395
571306.626325	5364690.91371
571307.096635	5364691.08812
571307.566859	5364691.26273
571308.036998	5364691.43754
571308.507052	5364691.61254
571308.97702	5364691.78774
571309.446903	5364691.96313
571309.916701	5364692.1387
571310.386417	5364692.31446
571310.856052	5364692.49039
571311.32561	5364692.6665
571311.795092	5364692.84278
571312.264502	5364693.01923
571312.733841	5364693.19584
571313.203112	5364693.3726
571313.672316	5364693.54952
571314.141458	5364693.72659
571314.610538	5364693.9038
571315.079559	5364694.08116
571315.548524	5364694.25865
571316.017434	5364694.43627
571316.486293	5364694.61402
571316.955103	5364694.79189
571317.423865	5364694.96989
571317.892583	5364695.148
571318.361259	5364695.32622
571318.829894	5364695.50455
571319.298492	5364695.68298
571319.767055	5364695.86151
571320.235585	5364696.04013
571320.704084	5364696.21885
571321.172555	5364696.39765
571321.641001	5364696.57653
571322.109423	5364696.75549
571322.577823	5364696.93453
571323.046206	5364697.11363
571323.514571	5364697.2928
571323.982923	5364697.47203
571324.451263	5364697.65132
571324.919594	5364697.83065
571325.387918	5364698.01004
571325.856237	5364698.18947
571326.324554	5364698.36894
571326.792871	5364698.54845
571327.261191	5364698.72799
571327.729515	5364698.90756
571328.197847	5364699.08714
571328.666188	5364699.26675
571329.134542	5364699.44638
571329.602909	5364699.62601
571330.071293	5364699.80565
571330.539696	5364699.98529
571331.008121	5364700.16493
571331.476568	5364700.34456
571331.945037	5364700.52418
571332.413529	5364700.70378
571332.882044	5364700.88336
571333.35058	5364701.0629
571333.819139	5364701.24241
571334.28772	5364701.42187
571334.756323	5364701.60128
571335.224948	5364701.78064
571335.693596	5364701.95994
571336.162265	5364702.13917
571336.630956	5364702.31832
571337.099669	5364702.4974
571337.568403	5364702.67639
571338.03716	5364702.85529
571338.505938	5364703.03409
571338.974737	5364703.21279
571339.443558	5364703.39138
571339.912401	5364703.56985
571340.381265	5364703.7482
571340.85015	5364703.92643
571341.319057	5364704.10451
571341.787985	5364704.28246
571342.256934	5364704.46028
571342.725904	5364704.63795
571343.194895	5364704.8155
571343.663907	5364704.99293
571344.13294	5364705.17025
571344.601994	5364705.34745
571345.071068	5364705.52455
571345.540164	5364705.70155
571346.00928	5364705.87846
571346.478416	5364706.05529
571346.947573	5364706.23204
571347.416751	5364706.40871
571347.885949	5364706.58531
571348.355168	5364706.76186
571348.824406	5364706.93834
571349.293665	5364707.11478
571349.762945	5364707.29118
571350.232244	5364707.46753
571350.701563	5364707.64385
571351.170903	5364707.82015
571351.640262	5364707.99643
571352.109641	5364708.17269
571352.57904	5364708.34895
571353.048459	5364708.5252
571353.517894	5364708.70145
571353.987347	5364708.87769
571354.456815	5364709.05394
571354.926296	5364709.23019
571355.395791	5364709.40644
571355.865298	5364709.5827
571356.334814	5364709.75896
571356.80434	5364709.93524
571357.273874	5364710.11153
571357.743414	5364710.28783
571358.21296	5364710.46414
571358.682511	5364710.64047
571359.152064	5364710.81682
571359.621618	5364710.99319
571360.091174	5364711.16958
571360.560728	5364711.34599
571361.030281	5364711.52243
571361.499831	5364711.69889
571361.969376	5364711.87538
571362.438915	5364712.05191
571362.908447	5364712.22846
571363.377971	5364712.40505
571363.847486	5364712.58168
571364.316991	5364712.75834
571364.786483	5364712.93504
571365.255962	5364713.11178
571365.725427	5364713.28857
571366.194877	5364713.4654
571366.664309	5364713.64227
571367.133724	5364713.8192
571367.603119	5364713.99617
571368.072494	5364714.17319
571368.541847	5364714.35027
571369.011177	5364714.5274
571369.480482	5364714.70459
571369.949763	5364714.88184
571370.419016	5364715.05915
571370.888242	5364715.23652
571371.357439	5364715.41395
571371.826605	5364715.59145
571372.295739	5364715.76901
571372.764841	5364715.94665
571373.233908	5364716.12435
571373.70294	5364716.30213
571374.171936	5364716.47998
571374.640896	5364716.6579
571375.10982	5364716.8359
571375.578709	5364717.01397
571376.047564	5364717.19211
571376.516387	5364717.37032
571376.985177	5364717.54859
571377.453935	5364717.72693
571377.922664	5364717.90534
571378.391362	5364718.0838
571378.860031	5364718.26234
571379.328672	5364718.44093
571379.797286	5364718.61958
571380.265873	5364718.79829
571225.980555	5364685.14858
571225.677072	5364684.76829
571225.390929	5364684.37786
571225.113812	5364683.97737
571224.852874	5364683.56736
571224.607558	5364683.14836
571224.374982	5364682.7209
571224.160098	5364682.28552
571223.960677	5364681.84273
571223.777576	5364681.39308
571223.608073	5364680.93709
571223.45619	5364680.4753
571223.321274	5364680.00823
571223.20522	5364679.53643
571223.107815	5364679.06048
571223.028405	5364678.58111
571222.966175	5364678.09906
571222.923435	5364677.61507
571222.898526	5364677.12988
571222.892748	5364676.64424
571222.909634	5364676.15887
571222.947631	5364675.67452
571223.003464	5364675.19193
571223.079585	5364674.71183
571223.174387	5364674.23498
571223.288732	5364673.7621
571223.420773	5364673.29394
571223.57045	5364672.83122
571223.738307	5364672.37465
571223.921738	5364671.92495
571224.119369	5364671.48283
571224.337312	5364671.04901
571224.575233	5364670.62419
571224.829871	5364670.2091
571225.099663	5364669.80446
571225.384354	5364669.41096
571225.683872	5364669.02933
571225.998004	5364668.66028
571226.326968	5364668.30447
571226.671922	5364667.96179
571227.031905	5364667.63156
571227.400262	5364667.31311
571227.773867	5364667.00655
571228.160185	5364666.71265
571228.556511	5364666.43183
571228.958535	5364666.16107
571229.368695	5364665.89548
571229.777427	5364665.63262
571230.190186	5364665.38218
571230.628089	5364665.16906
571090.910875	5364652.73014
571091.409775	5364652.76643
571091.908591	5364652.80385
571092.407322	5364652.84236
571092.905968	5364652.88195
571093.404529	5364652.92258
571093.903003	5364652.96425
571094.401391	5364653.0069
571094.899694	5364653.05054
571095.397911	5364653.09512
571095.896042	5364653.14064
571096.394089	5364653.18705
571096.892052	5364653.23434
571097.389932	5364653.28248
571097.887728	5364653.33146
571098.385444	5364653.38123
571098.883078	5364653.43178
571099.380635	5364653.48309
571099.878112	5364653.53513
571100.375514	5364653.58788
571100.872841	5364653.64131
571101.370095	5364653.6954
571101.867277	5364653.75012
571102.36439	5364653.80545
571102.861435	5364653.86137
571103.358415	5364653.91785
571103.855331	5364653.97487
571104.352185	5364654.0324
571104.848981	5364654.09043
571105.34572	5364654.14892
571105.842404	5364654.20785
571106.339036	5364654.2672
571106.835619	5364654.32695
571107.332155	5364654.38708
571107.828643	5364654.44759
571108.325087	5364654.50846
571108.821486	5364654.56969
571109.317842	5364654.63125
571109.814156	5364654.69314
571110.31043	5364654.75534
571110.806665	5364654.81785
571111.302862	5364654.88065
571111.799023	5364654.94372
571112.295148	5364655.00707
571112.79124	5364655.07067
571113.287299	5364655.13451
571113.783327	5364655.19859
571114.279326	5364655.26288
571114.775296	5364655.32738
571115.27124	5364655.39208
571115.767159	5364655.45696
571116.263054	5364655.52201
571116.758927	5364655.58723
571117.254779	5364655.65259
571117.750613	5364655.71809
571118.246428	5364655.78371
571118.742228	5364655.84945
571119.238012	5364655.91529
571119.733784	5364655.98121
571120.229545	5364656.04722
571120.725295	5364656.11329
571121.221038	5364656.17941
571121.716774	5364656.24557
571122.212504	5364656.31177
571122.708231	5364656.37798
571123.203956	5364656.4442
571123.699681	5364656.51041
571124.195407	5364656.5766
571124.691136	5364656.64277
571125.18687	5364656.70889
571125.682609	5364656.77498
571126.178354	5364656.84102
571126.674105	5364656.90702
571127.16986	5364656.97298
571127.665621	5364657.03891
571128.161387	5364657.10481
571128.657156	5364657.17067
571129.15293	5364657.23651
571129.648708	5364657.30232
571130.14449	5364657.3681
571130.640274	5364657.43386
571131.136062	5364657.49961
571131.631852	5364657.56533
571132.127645	5364657.63103
571132.62344	5364657.69673
571133.119237	5364657.76241
571133.615036	5364657.82807
571134.110836	5364657.89374
571134.606637	5364657.95939
571135.102439	5364658.02504
571135.598241	5364658.09069
571136.094044	5364658.15634
571136.589847	5364658.22199
571137.085649	5364658.28764
571137.581451	5364658.3533
571138.077252	5364658.41897
571138.573052	5364658.48465
571139.068851	5364658.55034
571139.564648	5364658.61605
571140.060443	5364658.68177
571140.556236	5364658.74751
571141.052026	5364658.81327
571141.547814	5364658.87905
571142.043598	5364658.94486
571142.53938	5364659.0107
571143.035158	5364659.07656
571143.530931	5364659.14246
571144.026701	5364659.20839
571144.522467	5364659.27435
571145.018227	5364659.34035
571145.513983	5364659.40639
571146.009733	5364659.47248
571146.505478	5364659.5386
571147.001218	5364659.60477
571147.496951	5364659.67099
571147.992677	5364659.73726
571148.488397	5364659.80358
571148.98411	5364659.86995
571149.479816	5364659.93638
571149.975515	5364660.00287
571150.471205	5364660.06941
571150.966888	5364660.13602
571151.462562	5364660.20269
571151.958227	5364660.26943
571152.453884	5364660.33624
571152.949531	5364660.40312
571153.445169	5364660.47007
571153.940797	5364660.53709
571154.436415	5364660.6042
571154.932023	5364660.67138
571155.42762	5364660.73864
571155.923206	5364660.80598
571156.41878	5364660.87341
571156.914343	5364660.94092
571157.409894	5364661.00853
571157.905434	5364661.07622
571158.40096	5364661.14401
571158.896474	5364661.21189
571159.391975	5364661.27987
571159.887462	5364661.34795
571160.382936	5364661.41613
571160.878396	5364661.48441
571161.373843	5364661.55278
571161.869277	5364661.62125
571162.364698	5364661.68982
571162.860106	5364661.75848
571163.355501	5364661.82723
571163.850883	5364661.89607
571164.346253	5364661.96501
571164.841611	5364662.03403
571165.336957	5364662.10314
571165.832291	5364662.17233
571166.327613	5364662.24161
571166.822923	5364662.31098
571167.318222	5364662.38043
571167.81351	5364662.44995
571168.308786	5364662.51956
571168.804052	5364662.58925
571169.299306	5364662.65901
571169.79455	5364662.72885
571170.289783	5364662.79877
571170.785007	5364662.86876
571171.280219	5364662.93882
571171.775422	5364663.00895
571172.270615	5364663.07916
571172.765798	5364663.14943
571173.260972	5364663.21977
571173.756137	5364663.29018
571174.251292	5364663.36065
571174.746438	5364663.43119
571175.241575	5364663.50179
571175.736704	5364663.57245
571176.231824	5364663.64317
571176.726936	5364663.71395
571177.222039	5364663.78478
571177.717135	5364663.85568
571178.212223	5364663.92663
571178.707303	5364663.99763
571179.202375	5364664.06869
571179.69744	5364664.1398
571180.192498	5364664.21095
571180.687549	5364664.28216
571181.182594	5364664.35342
571181.677631	5364664.42472
571182.172662	5364664.49607
571182.667687	5364664.56746
571183.162706	5364664.6389
571183.657719	5364664.71037
571184.152726	5364664.78189
571184.647727	5364664.85345
571185.142723	5364664.92504
571185.637714	5364664.99668
571186.132699	5364665.06834
571186.62768	5364665.14005
571187.122656	5364665.21178
571187.617627	5364665.28355
571188.112595	5364665.35535
571188.607557	5364665.42717
571189.102516	5364665.49903
571189.597471	5364665.57091
571190.092423	5364665.64282
571190.587371	5364665.71475
571191.082315	5364665.78671
571191.577257	5364665.85868
571192.072197	5364665.93066
571192.567137	5364666.00263
571193.062079	5364666.07458
571193.557024	5364666.1465
571194.051975	5364666.21838
571194.546933	5364666.29021
571195.041899	5364666.36198
571195.536875	5364666.43366
571196.031863	5364666.50526
571196.526864	5364666.57677
571197.021881	5364666.64816
571197.516914	5364666.71943
571198.011966	5364666.79056
571198.507037	5364666.86156
571199.002131	5364666.93239
571199.497247	5364667.00306
571199.992389	5364667.07355
571200.487556	5364667.14384
571200.982752	5364667.21394
571201.477977	5364667.28382
571201.973234	5364667.35347
571202.468522	5364667.42289
571202.963845	5364667.49206
571203.459203	5364667.56097
571203.954599	5364667.6296
571204.450032	5364667.69796
571204.945506	5364667.76602
571205.441021	5364667.83377
571205.936579	5364667.90121
571206.43218	5364667.96831
571206.927828	5364668.03508
571207.423521	5364668.10149
571207.919263	5364668.16753
571208.415055	5364668.23321
571208.910897	5364668.29849
571209.40679	5364668.36338
571209.902737	5364668.42785
571210.398737	5364668.4919
571210.894793	5364668.55552
571211.390906	5364668.61869
571211.887076	5364668.6814
571212.383304	5364668.74365
571212.879592	5364668.80541
571213.37594	5364668.86669
571213.872326	5364668.92721
571214.368795	5364668.98588
571214.865502	5364669.04125
571215.362579	5364669.09197
571215.860135	5364669.13653
571216.358217	5364669.17356
571216.856833	5364669.20141
571217.355894	5364669.2188
571217.85524	5364669.22383
571218.354594	5364669.21546
571218.853545	5364669.1914
571219.351609	5364669.15112
571219.84802	5364669.09196
571220.342088	5364669.01387
571220.83276	5364668.91503
571221.319533	5364668.79785
571221.801985	5364668.66378
571222.280247	5364668.51553
571222.754256	5364668.35445
571223.224456	5364668.18297
571223.690963	5364668.0022
571224.154418	5364667.81429
571224.615089	5364667.62033
571225.073654	5364667.42211
571225.530575	5364667.22086
571225.986495	5364667.01809
571226.442221	5364666.815
571226.898487	5364666.61266
571227.355845	5364666.41229
571227.814793	5364666.21504
571228.2759	5364666.02229
571228.73956	5364665.8351
571229.206344	5364665.65507
571229.676434	5364665.48302
571230.150372	5364665.32085
571230.628089	5364665.16906
571225.980555	5364685.14858
571225.620047	5364684.8368
571225.253542	5364684.54395
571224.887681	5364684.25448
571224.522123	5364683.96161
571224.156529	5364683.66694
571223.790557	5364683.37366
571223.423868	5364683.07959
571223.056136	5364682.78515
571222.687045	5364682.49296
571222.31628	5364682.20204
571221.943526	5364681.91336
571221.568467	5364681.62952
571221.190789	5364681.34936
571220.810227	5364681.0703
571220.42675	5364680.79532
571220.04039	5364680.52459
571219.651177	5364680.25802
571219.259143	5364680.001
571218.864319	5364679.74317
571218.466737	5364679.48969
571218.066427	5364679.24671
571217.663423	5364679.00168
571217.257754	5364678.76767
571216.849452	5364678.53011
571216.438549	5364678.30501
571216.025076	5364678.08098
571215.609064	5364677.86139
571215.190547	5364677.64998
571214.769603	5364677.43518
571214.346338	5364677.23369
571213.920859	5364677.03088
571213.493274	5364676.8339
571213.063691	5364676.64558
571212.632218	5364676.45768
571212.198963	5364676.2758
571211.764032	5364676.09589
571211.327534	5364675.92254
571210.889576	5364675.74834
571210.450267	5364675.582
571210.009713	5364675.41877
571209.568023	5364675.25168
571209.125304	5364675.09113
571208.681663	5364674.93242
571208.237209	5364674.77348
571207.792038	5364674.61649
571207.346183	5364674.46609
571206.899663	5364674.31645
571206.452496	5364674.16818
571206.004697	5364674.02369
571205.556285	5364673.87791
571205.107277	5364673.73814
571204.65769	5364673.59946
571204.207541	5364673.4614
571203.756848	5364673.32659
571203.305628	5364673.19503
571202.853898	5364673.06376
571202.401676	5364672.93313
571201.948979	5364672.8029
571201.495823	5364672.67734
571201.042227	5364672.54931
571200.588208	5364672.42642
571200.133782	5364672.30771
571199.678968	5364672.18986
571199.22378	5364672.07137
571198.768234	5364671.95313
571198.312344	5364671.83641
571197.856124	5364671.72801
571197.399587	5364671.6171
571196.942749	5364671.50043
571196.485623	5364671.3935
571196.028224	5364671.28557
571195.570565	5364671.17166
571195.112661	5364671.06842
571194.654526	5364670.95616
571194.196174	5364670.84905
571193.737619	5364670.74541
571193.278876	5364670.63374
571192.819959	5364670.53093
571192.360882	5364670.42624
571191.901658	5364670.32188
571191.442303	5364670.21881
571190.98283	5364670.10956
571190.523254	5364670.0122
571190.063589	5364669.9054
571189.603845	5364669.80745
571189.144024	5364669.70418
571188.684122	5364669.60271
571188.224139	5364669.5049
571187.764073	5364669.40645
571187.303921	5364669.30468
571186.843682	5364669.20756
571186.383353	5364669.10682
571185.922934	5364669.00889
571185.462422	5364668.91267
571185.001815	5364668.81524
571184.541111	5364668.72034
571184.080309	5364668.62401
571183.619407	5364668.52852
571183.158402	5364668.43574
571182.697293	5364668.34431
571182.236078	5364668.24758
571181.774755	5364668.15546
571181.313323	5364668.05923
571180.851778	5364667.97034
571180.390121	5364667.87927
571179.928348	5364667.78871
571179.466457	5364667.69358
571179.004448	5364667.60448
571178.542322	5364667.51525
571178.080081	5364667.42558
571177.617726	5364667.33959
571177.155258	5364667.25612
571176.692679	5364667.16597
571176.229992	5364667.08028
571175.767197	5364666.99587
571175.304297	5364666.91114
571174.841292	5364666.82632
571174.378185	5364666.74313
571173.914977	5364666.66447
571173.451669	5364666.57729
571172.988264	5364666.50075
571172.524764	5364666.41967
571172.061168	5364666.33644
571171.59748	5364666.25597
571171.133702	5364666.17937
571170.669833	5364666.10448
571170.205877	5364666.0255
571169.741835	5364665.94039
571169.277708	5364665.8628
571168.813498	5364665.78734
571168.349207	5364665.71265
571167.884836	5364665.63767
571167.420387	5364665.562
571166.955862	5364665.48607
571166.491262	5364665.41037
571166.026589	5364665.33542
571165.561845	5364665.2617
571165.097031	5364665.1897
571164.632148	5364665.11949
571164.167199	5364665.04897
571163.702185	5364664.97627
571163.237108	5364664.90274
571162.771969	5364664.82913
571162.306769	5364664.75533
571161.841512	5364664.68133
571161.376198	5364664.61187
571160.910828	5364664.54736
571160.445405	5364664.47492
571159.979931	5364664.39982
571159.514405	5364664.32886
571159.048832	5364664.26423
571158.583211	5364664.19597
571158.117545	5364664.12342
571157.651835	5364664.05183
571157.186083	5364663.98622
571156.720291	5364663.92081
571156.25446	5364663.84806
571155.788592	5364663.78727
571155.322688	5364663.71772
571154.856749	5364663.65503
571154.390776	5364663.58722
571153.92477	5364663.51698
571153.458731	5364663.45581
571152.99266	5364663.38596
571152.526558	5364663.31851
571152.060426	5364663.25744
571151.594264	5364663.18774
571151.128074	5364663.12212
571150.661855	5364663.06072
571150.195609	5364662.98956
571149.729336	5364662.92012
571149.263037	5364662.86166
571148.796713	5364662.79196
571148.330364	5364662.72561
571147.863992	5364662.66655
571147.397597	5364662.59545
571146.93118	5364662.53264
571146.464741	5364662.47155
571145.998282	5364662.40174
571145.531802	5364662.33472
571145.065303	5364662.27464
571144.598786	5364662.20963
571144.132251	5364662.1466
571143.665699	5364662.08519
571143.199131	5364662.02211
571142.732547	5364661.95882
571142.265949	5364661.89704
571141.799336	5364661.83564
571141.33271	5364661.77057
571140.866072	5364661.71153
571140.399421	5364661.65285
571139.93276	5364661.58922
571139.466088	5364661.52609
571138.999407	5364661.46859
571138.532717	5364661.40824
571138.066019	5364661.34961
571137.599313	5364661.28974
571137.132601	5364661.23056
571136.665882	5364661.17219
571136.199159	5364661.10804
571135.732431	5364661.04748
571135.2657	5364660.98886
571134.798966	5364660.9293
571134.332229	5364660.87027
571133.865491	5364660.81212
571133.398753	5364660.75148
571132.932014	5364660.69548
571132.465276	5364660.64238
571131.99854	5364660.57615
571131.531806	5364660.51743
571131.065075	5364660.4592
571130.598348	5364660.39849
571130.131625	5364660.34498
571129.664908	5364660.28916
571129.198196	5364660.224
571128.731491	5364660.1663
571128.264794	5364660.10771
571127.798102	5364660.04891
571127.331417	5364659.99101
571126.864736	5364659.93248
571126.398058	5364659.87483
571125.931383	5364659.817
571125.46471	5364659.75374
571124.998037	5364659.69635
571124.531363	5364659.63357
571124.064689	5364659.57286
571123.598012	5364659.51469
571123.131331	5364659.45102
571122.664647	5364659.3949
571122.197957	5364659.32929
571121.73126	5364659.26685
571121.264557	5364659.2086
571120.797845	5364659.14939
571120.331124	5364659.08836
571119.864393	5364659.0258
571119.397651	5364658.9646
571118.930896	5364658.90543
571118.464129	5364658.84411
571117.997347	5364658.77921
571117.53055	5364658.72276
571117.063737	5364658.66217
571116.596907	5364658.59421
571116.130059	5364658.53351
571115.663192	5364658.47759
571115.196305	5364658.41355
571114.729397	5364658.34996
571114.262467	5364658.29622
571113.795515	5364658.23114
571113.328538	5364658.16774
571112.861536	5364658.11388
571112.394508	5364658.04915
571111.927454	5364657.98619
571111.460372	5364657.93176
571110.99326	5364657.8691
571110.526119	5364657.81009
571110.058948	5364657.7529
571109.591744	5364657.6908
571109.124508	5364657.63501
571108.657238	5364657.57943
571108.189933	5364657.52237
571107.722593	5364657.46516
571107.255216	5364657.40864
571106.787801	5364657.35284
571106.320348	5364657.29638
571105.852855	5364657.23801
571105.385322	5364657.18202
571104.917746	5364657.13232
571104.450129	5364657.08136
571103.982468	5364657.02351
571103.514762	5364656.97237
571103.047011	5364656.92471
571102.579213	5364656.8716
571102.111368	5364656.81688
571101.643475	5364656.76466
571101.175532	5364656.71534
571100.707538	5364656.66724
571100.239494	5364656.61854
571099.771397	5364656.56785
571099.303247	5364656.52143
571098.835044	5364656.48227
571098.366788	5364656.4335
571097.898478	5364656.38306
571097.430114	5364656.33981
571096.961697	5364656.29681
571096.493226	5364656.24888
571096.0247	5364656.20222
571095.556121	5364656.16096
571095.087486	5364656.11517
571094.618797	5364656.07108
571094.150052	5364656.03161
571093.681253	5364655.9894
571093.212398	5364655.94669
571092.743487	5364655.90661
571092.274521	5364655.86809
571091.805499	5364655.82865
571091.336421	5364655.78798
571090.867286	5364655.75526
571379.483937	5364721.39256
571379.01186	5364721.2229
571378.539725	5364721.05387
571378.067545	5364720.88545
571377.595337	5364720.71651
571377.123114	5364720.54579
571376.650892	5364720.37204
571376.178683	5364720.19756
571375.706504	5364720.03007
571375.234369	5364719.86217
571374.762291	5364719.69299
571374.290285	5364719.52434
571373.818365	5364719.35766
571373.346545	5364719.18891
571372.87484	5364719.0144
571372.403262	5364718.84287
571371.931828	5364718.67216
571371.460549	5364718.49549
571370.989442	5364718.32728
571370.518519	5364718.15085
571370.047794	5364717.98063
571369.577283	5364717.81003
571369.106984	5364717.63332
571368.636882	5364717.46004
571368.16696	5364717.28617
571367.697202	5364717.11372
571367.227592	5364716.93754
571366.758111	5364716.75978
571366.288744	5364716.58413
571365.819474	5364716.40686
571365.350284	5364716.22964
571364.881158	5364716.05349
571364.412079	5364715.87509
571363.943031	5364715.70144
571363.473998	5364715.51583
571363.004977	5364715.34217
571362.535968	5364715.16153
571362.066971	5364714.98235
571361.597985	5364714.80203
571361.129012	5364714.62166
571360.660049	5364714.44155
571360.191098	5364714.26109
571359.722158	5364714.08385
571359.253229	5364713.90613
571358.784311	5364713.72835
571358.315404	5364713.55359
571357.846507	5364713.37631
571357.377621	5364713.1985
571356.908745	5364713.01899
571356.439879	5364712.84019
571355.971024	5364712.66167
571355.502178	5364712.4826
571355.033343	5364712.3026
571354.564517	5364712.13252
571354.0957	5364711.95066
571353.626893	5364711.7783
571353.158096	5364711.59892
571352.689307	5364711.42136
571352.220528	5364711.2475
571351.751757	5364711.06495
571351.282996	5364710.89015
571350.814243	5364710.70676
571350.345498	5364710.53417
571349.876762	5364710.35305
571349.408034	5364710.17732
571348.939314	5364709.99457
571348.470602	5364709.81939
571348.001899	5364709.63652
571347.533202	5364709.46104
571347.064514	5364709.27932
571346.595833	5364709.09999
571346.127159	5364708.92294
571345.658492	5364708.74065
571345.189833	5364708.56342
571344.72118	5364708.38438
571344.252534	5364708.20338
571343.783895	5364708.02855
571343.315263	5364707.84598
571342.846636	5364707.66913
571342.378017	5364707.48417
571341.909403	5364707.31147
571341.440795	5364707.12659
571340.972193	5364706.95067
571340.503597	5364706.77026
571340.035007	5364706.58974
571339.566422	5364706.41469
571339.097844	5364706.2332
571338.629271	5364706.05176
571338.160704	5364705.8778
571337.692143	5364705.69201
571337.223588	5364705.51465
571336.75504	5364705.3387
571336.286497	5364705.15669
571335.817961	5364704.97503
571335.349431	5364704.79925
571334.880908	5364704.62291
571334.412391	5364704.43591
571333.94388	5364704.25562
571333.475376	5364704.07957
571333.006878	5364703.90223
571332.538387	5364703.72427
571332.069903	5364703.54647
571331.601425	5364703.36898
571331.132954	5364703.19171
571330.66449	5364703.01408
571330.196033	5364702.83038
571329.727583	5364702.64732
571329.259139	5364702.46983
571328.790703	5364702.29181
571328.322274	5364702.11336
571327.853852	5364701.93463
571327.385438	5364701.75572
571326.91703	5364701.57677
571326.44863	5364701.39779
571325.980238	5364701.21845
571325.511852	5364701.03835
571325.043474	5364700.85874
571324.575104	5364700.68722
571324.106742	5364700.5085
571323.638387	5364700.32718
571323.170039	5364700.1464
571322.7017	5364699.96575
571322.233368	5364699.78483
571321.765044	5364699.60326
571321.296728	5364699.42067
571320.82842	5364699.23772
571320.36012	5364699.056
571319.891829	5364698.87712
571319.423545	5364698.70069
571318.955269	5364698.51989
571318.487001	5364698.33653
571318.018725	5364698.15333
571317.550424	5364697.97206
571317.082077	5364697.79395
571316.613666	5364697.61487
571316.145171	5364697.43158
571315.676574	5364697.25628
571315.207854	5364697.0723
571314.738993	5364696.89555
571314.269972	5364696.71487
571313.800771	5364696.53423
571313.331372	5364696.35894
571312.861754	5364696.18192
571312.391899	5364696.00662
571311.921787	5364695.8349
571311.4514	5364695.66004
571310.980718	5364695.48936
571310.509722	5364695.3194
571310.038392	5364695.15339
571309.56671	5364694.98408
571309.094656	5364694.81456
571308.622211	5364694.64811
571308.149356	5364694.49024
571307.676074	5364694.3202
571307.20236	5364694.15718
571306.728221	5364693.99591
571306.253658	5364693.8357
571305.778677	5364693.6754
571305.303281	5364693.51421
571304.827475	5364693.35407
571304.351263	5364693.19407
571303.874648	5364693.03282
571303.397635	5364692.87294
571302.920228	5364692.72298
571302.44243	5364692.56472
571301.964247	5364692.41244
571301.485681	5364692.26053
571301.006737	5364692.1099
571300.52742	5364691.96055
571300.047732	5364691.81442
571299.567679	5364691.66888
571299.087263	5364691.52666
571298.60649	5364691.38323
571298.125364	5364691.24252
571297.643887	5364691.1021
571297.162066	5364690.95988
571296.679899	5364690.82515
571296.197382	5364690.69157
571295.714508	5364690.54931
571295.231271	5364690.41665
571294.747664	5364690.28628
571294.263681	5364690.14967
571293.779316	5364690.0173
571293.294562	5364689.89188
571292.809413	5364689.7634
571292.323862	5364689.63734
571291.837903	5364689.51393
571291.351529	5364689.39391
571290.864735	5364689.2753
571290.377513	5364689.15421
571289.889858	5364689.04249
571289.401763	5364688.92262
571288.913221	5364688.80804
571288.424226	5364688.69797
571287.934772	5364688.59402
571287.444852	5364688.4863
571286.95446	5364688.37974
571286.463589	5364688.27687
571285.972239	5364688.17826
571285.480425	5364688.08022
571284.98817	5364687.98456
571284.495494	5364687.89013
571284.002419	5364687.80023
571283.508965	5364687.70578
571283.015154	5364687.61879
571282.521006	5364687.5339
571282.026543	5364687.44578
571281.531785	5364687.36448
571281.036755	5364687.28543
571280.541473	5364687.20546
571280.04596	5364687.12442
571279.550236	5364687.04642
571279.054325	5364686.96852
571278.558245	5364686.89601
571278.062019	5364686.82205
571277.565668	5364686.7487
571277.069212	5364686.67548
571276.572673	5364686.60042
571276.076071	5364686.53236
571275.579428	5364686.4585
571275.082754	5364686.38899
571274.586043	5364686.31879
571274.089291	5364686.2534
571273.592492	5364686.18542
571273.095641	5364686.12247
571272.598732	5364686.05207
571272.10176	5364685.99383
571271.60472	5364685.92657
571271.107607	5364685.85921
571270.610414	5364685.79879
571270.113137	5364685.73847
571269.61577	5364685.67633
571269.118308	5364685.60918
571268.620745	5364685.54242
571268.123077	5364685.48086
571267.625297	5364685.42043
571267.127401	5364685.35925
571266.629383	5364685.29742
571266.131237	5364685.23509
571265.632959	5364685.17241
571265.134543	5364685.10971
571264.635985	5364685.05481
571264.137284	5364684.99693
571263.638437	5364684.93922
571263.139444	5364684.88703
571262.640302	5364684.83238
571262.141011	5364684.78146
571261.641568	5364684.73474
571261.141973	5364684.68979
571260.642224	5364684.64925
571260.142318	5364684.60581
571259.642256	5364684.56927
571259.142035	5364684.54086
571258.641653	5364684.51495
571258.141109	5364684.49353
571257.640403	5364684.47568
571257.139531	5364684.46256
571256.638493	5364684.45473
571256.137287	5364684.45786
571255.635911	5364684.46725
571255.134376	5364684.47898
571254.632869	5364684.50248
571254.131722	5364684.53339
571253.631271	5364684.57636
571253.13185	5364684.62319
571252.633795	5364684.68592
571252.137443	5364684.75351
571251.643127	5364684.83673
571251.151184	5364684.93328
571250.661918	5364685.03333
571250.175411	5364685.15084
571249.691648	5364685.28642
571249.210612	5364685.42569
571248.732284	5364685.57674
571248.25665	5364685.73554
571247.783692	5364685.90328
571247.313393	5364686.08076
571246.845699	5364686.26547
571246.38033	5364686.45414
571245.916917	5364686.64664
571245.455092	5364686.84288
571244.994489	5364687.04404
571244.534738	5364687.24578
571244.075472	5364687.44829
571243.616323	5364687.64368
571243.156909	5364687.84283
571242.696838	5364688.04211
571242.235718	5364688.2345
571241.773157	5364688.42541
571241.308762	5364688.62897
571240.841975	5364688.80398
571230.628089	5364665.16906
571231.109851	5364665.02949
571231.534303	5364664.81017
571231.928321	5364664.53057
571232.268837	5364664.2007
571232.609458	5364663.8668
571232.961473	5364663.53809
571233.310205	5364663.20841
571233.653886	5364662.87586
571233.992417	5364662.53858
571234.326345	5364662.19475
571234.651009	5364661.84368
571234.96914	5364661.48558
571235.282475	5364661.12068
571235.583364	5364660.74925
571235.879293	5364660.3715
571236.166608	5364659.9877
571236.44382	5364659.59807
571236.71308	5364659.20287
571236.976235	5364658.80233
571237.232509	5364658.39672
571237.480566	5364657.98628
571237.718807	5364657.57128
571237.949108	5364657.15197
571238.175283	5364656.72861
571238.394871	5364656.30146
571238.608411	5364655.87077
571238.792683	5364655.43679
571238.9982	5364654.99861
571239.161353	5364654.55221
571239.299937	5364654.09364
571239.414532	5364653.62543
571239.503963	5364653.15429
571239.582673	5364652.68485
571239.669668	5364652.21553
571239.76622	5364651.74381
571239.836233	5364651.27042
571239.924379	5364650.80021
571240.055345	5364650.33698
571240.178587	5364649.88008
571240.334599	5364649.42791
571240.507021	5364648.97891
571240.678055	5364648.53148
571240.850113	5364648.08453
571241.028351	5364647.63815
571241.207246	5364647.19263
571241.386502	5364646.74825
571241.568187	5364646.3053
571241.754116	5364645.86404
571241.944344	5364645.42451
571242.138126	5364644.98669
571242.334989	5364644.55053
571242.53545	5364644.116
571242.739636	5364643.68307
571242.947755	5364643.2517
571243.161329	5364642.82185
571243.376501	5364642.39348
571243.592314	5364641.96657
571243.815768	5364641.54106
571244.040425	5364641.11693
571244.264823	5364640.69408
571244.491882	5364640.27237
571244.72175	5364639.85169
571244.953573	5364639.4319
571245.186286	5364639.01287
571245.418976	5364638.59448
571245.652297	5364638.17661
571245.887384	5364637.75911
571246.123642	5364637.34187
571246.359904	5364636.92475
571246.594917	5364636.50764
571246.828232	5364636.09042
571247.063475	5364635.67311
571247.301746	5364635.25578
571247.53727	5364634.83849
571247.772533	5364634.42129
571248.010594	5364634.00425
571248.247112	5364633.58743
571248.483249	5364633.17088
571248.721604	5364632.75467
571248.959146	5364632.33885
571249.196068	5364631.9235
571249.435332	5364631.50769
571231.109851	5364665.02949
571231.594936	5364664.90252
571232.0832	5364664.78966
571232.574298	5364664.69104
571233.068121	5364664.6084
571233.564204	5364664.54183
571234.062267	5364664.49349
571234.561686	5364664.4633
571235.061905	5364664.45388
571235.562126	5364664.46493
571236.061381	5364664.49941
571236.558704	5364664.55645
571237.052847	5364664.6373
571237.543164	5364664.73917
571238.028531	5364664.86261
571238.508674	5364665.00497
571238.982583	5364665.16672
571239.450277	5364665.34541
571239.910845	5364665.54142
571240.364487	5364665.75264
571240.810378	5364665.97937
571241.248813	5364666.21982
571241.679047	5364666.47427
571242.101902	5364666.741
571242.517186	5364667.01975
571242.925818	5364667.30841
571243.327845	5364667.60641
571243.724266	5364667.91195
571244.115454	5364668.22425
571244.502398	5364668.54182
571252.780848	5364632.37104
571252.597417	5364632.81583
571252.416845	5364633.26022
571252.240702	5364633.7058
571252.066387	5364634.15253
571251.893177	5364634.60037
571251.722684	5364635.04928
571251.554836	5364635.49921
571251.388799	5364635.95012
571251.225097	5364636.40197
571251.064573	5364636.8547
571250.907828	5364637.30829
571250.753068	5364637.76268
571250.598282	5364638.21783
571250.445019	5364638.6737
571250.295433	5364639.13024
571250.150746	5364639.58741
571250.004941	5364640.04517
571249.860647	5364640.50347
571249.721268	5364640.96227
571249.582858	5364641.42153
571249.442411	5364641.8812
571249.306922	5364642.34124
571249.167823	5364642.80161
571249.035565	5364643.26226
571248.901347	5364643.72315
571248.770796	5364644.18423
571248.636847	5364644.64549
571248.502605	5364645.10693
571248.370416	5364645.56855
571248.239768	5364646.03034
571248.112412	5364646.4923
571247.985033	5364646.95443
571247.854926	5364647.41673
571247.725136	5364647.87919
571247.594674	5364648.34182
571247.465719	5364648.8046
571247.341186	5364649.26755
571247.21297	5364649.73065
571247.086089	5364650.19391
571246.961649	5364650.65732
571246.838248	5364651.12088
571246.714884	5364651.58459
571246.592734	5364652.04844
571246.470583	5364652.51244
571246.347608	5364652.97662
571246.230003	5364653.44098
571246.112296	5364653.90556
571245.997021	5364654.37038
571245.882905	5364654.83547
571245.770843	5364655.30088
571245.658559	5364655.76684
571245.549366	5364656.23362
571245.44188	5364656.70149
571245.339495	5364657.1707
571245.249382	5364657.64112
571245.16723	5364658.11225
571245.068915	5364658.58358
571244.972654	5364659.05458
571244.896532	5364659.5248
571244.796379	5364659.99397
571244.690163	5364660.46185
571244.548903	5364660.92823
571244.427807	5364661.39287
571244.305858	5364661.85556
571244.177064	5364662.3166
571244.040514	5364662.77667
571243.918618	5364663.2365
571243.7864	5364663.69677
571243.649373	5364664.15828
571243.501956	5364664.622
571243.377198	5364665.08893
571243.280162	5364665.55998
571243.26155	5364666.03317
571243.306111	5364666.50312
571243.424614	5364666.96427
571243.629598	5364667.41108
571243.815134	5364667.83796
571244.115454	5364668.22425
571244.502398	5364668.54182
571244.842706	5364668.88252
571245.153414	5364669.24674
571245.443905	5364669.62441
571245.721461	5364670.01435
571245.985551	5364670.41538
571246.233927	5364670.82633
571246.465149	5364671.24618
571246.679533	5364671.67429
571246.87762	5364672.11006
571247.05982	5364672.55288
571247.226132	5364673.00217
571247.376479	5364673.45732
571247.510766	5364673.91772
571247.628842	5364674.38273
571247.730553	5364674.85171
571247.815717	5364675.32403
571247.884015	5364675.79903
571247.935088	5364676.27609
571247.968726	5364676.75455
571247.985706	5364677.23378
571247.986218	5364677.71313
571247.968814	5364678.19197
571247.933195	5364678.66965
571247.879797	5364679.14553
571247.809045	5364679.61897
571247.721054	5364680.08932
571247.615147	5364680.55591
571247.488832	5364681.0181
571247.344785	5364681.47521
571247.183606	5364681.9266
571247.005222	5364682.37159
571246.809587	5364682.80953
571246.597023	5364683.23976
571246.367911	5364683.66163
571246.122781	5364684.07446
571245.863233	5364684.47761
571245.588504	5364684.87041
571245.298577	5364685.25221
571244.995105	5364685.62251
571244.677437	5364685.98088
571244.346344	5364686.32688
571244.002626	5364686.6601
571243.646493	5364686.98009
571243.278119	5364687.28644
571242.897872	5364687.57865
571242.506458	5364687.85613
571242.104618	5364688.11829
571241.693094	5364688.36452
571241.272629	5364688.59422
571240.841975	5364688.80398
571240.401681	5364689.00517
571239.949648	5364689.1799
571239.490994	5364689.34234
571239.026481	5364689.48102
571238.556871	5364689.60484
571238.082927	5364689.70637
571237.605411	5364689.7936
571237.125085	5364689.85379
571236.642666	5364689.93205
571236.147363	5364690.074
571235.6588	5364690.26316
571235.185017	5364690.49576
571234.734057	5364690.76801
571234.313962	5364691.07613
571233.932774	5364691.41632
571233.596118	5364691.78482
571233.299789	5364692.17783
571233.037083	5364692.59158
571232.801295	5364693.02228
571232.585722	5364693.46614
571232.383658	5364693.91939
571232.189452	5364694.37879
571232.001638	5364694.84335
571231.819791	5364695.31261
571231.643486	5364695.78612
571231.472297	5364696.26343
571231.3058	5364696.74408
571231.143568	5364697.22763
571230.985177	5364697.71361
571230.830201	5364698.20158
571230.678215	5364698.69109
571230.528794	5364699.18168
571230.381512	5364699.6729
571230.235945	5364700.1643
571230.091738	5364700.6555
571229.94883	5364701.14647
571229.807229	5364701.63722
571229.666944	5364702.12779
571229.527985	5364702.61821
571229.39036	5364703.10851
571229.25408	5364703.59873
571229.119153	5364704.0889
571228.985588	5364704.57904
571228.853395	5364705.0692
571228.722582	5364705.55939
571228.59316	5364706.04965
571228.465137	5364706.54002
571228.338523	5364707.03053
571228.213326	5364707.5212
571228.089555	5364708.01206
571227.967221	5364708.50316
571227.846333	5364708.99452
571227.726898	5364709.48617
571227.608928	5364709.97815
571227.49243	5364710.47048
571227.377414	5364710.96319
571227.26389	5364711.45633
571227.151866	5364711.94991
571227.041351	5364712.44398
571226.932343	5364712.93855
571226.824787	5364713.43361
571226.718616	5364713.92914
571226.613763	5364714.42511
571226.510162	5364714.92151
571226.407745	5364715.4183
571226.306446	5364715.91547
571226.206198	5364716.41299
571226.106934	5364716.91085
571226.008588	5364717.40901
571225.911092	5364717.90745
571225.814379	5364718.40616
571225.718384	5364718.90511
571225.623038	5364719.40428
571225.528276	5364719.90364
571225.434029	5364720.40317
571225.340233	5364720.90285
571225.246819	5364721.40265
571225.153721	5364721.90256
571225.060872	5364722.40255
571224.968205	5364722.90259
571224.875654	5364723.40267
571224.783151	5364723.90276
571224.690629	5364724.40284
571224.598023	5364724.90289
571224.505265	5364725.40288
571224.412288	5364725.90279
571224.319025	5364726.4026
571224.22541	5364726.90229
571224.131376	5364727.40183
571224.036855	5364727.90119
571223.941782	5364728.40037
571223.846089	5364728.89932
571223.749709	5364729.39804
571223.652576	5364729.8965
571223.554623	5364730.39468
571223.455782	5364730.89254
571223.355988	5364731.39008
571223.255173	5364731.88727
571223.153271	5364732.38408
571223.050214	5364732.88049
571222.945936	5364733.37648
571222.84037	5364733.87203
571222.733449	5364734.36711
571222.625106	5364734.8617
571222.515275	5364735.35578
571222.403889	5364735.84933
571222.29088	5364736.34232
571222.176183	5364736.83473
571222.073501	5364737.33987
571237.125085	5364689.85379
571236.642712	5364689.90129
571236.159054	5364689.92291
571235.674873	5364689.9303
571235.190932	5364689.90797
571234.707993	5364689.87268
571234.226817	5364689.81746
571233.748169	5364689.7459
571233.272809	5364689.65003
571232.801501	5364689.53736
571232.334986	5364689.40428
571231.873878	5364689.26085
571231.418732	5364689.09225
571230.970103	5364688.90351
571230.528548	5364688.70315
571230.094623	5364688.48599
571229.668883	5364688.25469
571229.251883	5364688.00464
571228.844181	5364687.7416
571228.446332	5364687.46648
571228.058891	5364687.17378
571227.682415	5364686.86784
571227.317458	5364686.54754
571226.964578	5364686.21513
571226.62433	5364685.87464
571226.29727	5364685.51739
571225.980555	5364685.14858
571221.412127	5364736.54552
571221.494326	5364736.04128
571221.578064	5364735.53736
571221.663345	5364735.03377
571221.750138	5364734.53049
571221.838413	5364734.02754
571221.928141	5364733.52489
571222.019292	5364733.02255
571222.111836	5364732.5205
571222.205742	5364732.01874
571222.300982	5364731.51727
571222.397524	5364731.01607
571222.49534	5364730.51515
571222.594398	5364730.01449
571222.69467	5364729.51409
571222.796125	5364729.01395
571222.898734	5364728.51405
571223.002466	5364728.0144
571223.107291	5364727.51498
571223.213181	5364727.01579
571223.320103	5364726.51682
571223.42803	5364726.01807
571223.536931	5364725.51953
571223.646775	5364725.02119
571223.757534	5364724.52305
571223.869176	5364724.02511
571223.981673	5364723.52735
571224.094994	5364723.02977
571224.20911	5364722.53236
571224.32399	5364722.03513
571224.439604	5364721.53805
571224.555923	5364721.04113
571224.672917	5364720.54436
571224.790555	5364720.04773
571224.908808	5364719.55124
571225.027646	5364719.05488
571225.147039	5364718.55864
571225.266958	5364718.06253
571225.387371	5364717.56652
571225.508249	5364717.07063
571225.629563	5364716.57483
571225.751282	5364716.07913
571225.873377	5364715.58351
571225.995817	5364715.08798
571226.118573	5364714.59252
571226.241614	5364714.09714
571226.364911	5364713.60181
571226.488434	5364713.10655
571226.612153	5364712.61133
571226.736038	5364712.11616
571226.86006	5364711.62103
571226.984187	5364711.12593
571227.10839	5364710.63086
571227.23264	5364710.13581
571227.356906	5364709.64077
571227.481159	5364709.14574
571227.605369	5364708.65072
571227.729505	5364708.15569
571227.853537	5364707.66065
571227.977437	5364707.16559
571228.101173	5364706.67051
571228.224716	5364706.17541
571228.348037	5364705.68027
571228.471104	5364705.18508
571228.593889	5364704.68985
571228.716361	5364704.19457
571228.83849	5364703.69923
571228.960247	5364703.20382
571229.081601	5364702.70835
571229.202523	5364702.21279
571229.322983	5364701.71715
571229.44295	5364701.22142
571229.562395	5364700.7256
571229.681288	5364700.22967
571229.799599	5364699.73364
571229.917298	5364699.23749
571230.034356	5364698.74122
571230.150741	5364698.24483
571230.266425	5364697.7483
571230.381377	5364697.25163
571230.495568	5364696.75482
571230.608967	5364696.25785
571230.721545	5364695.76073
571230.833272	5364695.26345
571230.944117	5364694.766
571231.053945	5364694.26834
571231.099443	5364693.76063
571231.12005	5364693.25189
571231.111751	5364692.74219
571231.070531	5364692.23159
571230.992378	5364691.72015
571230.87206	5364691.20192
571230.721818	5364690.72166
571230.531949	5364690.25372
571230.307515	5364689.79936
571230.053578	5364689.35983
571229.7752	5364688.93588
571229.477443	5364688.52641
571229.165369	5364688.12993
571228.844181	5364687.7416


==> img/tikz/DigitalMapKreisel-10.tsv <==
571200.783483914	5364673.77265747
571201.363316231	5364671.34082801
571188.942865086	5364668.37936253
571188.363032769	5364670.81119199
571200.783483914	5364673.77265747


==> img/tikz/DigitalMapKreisel-11.tsv <==
571207.91369661	5364675.98183586
571208.652043032	5364673.59335421
571201.36573939	5364671.34095414
571200.627392967	5364673.72943579
571207.91369661	5364675.98183586


==> img/tikz/DigitalMapKreisel-12.tsv <==
571214.364679338	5364678.6199721
571215.308029249	5364676.30478508
571208.642132662	5364673.5886879
571207.698782751	5364675.90387492
571214.364679338	5364678.6199721


==> img/tikz/DigitalMapKreisel-13.tsv <==
571219.482425293	5364681.64644494
571220.746613889	5364679.48963544
571215.327567707	5364676.31332506
571214.063379111	5364678.47013456
571219.482425293	5364681.64644494


==> img/tikz/DigitalMapKreisel-14.tsv <==
571216.244866122	5364667.92437461
571216.263606876	5364670.42430437
571219.464959878	5364670.40030539
571219.446219124	5364667.90037563
571216.244866122	5364667.92437461


==> img/tikz/DigitalMapKreisel-15.tsv <==
571218.994200473	5364667.94772078
571219.48185881	5364670.3996974
571222.159393527	5364669.86717922
571221.67173519	5364667.4152026
571218.994200473	5364667.94772078


==> img/tikz/DigitalMapKreisel-16.tsv <==
571220.183526869	5364736.31484823
571222.635683685	5364736.80159965
571225.323594131	5364723.26044178
571222.871437315	5364722.77369035
571220.183526869	5364736.31484823


==> img/tikz/DigitalMapKreisel-17.tsv <==
571225.245150144	5364686.16019637
571226.780800635	5364684.1874375
571220.775794856	5364679.51297363
571219.240144365	5364681.4857325
571225.245150144	5364686.16019637


==> img/tikz/DigitalMapKreisel-18.tsv <==
571221.639967851	5364677.16026672
571224.128693853	5364677.39742256
571224.432945148	5364674.20459328
571221.944219148	5364673.96743744
571221.639967851	5364677.16026672


==> img/tikz/DigitalMapKreisel-19.tsv <==
571222.105776814	5364680.33445315
571224.579241254	5364679.97117136
571224.114023186	5364676.80365685
571221.640558746	5364677.16693864
571222.105776814	5364680.33445315


==> img/tikz/DigitalMapKreisel-2.tsv <==
571105.297969093	5364658.42931164
571105.53130633	5364655.94022471
571087.669102907	5364654.26574836
571087.43576567	5364656.75483529
571105.297969093	5364658.42931164


==> img/tikz/DigitalMapKreisel-20.tsv <==
571221.943946599	5364673.96939182
571224.30844545	5364674.78126939
571225.349809401	5364671.74841818
571222.985310551	5364670.93654061
571221.943946599	5364673.96939182


==> img/tikz/DigitalMapKreisel-21.tsv <==
571223.259615046	5364683.30174863
571225.589980358	5364682.39654285
571224.436640955	5364679.42738137
571222.106275642	5364680.33258715
571223.259615046	5364683.30174863


==> img/tikz/DigitalMapKreisel-22.tsv <==
571228.380347938	5364712.18127571
571225.928903176	5364711.69095075
571220.845019061	5364737.10850429
571223.296463825	5364737.59882925
571228.380347938	5364712.18127571


==> img/tikz/DigitalMapKreisel-23.tsv <==
571222.985909949	5364670.93544003
571225.093823422	5364672.27957574
571226.817331051	5364669.57671997
571224.709417578	5364668.23258426
571222.985909949	5364670.93544003


==> img/tikz/DigitalMapKreisel-24.tsv <==
571224.974946528	5364685.8940668
571227.060164329	5364684.51498496
571225.380590473	5364681.9754132
571223.295372671	5364683.35449504
571224.974946528	5364685.8940668


==> img/tikz/DigitalMapKreisel-25.tsv <==
571221.261530488	5364667.53335393
571222.181891551	5364669.85777547
571231.168543512	5364666.29948607
571230.248182449	5364663.97506453
571221.261530488	5364667.53335393


==> img/tikz/DigitalMapKreisel-26.tsv <==
571226.476690717	5364687.47700632
571228.284090651	5364685.74978153
571226.821322282	5364684.21911368
571225.013922349	5364685.94633847
571226.476690717	5364687.47700632


==> img/tikz/DigitalMapKreisel-27.tsv <==
571224.717348244	5364668.22519679
571226.455992442	5364670.02161444
571228.740390757	5364667.8106832
571227.001746558	5364666.01426556
571224.717348244	5364668.22519679


==> img/tikz/DigitalMapKreisel-28.tsv <==
571222.860083183	5364722.81833549
571225.289969682	5364723.40625692
571232.288855817	5364694.47977451
571229.85896932	5364693.89185308
571222.860083183	5364722.81833549


==> img/tikz/DigitalMapKreisel-29.tsv <==
571230.073059794	5364705.34413353
571227.646163793	5364704.74398705
571225.932201208	5364711.67497647
571228.359097208	5364712.27512295
571230.073059794	5364705.34413353


==> img/tikz/DigitalMapKreisel-3.tsv <==
571093.505607498	5364651.67643703
571093.255149225	5364654.16385952
571103.754252502	5364655.22101297
571104.004710775	5364652.73359048
571093.505607498	5364651.67643703


==> img/tikz/DigitalMapKreisel-30.tsv <==
571228.109694825	5364688.75405829
571229.649852111	5364686.78481591
571228.051944176	5364685.53508171
571226.51178689	5364687.50432409
571228.109694825	5364688.75405829


==> img/tikz/DigitalMapKreisel-31.tsv <==
571226.968545997	5364666.03836494
571228.321811785	5364668.14042862
571231.433410002	5364666.13724506
571230.080144214	5364664.03518138
571226.968545997	5364666.03836494


==> img/tikz/DigitalMapKreisel-32.tsv <==
571229.137053169	5364690.22152669
571231.13958992	5364688.724915
571229.76070583	5364686.87990331
571227.758169078	5364688.376515
571229.137053169	5364690.22152669


==> img/tikz/DigitalMapKreisel-33.tsv <==
571229.993677688	5364689.83715095
571231.23310625	5364687.66601834
571229.379051312	5364686.60759905
571228.13962275	5364688.77873166
571229.993677688	5364689.83715095


==> img/tikz/DigitalMapKreisel-34.tsv <==
571232.040556914	5364698.51563062
571229.638103498	5364697.82409785
571227.643039086	5364704.75514938
571230.045492503	5364705.44668216
571232.040556914	5364698.51563062


==> img/tikz/DigitalMapKreisel-35.tsv <==
571229.656957538	5364691.38912046
571231.901318673	5364690.2878289
571231.118438461	5364688.69236954
571228.874077327	5364689.7936611
571229.656957538	5364691.38912046


==> img/tikz/DigitalMapKreisel-36.tsv <==
571230.200111429	5364663.99164855
571230.895774354	5364666.39290928
571231.537828571	5364666.20690145
571230.842165647	5364663.80564072
571230.200111429	5364663.99164855


==> img/tikz/DigitalMapKreisel-37.tsv <==
571229.885387546	5364692.65488591
571232.321270909	5364692.09232725
571231.906961453	5364690.29836409
571229.471078091	5364690.86092275
571229.885387546	5364692.65488591


==> img/tikz/DigitalMapKreisel-38.tsv <==
571229.802799442	5364694.40392426
571232.302716552	5364694.424282
571232.321676558	5364692.09600574
571229.821759447	5364692.075648
571229.802799442	5364694.40392426


==> img/tikz/DigitalMapKreisel-39.tsv <==
571230.395247347	5364664.00116279
571231.696486275	5364666.13582371
571232.642924652	5364665.55889721
571231.341685724	5364663.42423629
571230.395247347	5364664.00116279


==> img/tikz/DigitalMapKreisel-4.tsv <==
571103.99999379	5364652.73322024
571103.688797911	5364655.21377605
571117.60595021	5364656.95973976
571117.917146089	5364654.47918396
571103.99999379	5364652.73322024


==> img/tikz/DigitalMapKreisel-40.tsv <==
571233.58395359	5364694.27612941
571231.233818019	5364693.42356692
571229.629905409	5364697.84484059
571231.980040981	5364698.69740308
571233.58395359	5364694.27612941


==> img/tikz/DigitalMapKreisel-41.tsv <==
571232.472172825	5364690.74802045
571233.333531997	5364688.40109472
571230.857876174	5364687.49248955
571229.996517003	5364689.83941528
571232.472172825	5364690.74802045


==> img/tikz/DigitalMapKreisel-42.tsv <==
571230.828505983	5364663.80893416
571231.233163073	5364666.27596732
571234.843031017	5364665.68385584
571234.438373927	5364663.21682268
571230.828505983	5364663.80893416


==> img/tikz/DigitalMapKreisel-43.tsv <==
571234.767285541	5364692.25383678
571232.593485006	5364691.0190934
571231.212490461	5364693.45037321
571233.386290995	5364694.6851166
571234.767285541	5364692.25383678


==> img/tikz/DigitalMapKreisel-44.tsv <==
571230.964021142	5364663.72721279
571232.732999245	5364665.49376777
571235.933439857	5364662.28893721
571234.164461754	5364660.52238223
571230.964021142	5364663.72721279


==> img/tikz/DigitalMapKreisel-45.tsv <==
571234.602427993	5364691.12329995
571235.035488773	5364688.66109395
571232.907066008	5364688.28674005
571232.474005227	5364690.74894605
571234.602427993	5364691.12329995


==> img/tikz/DigitalMapKreisel-46.tsv <==
571236.152873543	5364691.32018221
571234.577805839	5364689.37874931
571232.628261456	5364690.96039778
571234.20332916	5364692.90183069
571236.152873543	5364691.32018221


==> img/tikz/DigitalMapKreisel-47.tsv <==
571233.939235213	5364660.77346163
571235.909264341	5364662.31261245
571237.473724786	5364660.31018837
571235.503695657	5364658.77103756
571233.939235213	5364660.77346163


==> img/tikz/DigitalMapKreisel-48.tsv <==
571237.191858468	5364691.10330633
571237.172321124	5364688.60338267
571234.641219532	5364688.62316367
571234.660756876	5364691.12308733
571237.191858468	5364691.10330633


==> img/tikz/DigitalMapKreisel-49.tsv <==
571234.512426169	5364663.20340261
571234.282090234	5364665.69276906
571237.592423831	5364665.99906739
571237.822759766	5364663.50970094
571234.512426169	5364663.20340261


==> img/tikz/DigitalMapKreisel-5.tsv <==
571139.322120594	5364662.76785284
571139.638223016	5364660.28791751
571105.529289406	5364655.94025716
571105.213186983	5364658.42019249
571139.322120594	5364662.76785284


==> img/tikz/DigitalMapKreisel-50.tsv <==
571237.626365703	5364691.00457313
571236.840994356	5364688.63113851
571234.683736297	5364689.34497687
571235.469107643	5364691.71841148
571237.626365703	5364691.00457313


==> img/tikz/DigitalMapKreisel-51.tsv <==
571235.342043809	5364659.00340375
571237.471191274	5364660.31364459
571239.050884192	5364657.74663625
571236.921736727	5364656.43639541
571235.342043809	5364659.00340375


==> img/tikz/DigitalMapKreisel-52.tsv <==
571239.374308534	5364690.68662409
571238.893337917	5364688.23332687
571236.777257466	5364688.64818591
571237.258228083	5364691.10148313
571239.374308534	5364690.68662409


==> img/tikz/DigitalMapKreisel-53.tsv <==
571236.771536198	5364656.7195323
571239.037320018	5364657.77604718
571240.338924804	5364654.9846477
571238.073140983	5364653.92813283
571236.771536198	5364656.7195323


==> img/tikz/DigitalMapKreisel-54.tsv <==
571237.838609034	5364663.51429211
571236.95140316	5364665.85156953
571240.514932965	5364667.20424789
571241.40213884	5364664.86697047
571237.838609034	5364663.51429211


==> img/tikz/DigitalMapKreisel-55.tsv <==
571237.914055553	5364654.40529537
571240.356827729	5364654.93714506
571241.425884447	5364650.02699463
571238.983112271	5364649.49514494
571237.914055553	5364654.40529537


==> img/tikz/DigitalMapKreisel-56.tsv <==
571241.326683098	5364689.95731238
571240.453140734	5364687.61489403
571238.541772902	5364688.32768762
571239.415315265	5364690.67010597
571241.326683098	5364689.95731238


==> img/tikz/DigitalMapKreisel-57.tsv <==
571238.989228744	5364649.48766728
571241.310063281	5364650.41703645
571243.327484255	5364645.37910272
571241.006649717	5364644.44973355
571238.989228744	5364649.48766728


==> img/tikz/DigitalMapKreisel-58.tsv <==
571244.05913599	5364688.27261125
571242.73730325	5364686.1506409
571240.06095801	5364687.81780875
571241.38279075	5364689.93977911
571244.05913599	5364688.27261125


==> img/tikz/DigitalMapKreisel-59.tsv <==
571241.428547798	5364664.88816952
571240.0238733	5364666.95623373
571243.497284201	5364669.31545048
571244.901958699	5364667.24738627
571241.428547798	5364664.88816952


==> img/tikz/DigitalMapKreisel-6.tsv <==
571159.351934331	5364665.56830253
571159.698070122	5364663.09238047
571139.628558669	5364660.28664747
571139.282422878	5364662.76256953
571159.351934331	5364665.56830253


==> img/tikz/DigitalMapKreisel-60.tsv <==
571241.001243974	5364644.46542313
571243.237957591	5364645.58216491
571245.628764027	5364640.79363687
571243.392050411	5364639.67689509
571241.001243974	5364644.46542313


==> img/tikz/DigitalMapKreisel-61.tsv <==
571244.636625038	5364664.93278748
571242.139777522	5364664.8072786
571242.046683962	5364666.65926252
571244.543531478	5364666.7847714
571244.636625038	5364664.93278748


==> img/tikz/DigitalMapKreisel-62.tsv <==
571244.310788509	5364665.7021894
571242.048437726	5364666.76603569
571243.110776493	5364669.0251806
571245.373127276	5364667.96133431
571244.310788509	5364665.7021894


==> img/tikz/DigitalMapKreisel-63.tsv <==
571244.851438887	5364667.21120077
571243.265416088	5364669.14369442
571243.766413113	5364669.55486923
571245.352435912	5364667.62237558
571244.851438887	5364667.21120077


==> img/tikz/DigitalMapKreisel-64.tsv <==
571246.600017502	5364685.62127906
571244.793188659	5364683.89345687
571242.266605496	5364686.53557094
571244.073434339	5364688.26339313
571246.600017502	5364685.62127906


==> img/tikz/DigitalMapKreisel-65.tsv <==
571245.453280966	5364667.72699041
571243.4609031	5364669.23709983
571245.283044035	5364671.64115958
571247.275421901	5364670.13105017
571245.453280966	5364667.72699041


==> img/tikz/DigitalMapKreisel-66.tsv <==
571250.693057572	5364686.29056877
571249.781858921	5364683.9625402
571240.324328429	5364687.66425123
571241.235527079	5364689.9922798
571250.693057572	5364686.29056877


==> img/tikz/DigitalMapKreisel-67.tsv <==
571249.732329208	5364645.34373727
571247.310722538	5364644.72259225
571242.147473792	5364664.85212273
571244.569080462	5364665.47326775
571249.732329208	5364645.34373727


==> img/tikz/DigitalMapKreisel-68.tsv <==
571245.317471664	5364667.59366276
571243.6440745	5364669.45101085
571246.666356335	5364672.17396724
571248.3397535	5364670.31661915
571245.317471664	5364667.59366276


==> img/tikz/DigitalMapKreisel-69.tsv <==
571248.166786534	5364682.857269
571245.991999905	5364681.62426327
571244.426939467	5364684.384731
571246.601726096	5364685.61773673
571248.166786534	5364682.857269


==> img/tikz/DigitalMapKreisel-7.tsv <==
571174.195789824	5364667.97988583
571174.596603005	5364665.51222523
571159.696800176	5364663.09210418
571159.295986995	5364665.55976477
571174.195789824	5364667.97988583


==> img/tikz/DigitalMapKreisel-70.tsv <==
571247.321599117	5364670.1928313
571245.028491814	5364671.18865202
571246.288806883	5364674.0908187
571248.581914186	5364673.09499798
571247.321599117	5364670.1928313


==> img/tikz/DigitalMapKreisel-71.tsv <==
571243.395369874	5364639.67202839
571245.572893487	5364640.90019406
571250.531844127	5364632.10803161
571248.354320514	5364630.87986594
571243.395369874	5364639.67202839


==> img/tikz/DigitalMapKreisel-72.tsv <==
571249.049411261	5364679.83073959
571246.649639991	5364679.12995584
571245.76485574	5364682.15982041
571248.164627009	5364682.86060415
571249.049411261	5364679.83073959


==> img/tikz/DigitalMapKreisel-73.tsv <==
571248.580962072	5364673.09254153
571246.120340716	5364673.53451725
571246.764242927	5364677.11932847
571249.224864284	5364676.67735275
571248.580962072	5364673.09254153


==> img/tikz/DigitalMapKreisel-74.tsv <==
571249.224857341	5364676.67937806
571246.728732882	5364676.54022819
571246.552913658	5364679.69414194
571249.049038118	5364679.83329181
571249.224857341	5364676.67937806


==> img/tikz/DigitalMapKreisel-75.tsv <==
571248.177230582	5364670.18542531
571246.683701549	5364672.19026222
571249.601313417	5364674.36377469
571251.09484245	5364672.35893778
571248.177230582	5364670.18542531


==> img/tikz/DigitalMapKreisel-76.tsv <==
571251.651043683	5364639.00393893
571249.25775599	5364638.28132284
571247.296580316	5364644.77669107
571249.68986801	5364645.49930716
571251.651043683	5364639.00393893


==> img/tikz/DigitalMapKreisel-77.tsv <==
571250.862761527	5364672.20603866
571249.598582622	5364674.36285383
571252.332722473	5364675.96542134
571253.596901378	5364673.80860617
571250.862761527	5364672.20603866


==> img/tikz/DigitalMapKreisel-78.tsv <==
571253.959643482	5364632.78734883
571251.615454608	5364631.91856893
571249.266223517	5364638.25739117
571251.610412391	5364639.12617108
571253.959643482	5364632.78734883


==> img/tikz/DigitalMapKreisel-79.tsv <==
571253.454181883	5364685.8354141
571253.01493564	5364683.37430404
571249.853079116	5364683.9386159
571250.29232536	5364686.39972596
571253.454181883	5364685.8354141


==> img/tikz/DigitalMapKreisel-8.tsv <==
571117.871878415	5364654.47305348
571117.533873979	5364656.9500987
571216.236951585	5364670.41859652
571216.574956021	5364667.9415513
571117.871878415	5364654.47305348


==> img/tikz/DigitalMapKreisel-80.tsv <==
571253.306583511	5364673.6640469
571252.346533031	5364675.97235864
571255.25368549	5364677.1814731
571256.21373597	5364674.87316137
571253.306583511	5364673.6640469


==> img/tikz/DigitalMapKreisel-81.tsv <==
571257.270071608	5364685.70833149
571257.169950657	5364683.21033714
571253.001309392	5364683.37741851
571253.101430343	5364685.87541286
571257.270071608	5364685.70833149


==> img/tikz/DigitalMapKreisel-82.tsv <==
571255.960422917	5364674.78255502
571255.26566962	5364677.18407909
571260.183096082	5364678.60667497
571260.87784938	5364676.20515091
571255.960422917	5364674.78255502


==> img/tikz/DigitalMapKreisel-83.tsv <==
571265.087569466	5364686.35999606
571265.289270323	5364683.86814599
571257.186504534	5364683.21227394
571256.984803677	5364685.70412401
571265.087569466	5364686.35999606


==> img/tikz/DigitalMapKreisel-84.tsv <==
571260.737261316	5364676.16778037
571260.163577581	5364678.60106764
571280.238414684	5364683.33400963
571280.812098419	5364680.90072236
571260.737261316	5364676.16778037


==> img/tikz/DigitalMapKreisel-85.tsv <==
571278.917998197	5364688.21141117
571279.248904073	5364685.73340768
571265.270869803	5364683.86681883
571264.939963927	5364686.34482232
571278.917998197	5364688.21141117


==> img/tikz/DigitalMapKreisel-86.tsv <==
571286.277253083	5364689.51330512
571286.711984784	5364687.0513936
571279.240660917	5364685.73208488
571278.805929216	5364688.1939964
571286.277253083	5364689.51330512


==> img/tikz/DigitalMapKreisel-87.tsv <==
571280.816640273	5364680.90200695
571280.11609499	5364683.30184784
571286.911385727	5364685.28548305
571287.61193101	5364682.88564215
571280.816640273	5364680.90200695


==> img/tikz/DigitalMapKreisel-88.tsv <==
571293.523830831	5364691.24140611
571294.102438607	5364688.80928501
571286.719074169	5364687.05276389
571286.140466393	5364689.48488499
571293.523830831	5364691.24140611


==> img/tikz/DigitalMapKreisel-89.tsv <==
571287.611666431	5364682.88571982
571286.816190396	5364685.25578689
571294.462168569	5364687.82204018
571295.257644604	5364685.45197312
571287.611666431	5364682.88571982


==> img/tikz/DigitalMapKreisel-9.tsv <==
571188.461495256	5364670.83293701
571188.951520737	5364668.38143236
571174.600811743	5364665.51290299
571174.110786263	5364667.96440764
571188.461495256	5364670.83293701


==> img/tikz/DigitalMapKreisel-90.tsv <==
571302.119627001	5364693.77272053
571302.824901462	5364691.3742652
571294.102118999	5364688.80929948
571293.396844538	5364691.2077548
571302.119627001	5364693.77272053


==> img/tikz/DigitalMapKreisel-91.tsv <==
571295.259158351	5364685.45263936
571294.398008931	5364687.79964206
571312.314547649	5364694.37348065
571313.175697069	5364692.02647795
571295.259158351	5364685.45263936


==> img/tikz/DigitalMapKreisel-92.tsv <==
571312.006554894	5364697.19599742
571312.823876018	5364694.83337468
571302.827774107	5364691.37534259
571302.010452983	5364693.73796532
571312.006554894	5364697.19599742


==> img/tikz/DigitalMapKreisel-93.tsv <==
571363.509844721	5364716.87406141
571364.40205965	5364714.53869152
571312.82508528	5364694.83399859
571311.93287035	5364697.16936848
571363.509844721	5364716.87406141


==> img/tikz/DigitalMapKreisel-94.tsv <==
571313.171813678	5364692.02506725
571312.285814814	5364694.36280248
571375.140736322	5364718.18474275
571376.026735186	5364715.84700752
571313.171813678	5364692.02506725


==> img/tikz/DigitalMapKreisel-95.tsv <==
571388.939265095	5364726.23008804
571389.802502635	5364723.88385256
571364.362526905	5364714.52386196
571363.499289365	5364716.87009744
571388.939265095	5364726.23008804


==> img/tikz/Testrunde-1.tsv <==
0	15.4075661882409
0.017970085144043	15.4113814042455
0.0974609851837158	15.4573554338899
0.270699977874756	0.0240075477265336
0.340421915054321	0.0167255741298717
0.476549863815308	0.0314930183580824
0.578508853912354	0.0425998890333243
0.657027006149292	0.0206558620063255
0.727724075317383	0.0156409808337461
0.800375938415527	0.0221447108907586
0.979475975036621	0.0455116531300312
1.04920101165771	0.0144793482042544
1.12967205047607	0.0291839308755293
1.27946996688843	0.0613684834381942
1.34919595718384	0.0261477581165543
1.48632502555847	0.0568153885607536
1.57361102104187	0.0673361204058693
1.64333605766296	0.0455422486244075
1.714035987854	0.0508012958588289
1.86969804763794	0.016831681719502
1.94139194488525	0.0388001748801159
2.08238792419434	0.0512463749281871
2.15504288673401	0.0498851307683807
2.22476696968079	0.0414592339800315
2.29741907119751	0.0350541697520974
2.46773290634155	0.0447544666049957
2.55407786369324	0.0644998365684231
2.63257002830505	0.06125691990243
2.7179229259491	0.0470975739293031
2.93022298812866	0.0506878925757661
2.9530770778656	0.0594979445845425
3.03744697570801	0.0690375241741954
3.18334794044495	0.0674039816036718
3.25405097007751	0.0698204464498531
3.39506101608276	0.0906018833750721
3.49115490913391	0.122294445401916
3.55893492698669	0.102978833918215
3.62864995002747	0.108112361460446
3.78235793113708	0.153917745478406
3.85306000709534	0.187803700799094
3.92474007606506	0.175548414184721
4.001296043396	0.1895967057504
4.17161202430725	0.222959423672389
4.24914407730103	0.189444616984211
4.31985998153687	0.17450689189522
4.47746896743774	0.202557151174496
4.54718589782715	0.161338045185897
4.68722486495972	0.154212773949464
4.77745795249939	0.191958955612833
4.84815788269043	0.14717395679271
4.92276906967163	0.147859290460353
5.07745289802551	0.148943043454803
5.2213978767395	0.130500672632621
5.24521899223328	0.125902399093921
5.38716793060303	0.106620308878099
5.45791506767273	0.126764903544423
5.52764201164246	0.110671673596283
5.60518097877502	0.115132048037829
5.77646589279175	0.124729476551117
5.84521293640137	0.104040864202172
5.98622798919678	0.114883958617362
6.0569269657135	0.115331261780362
6.12567687034607	0.124803228866355
6.27743005752563	0.136142382083097
6.41746997833252	0.133301476906169
6.43640398979187	0.136919383576018
6.57742595672607	0.141747136978957
6.64812397956848	0.152908941695653
6.73249888420105	0.135638168228986
6.87253499031067	0.14337965245992
7.00867104530334	0.19386484875935
7.02956295013428	0.180358908756983
7.17938899993896	0.159929126930969
7.24909090995789	0.197769446150922
7.3266339302063	0.19032317654661
7.40124607086182	0.188118026995099
7.57154989242554	0.1991358893805
7.6432249546051	0.21582669408609
7.78326797485352	0.199927887267464
7.8588719367981	0.189442430857603
7.98619198799133	0.216059580170288
8.02271103858948	0.204821171025657
8.17739987373352	0.195281286181391
8.24616599082947	0.206193604021813
8.31684899330139	0.187147521970392
8.46372103691101	0.218586133599402
8.57250690460205	0.184445886363584
8.6422290802002	0.187408986959685
8.72758603096008	0.179485356054599
8.88618588447571	0.162420250488935
8.95687794685364	0.145495175908515
9.03639698028564	0.137752395969912
9.13636493682861	0.156791179022942
9.2773768901825	0.145363034874375
9.35979986190796	0.150184473392393
9.4256420135498	0.161329885555435
9.5871410369873	0.155335212087472
9.66369795799255	0.150336334886422
9.73830795288086	0.141981392128987
9.87933206558228	0.140961436438644
9.96076798439026	0.128499977555407
10.0900590419769	0.222450777564454
10.107048034668	0.181315341621392
10.2666158676147	0.160393108296468
10.336345911026	0.167401451672102
10.4226698875427	0.157801437891205
10.5792660713196	0.164359679680121
10.6490349769592	0.148536749375559
10.7304799556732	0.139163406100415
10.832426071167	0.178141046011085
10.9705159664154	0.165038167469994
11.0402388572693	0.141574708252758
11.1900489330292	0.158869583836069
11.2607409954071	0.141982435005172
11.3304679393768	0.1312747090778
11.4792969226837	0.168007114213633
11.5646529197693	0.137498653002396
11.6343669891357	0.130060748493317
11.7744059562683	0.13977765664962
11.9105360507965	0.155009468113985
11.9314348697662	0.126286612928766
12.0890500545502	0.106201054176786
12.1597490310669	0.130501742211287
12.2324080467224	0.149674364825849
12.2991988658905	0.126846034785299
12.4714639186859	0.204558138594926
12.5411908626556	0.12676505846737
12.6812269687653	0.128707431519349
12.7538778781891	0.146242575255354
12.8265330791473	0.0889800924205169
12.9695038795471	0.0860818339176035
13.1124658584595	0.104196647698465
13.133367061615	0.113049258087585
13.2763340473175	0.112196268172184
13.3499660491943	0.0986271480137653
13.4206628799438	0.125883193239027
13.5626540184021	0.124140382164413
13.7095279693604	0.101649844705555
13.7323770523071	0.245900513319448
13.8763279914856	0.248594997208048
13.9470250606537	0.228666275303841
14.0177199840546	0.255760504627535
14.0913550853729	0.282137787713623
14.2616648674011	0.258786428092233
14.3313908576965	0.271838763495268
14.4733810424805	0.290615884288854
14.5431129932404	0.284671009131419
14.6186878681183	0.288650092134013
14.7831449508667	0.265186917331199
14.8548150062561	0.28594422825255
14.9245419502258	0.279819201926472
15.070436000824	0.282515470350344
15.140163898468	0.292515192767485
15.283038854599	0.169618920683757
15.3538339138031	0.275903329772042
15.4235608577728	0.2776346713819
15.5645740032196	0.269289821247273
15.6342949867249	0.285512984926541
15.7040219306946	0.269112543337226
15.8743329048157	0.254793305054772
15.9440560340881	0.276195208730922
16.0880150794983	0.256609969291155
16.1587009429932	0.266691397584101
16.299712896347	0.2248922876032
16.3215899467468	0.253416077207191
16.4801349639893	0.241522275606755
16.5538120269775	0.247135435292652
16.6303739547729	0.24033083373071
16.769434928894	0.215020410913684
16.8782188892365	0.201995667107187
16.9538040161133	0.217468169883556
17.0391540527344	0.232213634850392
17.1909129619598	0.231199940746208
17.2791900634766	0.176994092330006
17.3489198684692	0.236231888335471
17.4196150302887	0.230132868102611
17.5625848770142	0.23092016902141
17.6401209831238	0.231490969069824
17.7401220798492	0.218546366009242
17.8801310062408	0.208859254461032
17.9498789310455	0.2432839571828
18.0235090255737	0.246055273170782
18.2367959022522	0.17551751191484
18.2567150592804	0.174304704995922
18.3254609107971	0.211721039169028
18.468425989151	0.209641630908173
18.538153886795	0.213668492069981
18.6811189651489	0.202317509451429
18.7733070850372	0.198955633502521
18.8430299758911	0.217740008308681
18.9225189685822	0.225965467423489
18.9922380447388	0.194501678013321
19.1674389839172	0.157051907458907
19.2371649742126	0.16035619820012
19.3069040775299	0.206647672323246
19.470360994339	0.220210901076985
19.5371608734131	0.183843909215259
19.7416498661041	0.154142928923918
19.7596180438995	0.145562942785805
19.8293399810791	0.180992262117719
19.9713280200958	0.120022353962607
20.0410599708557	0.155161103680097
20.1810960769653	0.11655189149177
20.3133180141449	0.0161630333732141
20.3342270851135	0.0985618608839332
20.4039359092712	0.146996918724025
20.5615549087524	0.156349633304821
20.6312770843506	0.0790895454189666
20.7010059356689	0.115221924471186
20.8742439746857	-0.0132048121936386
20.9468948841095	0.104891735181429
21.0263879299164	0.121916175806266
21.1810729503632	0.0686557293204721
21.2517728805542	0.0313522881484047
21.3898620605469	0.0571160591234872
21.407840013504	0.0944627048709208
21.5634920597076	0.0614182845480862
21.6429798603058	0.0837474768170861
21.7859029769897	0.097727687267593
21.8566470146179	0.0574560928386934
21.9253959655762	0.101457305651357
22.0712909698486	0.0542380461025971
22.1478550434113	0.101550198624519
22.2917940616608	0.0213344525566068
22.3595700263977	0.0244606391654791
22.4595649242401	0.00993900462528252
22.5292930603027	0.00859826027143029
22.676167011261	-0.0501185517837932
22.7458920478821	-0.0248274853282222
22.8888549804688	-0.0533874785000403
22.9800679683685	-0.0981730619549417
23.0497899055481	-0.110492698673964
23.120493888855	-0.157918728521112
23.2761509418488	-0.214238633892759
23.4113059043884	-0.246966551300739
23.4292740821838	-0.230030160914458
23.569314956665	-0.302670462382995
23.6390368938446	-0.330630531695224
23.7790749073029	-0.409187614180018
23.8497710227966	-0.422995494986507
23.9204759597778	-0.47304327187342
24.0898110866547	-0.353732300660655
24.1604669094086	-0.37269789310413
24.248792886734	-0.378526110771032
24.390781879425	-0.351656149135714
24.4615030288696	-0.316121734004589
24.5937099456787	-0.248390030582048
24.6302299499512	-0.246658844929147
24.7859098911285	-0.180951440731221
24.8575699329376	-0.179317552240082
24.9966309070587	-0.0933409301100347
25.0702588558197	-0.106110120817434
25.1429190635681	-0.095317776784194
25.2175250053406	-0.126987406780021
25.3692779541016	-0.196385633893314
25.5132210254669	-0.293478038260419
25.5341339111328	-0.287335420041437
25.6829478740692	-0.357444847446839
25.7536509037018	-0.414977010769528
25.8419229984283	-0.457333114137288
25.9175140857697	-0.502140027318253
26.0868558883667	-0.621921452731751
26.1575469970703	-0.637497990226448
26.2272710800171	-0.670537195567382
26.367311000824	-0.629818357143181
26.4995329380035	-0.750574144180035
26.5936758518219	-0.903934157558789
26.6604678630829	-1.02777344118154
26.7301950454712	-1.13733828643745
26.9327290058136	-1.45518903611329
26.9575469493866	-1.48741947038312
27.0272600650787	-1.56986259382106
27.1692500114441	-1.62624042557943
27.2389690876007	-1.62600397620363
27.3096749782562	-1.706625827149
27.4789788722992	-1.7590434135567
27.5487339496613	-1.83541511208635
27.6887700557709	-1.91377447493379
27.7594680786133	-1.93963647961156
27.829195022583	-1.97823155133336
27.9682569503784	-2.02218101505845
28.0604438781738	-1.98681064213039
28.1360368728638	-2.02562899760737
28.206729888916	-2.03813744255141
28.3594858646393	-0.351385431189508
28.4409039020538	-0.208081519259606
28.5877459049225	-0.157203993870358
28.6594560146332	-0.105509604558208
28.7291789054871	-0.106734961214492
28.8867499828339	-0.0892056700285817
28.9574990272522	-0.083322530631591
29.0574960708618	-0.0658591266479505
29.1272220611572	-0.0782897851864686
29.2174489498138	-0.0779984169356478
29.3701858520508	-0.0580269715387711
29.4399080276489	-0.0443017665512979
29.5897119045258	-0.0427969594893121
29.6857600212097	-0.0310281521613973
29.7565219402313	-0.0175339020638887
29.8369779586792	-0.01354006803545
29.9877688884735	-0.0350928607636618
30.079843044281	-0.0499674196195343
30.1574769020081	0.00921470210601782
30.231104850769	0.0493137490075632
30.3193888664246	0.0307189072947729
30.4662568569183	0.211651567566783
30.5389158725739	0.355059864575974
30.6096138954163	0.453864290129934
30.7818789482117	-0.0162942616553412
30.8525969982147	0.0623395549304888
30.9223070144653	0.0946834489126065
31.0711300373077	0.264985671074003
31.1408579349518	0.32774662695172
31.2857849597931	0.483972048554078
31.4169778823853	0.674546837659175
31.4330370426178	0.052219730977674
31.5232720375061	0.00680813442028949
31.6047079563141	-0.0118964805662216
31.7662270069122	-0.192456692557593
31.898453950882	0.0457592123813164
31.9193520545959	0.00296726435985839
32.0759918689728	0.00073193522248971
32.145712852478	-0.0154094568306871
32.2291140556335	-0.0152872139448537
32.298840045929	-0.0365599653840469
32.4730570316315	0.0121533441187403
32.5398910045624	-0.0126766566514469
32.6105480194092	-0.0315794435819257
32.7623069286346	-0.0242730787452103
32.832053899765	-0.0248068878822991
32.9710919857025	-0.00974769312144375
33.0691390037537	-0.0148704546754566
33.1388850212097	-0.0184645334359459
33.2789299488068	-0.0196676365578305
33.4228479862213	-0.00085808172649493
33.4417889118195	-0.00913498939510404
33.5183489322662	-0.00545054647040644
33.6769359111786	-0.00837997787904499
33.7476508617401	-0.0453051856417233
33.8906109333038	-0.0212131809391423
33.9827508926392	-0.0437074747113151
34.0534930229187	-0.034671714066878
34.1232268810272	-0.0240405098145118
34.192939043045	-0.022627467327105
34.380833864212	-0.0184973265445691
34.4515700340271	-0.0134280489431937
34.52126288414	-0.0270702514145995
34.6710829734802	-0.0112854353107643
34.7417659759521	-0.0161328501553086
34.891576051712	0.0144172011321615
34.9124670028687	-0.0211221352373414
35.0671498775482	-0.0285768262548487
35.1368749141693	-0.0368076037304483
35.2807710170746	-0.0368908986023442
35.3544490337372	-0.0507989048381567
35.4271018505096	-0.0630356186297227
35.5690958499908	-0.0662302464012505
35.6417469978333	-0.0679368745839355
35.7124500274658	-0.0695444644737435
35.8124408721924	-0.0711833745060382
35.9671308994293	-0.0751895075611948
36.038822889328	-0.0847903887582682
36.1202540397644	-0.099343867973797
36.3266990184784	-0.11309482120194
36.3475940227509	-0.103548744192306
36.4202489852905	-0.111270002133523
36.5661659240723	-0.122262448507804
36.6397769451141	-0.131186096466607
36.7876279354095	-0.122998618385679
36.8856248855591	-0.136122437314519
36.9602789878845	-0.144945663449121
37.0299990177155	-0.15807875870901
37.1729710102081	-0.164598317864527
37.2475769519806	-0.191144706270819
37.3221859931946	-0.171166075599636
37.3967900276184	-0.162896541022619
37.5671038627625	-0.151730649969991
37.6495199203491	-0.168855045394096
37.7202270030975	-0.167562090776599
37.8612358570099	-0.173571625186824
37.9338920116425	-0.170123133919024
38.0817449092865	-0.17788979894528
38.172956943512	-0.170662166534683
38.2524399757385	-0.153421715431882
38.323145866394	-0.162030952884972
38.4055619239807	-0.157471472283486
38.559280872345	-0.143138431267261
38.6690359115601	-0.144955605147153
38.747554063797	-0.142342817078532
38.8280298709869	-0.144572338550599
38.9075100421906	-0.130764260035619
39.0621929168701	-0.11321453987668
39.1397340297699	-0.0989600546848841
39.2397298812866	-0.102575273997036
39.3807439804077	-0.0844846707222118
39.4514470100403	-0.0823765779298036
39.5211679935455	-0.0892180873705684
39.6680419445038	-0.0832046730507905
39.7426478862762	-0.0875058055058169
39.9012479782104	-0.0719158526032508
39.9250679016113	-0.0808351786233281
40.0758409500122	-0.062886954171141
40.149472951889	-0.0756526402206639
40.2270128726959	-0.0836586470217853
40.3162839412689	-0.074523277934027
40.4709560871124	-0.0580022035118404
40.5758340358734	-0.0556492470859489
40.6572768688202	-0.0785043374766303
40.7299530506134	-0.0840289146030884
40.8162589073181	-0.073321014381623
40.8967289924622	-0.0953569287290001
41.0689928531647	-0.074900479339675
41.1387388706207	-0.0892006636099794
41.2133240699768	-0.0954469215609777
41.3767549991608	-0.0798300365060172
41.453360080719	-0.0697084025886952
41.5308508872986	-0.0799584215443971
41.659187078476	-0.0825205583797164
41.7328479290009	-0.0742639513754
41.814288854599	-0.0780892105038618
41.8937919139862	-0.0744959983241351
42.0631139278412	-0.0748275461927825
42.1494388580322	-0.0749310895732975
42.2611548900604	-0.0639902389900406
42.3493909835815	-0.0769811662739102
42.4318699836731	-0.0746620569267868
42.519161939621	-0.0772907547450572
42.5986459255219	-0.0834516525622355
42.6869299411774	-0.0999773746713011
42.877758026123	-0.103633227678312
42.9474730491638	-0.113902606551481
43.032821893692	-0.0929190265160642
43.1221079826355	-0.0910766291121554
43.2074270248413	-0.0914288835947943
43.2976610660553	-0.0863668209662691
43.4689450263977	-0.0744380936976761
43.5005850791931	-0.0751844177888437
43.6660289764404	-0.0674724475835049
43.7474589347839	-0.0659554383335035
43.8376910686493	-0.0710835671418906
44.0109510421753	-0.0729676225381191
44.0376880168915	-0.0689630477974568
44.1162049770355	-0.075009973761766
44.2015469074249	-0.0641967425915659
44.3630709648132	-0.0566924178009458
44.44060587883	-0.0545308123815644
44.5230278968811	-0.0491208736976603
44.6044709682465	-0.0486504687493792
44.6907980442047	-0.0493686940133529
44.858195066452	-0.040030677383708
44.9406020641327	-0.0346521612622901
45.0249719619751	-0.035064182681559
45.1103248596191	-0.0294987354598106
45.1995768547058	-0.023061112307829
45.2888369560242	-0.0398050569646848
45.3780889511108	-0.0396745972406514
45.5571889877319	-0.0381678857150867
45.6708118915558	-0.023006950698317
45.7513499259949	-0.0202918900497728
45.8366749286652	-0.0244426206942663
45.9259350299835	-0.030611201169588
46.1030790805817	-0.0197493895009409
46.1366899013519	-0.041575946807999
46.2200689315796	-0.0529818678065688
46.3034598827362	-0.0588737188222908
46.401524066925	-0.0623499148845106
46.4917430877686	-0.0667044810927315
46.5897870063782	-0.102895831523441
46.7796289920807	-0.0823519615668857
46.8493499755859	-0.0813176517825731
46.9327540397644	-0.0722167438186361
47.0210280418396	-0.0852777999434267
47.1063809394836	-0.0844627304699515
47.2005159854889	-0.0911503666123963
47.290745973587	-0.0990629395994524
47.3819630146027	-0.0977759135961627
47.5698490142822	-0.0999994576839498
47.600506067276	-0.0971934976013493
47.6907420158386	-0.0817185172201
47.7926909923553	-0.0700042579843441
47.891716003418	-0.0495326622061043
47.9975728988647	-0.0622853313355627
48.0927069187164	-0.0604615793349375
48.2005000114441	-0.054421537543476
48.407919883728	-0.0351726306173177
48.4424819946289	-0.0297954434177612
48.5405268669128	-0.0481054167647876
48.5408709049225	-0.0548639926497749
48.6399579048157	-0.0440030637634372
48.7428679466248	-0.0371667153658208
48.8487269878387	-0.0210734708007507
49.0493080615997	-0.0211929948952125
49.1200129985809	-0.0153433236240055
49.2092669010162	-0.0190784309178866
49.3063349723816	-0.0270492575918446
49.3916790485382	-0.0258102664873512
49.4868109226227	-0.039418518887171
49.5799610614777	-0.0499882984788123
49.768828868866	-0.0474404582283832
49.8004639148712	-0.057996952988141
49.8906989097595	-0.0722117518360008
49.9867990016937	-0.0721763312995058
50.0828840732574	-0.0922306512547557
50.2610058784485	-0.0993295394115599
50.3463568687439	-0.122721968377533
50.436586856842	-0.128455607424627
50.5238900184631	-0.140270228147639
50.6170508861542	-0.135648846275433
50.7092390060425	-0.162368281030666
50.8033769130707	-0.164110186845093
50.8926348686218	-0.155934150454275
50.9877009391785	-0.153155907023741
51.1580610275269	-0.142871098627417
51.2482900619507	-0.149989655760763
51.3355960845947	-0.13040172992304
51.4229249954224	-0.145025534797664
51.5062918663025	-0.136888948479577
51.6893019676208	-0.124241242864326
51.7199630737305	-0.134521639448323
51.8072650432587	-0.131402305774248
51.9726939201355	-0.120158308208531
52.0521829128265	-0.112757918052029
52.2195670604706	-0.130260006025289
52.2472929954529	-0.159485663746121
52.3277728557587	-0.155194055800543
52.4062790870667	-0.16125975526672
52.5629198551178	-0.136818247557628
52.7263989448547	-0.115507200295166
52.7482619285583	-0.116270952159653
52.8287289142609	-0.125524832480707
52.9072668552399	-0.116235202654131
52.9877109527588	-0.121344101482688
53.0779430866241	-0.124839444511217
53.2570390701294	-0.106453608845563
53.3267850875854	-0.105443373524441
53.4072320461273	-0.121097907595669
53.571594953537	-0.114077094651737
53.6511740684509	-0.114821412378397
53.8175799846649	-0.110345306897941
53.8404278755188	-0.126961483514204
53.9208970069885	-0.113389789648338
53.9974579811096	-0.118162638326329
54.1589848995209	-0.131285425309255
54.324266910553	-0.131133132480361
54.349212884903	-0.132934752847213
54.4335820674896	-0.115880445624118
54.5189340114594	-0.119339388689266
54.6003758907318	-0.111765027100649
54.6769390106201	-0.0946899816698021
54.857027053833	-0.118549832580378
54.9267408847809	-0.11441933883544
55.0091850757599	-0.120039522990098
55.1726369857788	-0.10121820147549
55.2521200180054	-0.094519958301472
55.3384480476379	-0.092607373516568
55.5038778781891	-0.0952905367527244
55.5296590328217	-0.100959631146445
55.612076997757	-0.102427498261733
55.7013309001923	-0.110099619188098
55.7808239459991	-0.103161264392813
55.9599380493164	-0.12685288038843
56.0472259521484	-0.126949252328227
56.1335558891296	-0.155944204615352
56.2589399814606	-0.183983739701802
56.3423399925232	-0.181178144592959
56.432569026947	-0.170201920741896
56.5218279361725	-0.140042575222196
56.6120579242706	-0.145975834138017
56.700336933136	-0.124987776325828
56.802286863327	-0.135197644787926
56.9579050540924	-0.153391471864094
57.0491590499878	-0.139431244370929
57.136461019516	-0.161216507962177
57.2218079566956	-0.133243390543274
57.3071758747101	-0.121909007010412
57.489187002182	-0.121026980729631
57.5159468650818	-0.136518580955663
57.5983650684357	-0.117213912597244
57.7581250667572	-0.127360425496647
57.8442568778992	-0.109999355198209
57.9315629005432	-0.147738673528821
58.0120289325714	-0.153716850000038
58.0973799228668	-0.137849744572307
58.2706189155579	-0.110315821032493
58.3471908569336	-0.114564718005404
58.4325308799744	-0.13712207146164
58.5120239257812	-0.131825940093769
58.5964138507843	-0.120255418372896
58.766706943512	-0.0887157153694531
58.841325044632	-0.104676512609007
58.9139649868011	-0.123249245562853
59.0618200302124	-0.115852220070774
59.2164988517761	-0.119712028828221
59.2403280735016	-0.112076441823525
59.3188459873199	-0.116468959185969
59.405170917511	-0.118192856923674
59.5676679611206	-0.127597786654167
59.7261679172516	-0.129757003032118
59.7510650157928	-0.141630020651085
59.8256690502167	-0.113919532507932
59.9032089710236	-0.113338652521879
59.9934380054474	-0.135213687996291
60.1639790534973	-0.126285722178732
60.2471439838409	-0.14066000364905
60.327614068985	-0.1370699204322
60.4071018695831	-0.165619271837254
60.5071120262146	-0.159361442902053
60.661810874939	-0.168553029466135
60.7412779331207	-0.171050227182064
60.8207759857178	-0.174419667692352
60.9041640758514	-0.18646643021232
61.0793480873108	-0.214991907280709
61.1266169548035	-0.219780982095216
61.2100119590759	-0.215979446532295
61.2953670024872	-0.238815460101499
61.4559099674225	-0.233203689152862
61.5402810573578	-0.22420306248689
61.6568338871002	-0.216966278867503
61.732470035553	-0.21442925159965
61.8178150653839	-0.215433180244197
61.9002568721771	-0.229207019881777
61.9826509952545	-0.235477499613083
62.1578500270844	-0.218739467459358
62.1884880065918	-0.24014308963396
62.3520090579987	-0.214379592825093
62.4392869472504	-0.221361086787351
62.5285458564758	-0.215849021389833
62.616837978363	-0.224837218177441
62.7168228626251	-0.235619276671155
62.7875220775604	-0.244906507869622
62.9627180099487	-0.23624511483218
63.0470888614655	-0.254737286115727
63.1285309791565	-0.25039658771253
63.2920188903809	-0.310117348211236
63.3177878856659	-0.286434411578703
63.4715039730072	-0.312361431903021
63.5529410839081	-0.305169848052959
63.6363348960876	-0.305017793126648
63.7822329998016	-0.34143310362785
63.8089878559113	-0.287655998862785
63.9636840820312	-0.290649431143869
64.0382790565491	-0.280921841325856
64.1158170700073	-0.297552523667076
64.1904320716858	-0.261275689227205
64.3607370853424	-0.276550216983527
64.4333899021149	-0.269793932471647
64.5128929615021	-0.264731043856333
64.6695189476013	-0.268892527804834
64.7451059818268	-0.251501953029553
64.9095540046692	-0.272890486206744
64.9324069023132	-0.269663018843232
65.0118908882141	-0.238993424020791
65.0904099941254	-0.18826822502221
65.2607109546661	-0.248800995808878
65.3402218818665	-0.255112573443105
65.4167618751526	-0.257281628281566
65.5772759914398	-0.262631238172721
65.6528508663177	-0.245978287801538
65.7294569015503	-0.0260952889746342
65.8099210262299	-0.210148479404257
65.8952739238739	-0.244672462706667
66.0694890022278	-0.194222929792566
66.1392168998718	-0.210669497252406
66.2255380153656	-0.212309574583983
66.3782289028168	-0.254435970123467
66.4528970718384	-0.257217577477439
66.596822977066	-0.29713198178816
66.6206619739532	-0.250331388641406
66.7675249576569	-0.25896420279892
66.8401758670807	-0.268563880438238
66.9890038967133	-0.276105570184894
67.0782558917999	-0.294364634794325
67.157751083374	-0.284786505681202
67.2274739742279	-0.265626184288438
67.3714158535004	-0.29147293951706
67.4460220336914	-0.253978700350848
67.5196530818939	-0.255443443996247
67.5932860374451	-0.266131075037105
67.7684829235077	-0.253793450078255
67.8382029533386	-0.248607030402184
67.9831240177155	-0.233426227482701
68.0538258552551	-0.235865641388074
68.1235530376434	-0.234526037692648
68.2801928520203	-0.232247320988625
68.415344953537	-0.238723176529566
68.432333946228	-0.245816376527916
68.5049920082092	-0.247688988861913
68.6626038551331	-0.283848058848776
68.7401440143585	-0.281126251585686
68.8782260417938	-0.267733928573643
68.9713869094849	-0.297205642111612
69.041111946106	-0.341325057899773
69.1118109226227	-0.128122841572653
69.2655210494995	-0.232450830233088
69.3430600166321	-0.216169498512036
69.4401218891144	-0.19563542683192
69.5108270645142	-0.182564061230282
69.6703939437866	-0.310014796100413
69.7479360103607	-0.393173746260544
69.8274219036102	-0.415892132196452
69.9889440536499	-0.442961065912574
70.0166749954224	-0.446159986944243
70.1694118976593	-0.490736477356275
70.2459709644318	-0.537310236204249
70.3244829177856	-0.622844408958308
70.4772138595581	-0.734684355741235
70.5703790187836	-0.802880998457354
70.6401019096375	-0.852814050367787
70.7811188697815	-0.993297325734869
70.9279868602753	-1.16744903379601
70.9527928829193	-1.13298231899318
71.0254468917847	-1.22903735947845
71.1693909168243	-1.14007539589491
71.240091085434	-1.21413817289181
71.3156750202179	-1.22040137390238
71.4166510105133	-1.26462350263338
71.566456079483	-1.31209712372189
71.6361789703369	-1.23936688078657
71.7850048542023	-1.25262294611799
71.9211490154266	-1.20446376149266
71.9410579204559	-1.11028468152069
72.018590927124	-0.958766967843069
72.1781630516052	-0.421586247890549
72.2508158683777	-0.179860192230105
72.3400719165802	0.426487428430729
72.4224910736084	0.81555371467314
72.5088150501251	1.20152061869785
72.5931990146637	1.66165361225989
72.6883080005646	-0.0326619309710416
72.7736508846283	0.0206964411999202
72.9683799743652	0.137179274507368
73.0380990505219	0.175056148971205
73.121505022049	0.185885527598135
73.2058758735657	0.196752196712517
73.3703269958496	0.205706544469791
73.5278458595276	0.179513409984818
73.5527439117432	0.174049035638067
73.6419930458069	0.193714856654651
73.7127130031586	0.171255755805987
73.8585920333862	0.158373836678653
74.0035300254822	0.155450434284504
74.0244090557098	0.116759029762818
74.1654260158539	-0.185161200740847
74.2351479530334	-0.203551667520816
74.377142906189	-0.177904773474772
74.4468629360199	-0.1852543708567
74.5175669193268	-0.187169418875591
74.6868550777435	-0.203578804050146
74.7576010227203	-0.204283810291454
74.8312380313873	-0.206058561049293
74.9156060218811	-0.212727449274425
75.0722439289093	-0.196324380172143
75.1488049030304	-0.193557784769062
75.2282919883728	-0.189516899672004
75.3868970870972	-0.159870441221063
75.4155960083008	-0.183854649323806
75.5663759708405	-0.187532742264576
75.6439130306244	-0.198144075571641
75.7224209308624	-0.194755788904153
75.8878488540649	-0.196827948334658
75.9126560688019	-0.194790455191782
76.0692939758301	-0.1807337061948
76.1487860679626	-0.174258798380677
76.2302370071411	-0.164292936151092
76.3087408542633	-0.155092793279046
76.3881878852844	-0.155953201296523
76.5585460662842	-0.115222143464067
76.6390099525452	-0.113831268553771
76.720449924469	-0.121807434273215
76.8028869628906	-0.136454667921324
76.9683039188385	-0.0778512835716398
77.0458378791809	-0.0929013013230779
77.2015020847321	-0.0642696156213063
77.222393989563	-0.103589100127888
77.3048179149628	-0.116597620432458
77.4673149585724	-0.104968229825676
77.5409479141235	-0.0979060535749134
77.6311779022217	-0.108333210811015
77.7106690406799	-0.110551525996531
77.8702318668365	-0.112291679332941
77.9721879959106	-0.099092177395022
78.0419099330902	-0.1244319856653
78.1878099441528	-0.107718531046395
78.2585098743439	-0.123324290480877
78.3585069179535	-0.108891678104793
78.428230047226	-0.128084512610979
78.5820090770721	-0.108999936422645
78.6506888866425	-0.135780533450752
78.7204129695892	-0.112566472130418
78.8672819137573	-0.114066651941187
78.9799780845642	-0.108957671700303
79.0506808757782	-0.130874826395839
79.120414018631	-0.133666583116806
79.3365669250488	-0.133211556679857
79.3555569648743	-0.140477411230332
79.4321188926697	-0.152191051123104
79.5068690776825	-0.162838036106177
79.6623859405518	-0.149867220719106
79.7506709098816	-0.153784559335445
79.8272290229797	-0.153402436296361
79.9164819717407	-0.155561100290754
80.0174570083618	-0.154248676465954
80.1682679653168	-0.170627570458784
80.2418699264526	-0.15725689625117
80.3194119930267	-0.169693623341804
80.3968498706818	-0.181824172414995
80.5574889183044	-0.202337731338936
80.6623640060425	-0.211796756822185
80.7418599128723	-0.205528581853809
80.820384979248	-0.213631573389865
80.8988969326019	-0.20865204988948
81.0613870620728	-0.252759177843814
81.0891180038452	-0.261655619491894
81.2525899410248	-0.322146836073792
81.3408260345459	-0.362704303061527
81.42817902565	-0.424094366805257
81.5203759670258	-0.462145688334903
81.6096179485321	-0.536618264316647
81.7086398601532	-0.570571166975327
81.793007850647	-0.644971082040531
81.9652750492096	-0.721472670815764
82.0476899147034	-0.806508027861938
82.1369478702545	-0.912994248526367
82.2203509807587	-1.00802789196704
82.3095998764038	-0.709564873912068
82.3920180797577	-0.774317330795014
82.5594010353088	-0.862634257200476
82.6613459587097	-0.98621605474877
82.7388858795166	-1.06059487144783
82.8213069438934	-1.14813492710327
82.9017760753632	-1.166988875885
83.0671999454498	-1.18213480467582
83.1789300441742	-1.38174436032449
83.2486438751221	-1.46903462477195
83.3261818885803	-1.82281755534633
83.4710998535156	-2.09650405693311
83.5408260822296	-2.26029503284937
83.6193408966064	-2.41607416823732
83.7193388938904	-2.57946872076379
83.8652708530426	-3.13435321605381
83.9369149208069	-3.35625537990911
84.0818018913269	-3.82255923080234
84.1525359153748	-3.97785620819396
84.2964758872986	-4.48021501672994
84.3759679794312	-4.64597681522659
84.4476449489594	-4.77817051256799
84.5183429718018	-4.99622933218889
84.6632640361786	-5.47989127688607
84.7476389408112	-5.69473066965388
84.8866970539093	-6.17929006417047
84.9700999259949	-6.50436802371926
85.0398190021515	-6.71708808706407
85.1798610687256	-7.14673972436634
85.2505569458008	-7.34613138501147
85.3202838897705	-7.49104850164314
85.4896190166473	-7.93115778018614
85.5603199005127	-8.08051370162565
85.6300408840179	-8.23030352765659
85.7710590362549	-8.3299917596526
85.8407819271088	-8.36504204037255
85.980819940567	-8.37080217869059
86.0690958499908	-8.37920506973575
86.144681930542	-8.4106717862505
86.2134280204773	-8.3455785453587
86.3690919876099	-8.35150656150157
86.4505350589752	-8.39042217151537
86.5280699729919	-8.30201156945493
86.6183159351349	-8.18644414853393
86.6977949142456	-8.13063454152879
86.7870578765869	-8.04970941178343
86.9602899551392	-8.22011427867988
87.0417349338531	-8.45691399396115
87.1417489051819	-8.51068968181492
87.2124319076538	-8.36450818676583
87.3720030784607	-8.34669460518132
87.4514920711517	-8.09231838041912
87.5309810638428	-0.618499138522488
87.6876220703125	-0.514899159905109
87.7124240398407	-0.466462095786287
87.8798038959503	-0.368765716451264
87.9505069255829	-0.3320659327679
88.0202338695526	-0.316957401616584
88.1612448692322	-0.291392507351322
88.2583129405975	-0.319253331522418
88.3299908638	-0.315543545838871
88.4817450046539	-0.311956421852553
88.6266629695892	-0.303506130380718
88.6465818881989	-0.302998451421626
88.7221710681915	-0.303759792639418
88.8690400123596	-0.3061357230903
88.9407188892365	-0.331300764632022
89.0114200115204	-0.347747171537257
89.1807720661163	-0.292169858968876
89.2563500404358	-0.332316586338035
89.3329088687897	-0.319577206290095
89.4797620773315	-0.319616637258434
89.6217648983002	-0.310561637920433
89.640704870224	-0.317593077996019
89.7221479415894	-0.320384668652988
89.7957808971405	-0.308076925274868
89.9592709541321	-0.315498791552081
90.1178460121155	-0.27014100632605
90.1406970024109	-0.277849178192206
90.2250690460205	-0.27917959951137
90.3709809780121	-0.31647659329953
90.4445888996124	-0.298028187855703
90.5152928829193	-0.303347800035418
90.6152908802032	-0.286121162365074
90.7680280208588	-0.272406043112245
90.8387279510498	-0.26957628759093
90.9191970825195	-0.263809497554554
91.0719239711761	-0.23721396495425
91.2090358734131	-0.206923322884069
91.2289550304413	-0.26084204332912
91.3689918518066	-0.258887044006855
91.4387149810791	-0.252034501775729
91.5260200500488	-0.243674576715666
91.6680099964142	-0.252590124926531
91.8061039447784	-0.241360813337899
91.8279678821564	-0.235032415020246
91.9699709415436	-0.236664388361667
92.0396809577942	-0.241139847280028
92.1152639389038	-0.24528867213326
92.2875289916992	-0.247493259238713
92.3582329750061	-0.240015380232471
92.4279479980469	-0.258900517030703
92.5679919719696	-0.279276149710768
92.6377439498901	-0.276103599650629
92.711345911026	-0.284607470121045
92.8699378967285	-0.264495785101293
92.9601728916168	-0.287203012339962
93.029895067215	-0.295928328380278
93.1797230243683	-0.255189280989129
93.2503979206085	-0.29432402447577
93.3211009502411	-0.258454945475666
93.4621288776398	-0.257689011945082
93.5318388938904	-0.222796112062532
93.6806640625	-0.226096939164101
93.7513680458069	-0.214163371735594
93.835736989975	-0.215039178863666
93.9357509613037	-0.211190411835375
94.0054769515991	-0.241642185304258
94.1621010303497	-0.225063548969214
94.2318248748779	-0.219145621483207
94.3826019763947	-0.210598604635997
94.4796710014343	-0.187835465108211
94.5503890514374	-0.236383132029335
94.6210720539093	-0.223316066920138
94.7611119747162	-0.225116147249771
94.9001660346985	-0.210469273604488
94.918135881424	-0.238257350034452
95.0630619525909	-0.243435930317926
95.1298549175262	-0.255489798071174
95.2708668708801	-0.266247692007088
95.3405878543854	-0.236913215506647
95.4191038608551	-0.230569403707079
95.5894179344177	-0.244895907543643
95.6601190567017	-0.230250684880779
95.7298650741577	-0.25253736071901
95.8698930740356	-0.240043692291785
95.9396069049835	-0.225283950779435
96.0718278884888	-0.202138731031926
96.1806130409241	-0.205425987683928
96.2513160705566	-0.194537852216637
96.3210408687592	-0.212212603961518
96.5255279541016	-0.171267314047018
96.5415449142456	-0.213585099314283
96.681578874588	-0.19713319440919
96.752317905426	-0.180507057687098
96.8922710418701	-0.175402146287372
96.9757170677185	-0.164218047819148
97.0454390048981	-0.176147538027312
97.1259109973907	-0.205916201495352
97.2659449577332	-0.212987703644501
97.3356690406799	-0.225586492514626
97.4356660842896	-0.204042982288531
97.5757060050964	-0.237962673929452
97.645427942276	-0.231221928508209
97.7854669094086	-0.235585639071168
97.9206209182739	-0.241299868215215
97.9385879039764	-0.234640309467782
98.0786240100861	-0.259597414042581
98.1483478546143	-0.265280020105628
98.2883849143982	-0.260358441599827
98.3678739070892	-0.247830530463709
98.4375998973846	-0.249350284547809
98.5122079849243	-0.237385128213127
98.6668999195099	-0.204650030615827
98.7366089820862	-0.204280026382289
98.8366160392761	-0.182973292185345
98.9766519069672	-0.183028081644323
99.0463728904724	-0.165033848216332
99.1873888969421	-0.160541215202372
99.2580969333649	-0.165142654163233
99.4000780582428	-0.154058252667998
99.4190430641174	-0.17532001383114
99.5600318908691	-0.186788781329923
99.6297619342804	-0.178314939224638
99.7697999477386	-0.146976152643617
99.8395190238953	-0.201040388239413
99.9268269538879	-0.187627480014527
100.071744918823	-0.218120915907086
100.148308038712	-0.200748585680135
100.225839853287	-0.217433111968873
100.310221910477	-0.215940353337462
100.484431028366	-0.214511532869587
100.555137872696	-0.23380462794011
100.630717992783	-0.253627159403241
100.715090990067	-0.265049455414463
100.868793964386	-0.242705726467388
101.00981092453	-0.251505871899393
101.031687021255	-0.245538264319713
101.171730041504	-0.251414405234151
101.241446971893	-0.255163710366553
101.317034006119	-0.237356113778983
101.480504989624	-0.244635652909277
101.552187919617	-0.234210830377457
101.622885942459	-0.226990871915593
101.778550863266	-0.239711202553931
101.850224018097	-0.229576570809765
101.925809860229	-0.231391099047961
101.997485876083	-0.255487607197214
102.175611019135	-0.240302882919849
102.247287034988	-0.222564843954554
102.321910858154	-0.227751565420892
102.462907075882	-0.227779434661059
102.537514925003	-0.226703529114349
102.612123966217	-0.232066354266149
102.831223011017	-0.234192137830316
102.853134870529	-0.220259497928343
102.927754878998	-0.225425451411649
103.08144903183	-0.253507756708839
103.153128862381	-0.255137154083791
103.29905295372	-0.259371804609447
103.321874856949	-0.252763736599988
103.46581697464	-0.267054232001051
103.536520957947	-0.257452562958861
103.684365034103	-0.271366512725155
103.751117944717	-0.288576197016297
103.851161003113	-0.283520216994585
103.920896053314	-0.275824983034095
104.060922861099	-0.287506490682272
104.13064289093	-0.265752888609441
104.276539087296	-0.284083113128556
104.3648250103	-0.263747397035385
104.43456697464	-0.271602400659329
104.577516078949	-0.29686848332841
104.647237062454	-0.278214976371668
104.786320924759	-0.311495461045052
104.875556945801	-0.319034773128863
104.946256875992	-0.296413218827592
105.089218854904	-0.304175036944127
105.21949505806	-0.270140862192303
105.240388870239	-0.226161262203924
105.381407022476	-0.323424535962857
105.452105045319	-0.319444343905442
105.521832942963	-0.31292956457321
105.59253692627	-0.313792374413993
105.762799024582	-0.309695347441121
105.832565069199	-0.308719033630723
105.97260594368	-0.326871933858278
106.046235084534	-0.264372106062815
106.184329032898	-0.32713798397419
106.270642995834	-0.2286804177946
106.340365886688	-0.261740993352692
106.485287904739	-0.251518617762915
106.551120042801	-0.304817777176588
106.620827913284	-0.238785630110826
106.760869979858	-0.258295263152966
106.830612897873	-0.203094317326759
106.902271032333	-0.245244398465132
107.072582006454	-0.270405853552077
107.142302036285	-0.230630468389034
107.213005065918	-0.26296699868432
107.358902931213	-0.262109010974683
107.431554079056	-0.2839273900032
107.580384969711	-0.332628129463931
107.675514936447	-0.340726950765564
107.747178077698	-0.304773277657024
107.817877054214	-0.340035498113405
108.029331922531	-0.335907447409312
108.050099849701	-0.33198916740832
108.119823932648	-0.363199526353068
108.280318021774	-0.427235186491032
108.351069927216	-0.433522388752625
108.420791864395	-0.377104684921353
108.560831069946	-0.380584396503235
108.635438919067	-0.38115815464101
108.735439062119	-0.417209182192167
108.8774330616	-0.39983155180688
108.947154045105	-0.332506591242993
109.08713889122	-0.345922511045476
109.157890081406	-0.357699128625669
109.227612018585	-0.312523879031779
109.370600938797	-0.350621207778822
109.465648889542	-0.328886951987148
109.535444974899	-0.339271436193956
109.609049081802	-0.287495860859412
109.767646074295	-0.30693198905227
109.860806941986	-0.322823898125201
109.952017068863	-0.319126589355523
110.021733999252	-0.291533329653994
110.165682077408	-0.289175446392207
110.23540687561	-0.301778934079458
110.304152965546	-0.314834522259394
110.475440979004	-0.334821606451714
110.544195890427	-0.343110086403279
110.615869045258	-0.367246624904023
110.769577980042	-0.335736216155972
110.845160961151	-0.300222815494729
110.986180067062	-0.385861988422311
111.071522951126	-0.407370892722135
111.15492105484	-0.396825576013224
111.236376047134	-0.412832493344574
111.314862966537	-0.379924409019143
111.478344917297	-0.397215358595405
111.554915904999	-0.382060925932624
111.698874950409	-0.420885085944999
111.721705913544	-0.380889734096566
111.862716913223	-0.364515038942013
111.94416308403	-0.361114318996524
112.014858961105	-0.379509671551421
112.103142976761	-0.361874522508588
112.274427890778	-0.441732742878223
112.34513092041	-0.38548552608993
112.418758869171	-0.434035216217024
112.558798074722	-0.449844271998403
112.698832035065	-0.459689636430443
112.737310886383	-0.42624983211123
112.825589895248	-0.429697376676263
112.900194883347	-0.435488796719376
113.058789014816	-0.475070701436669
113.2144510746	-0.509010537954586
113.234372854233	-0.525707358333426
113.308000087738	-0.49571627149243
113.468492984772	-0.543004745197194
113.548037052155	-0.560381527739519
113.624594926834	-0.585935823081677
113.700181007385	-0.619846197797955
113.875371932983	-0.703382360522614
113.94020986557	-0.73537138017249
114.086108922958	-0.821629729189155
114.155838012695	-0.848110706680341
114.225558042526	-0.903264408211715
114.3880610466	-1.0366940852358
114.459733963013	-1.07749126904752
114.529458045959	-1.14649213807854
114.669499874115	-1.29615329864401
114.808559894562	-1.34542983453904
114.827501058578	-1.35289598340596
114.967540979385	-1.3371232359492
115.047036886215	-1.31748286273641
115.187067985535	-1.24963381412265
115.260694980621	-1.15523983110953
115.327491044998	-1.11283620488555
115.397213935852	-0.980000127499187
115.567523002625	-0.70101836699927
115.63724398613	-0.494613784248747
115.777303934097	-0.122176574528469
115.847009897232	0.043837742607808
115.98704791069	-3.31959053524332
116.117312908173	-3.42516545654805
116.134309053421	-3.36196699129354
116.214789867401	-3.29700047512057
116.378251075745	-2.93059907552104
116.447970867157	-2.7002446951681
116.58412694931	-2.08755127393702
116.680194854736	-1.44126448834953
116.751880884171	-1.06299122110905
116.821598052979	-0.572943222317441
116.981168985367	-0.409649488721126
117.051869869232	-0.334576165673983
117.151867866516	-0.3215025419548
117.221588850021	-0.366612507863827
117.361639022827	-0.327732968526625
117.441118001938	-0.319872053319632
117.511822938919	-0.294587582037771
117.667479038239	-0.317317453851917
117.804602861404	-0.310823883676736
117.820599079132	-0.309799608441129
117.960638046265	-0.32995595853064
118.03036403656	-0.329797520545402
118.170403003693	-0.330206569509034
118.240136861801	-0.299429759589636
118.3762550354	-0.275460035824626
118.467479944229	-0.291656544084503
118.538167953491	-0.278888857985216
118.678204059601	-0.262138313947126
118.747928857803	-0.263643745971276
118.847925901413	-0.256203319685255
118.987962007523	-0.229380489868902
119.058672904968	-0.237297108089759
119.128409862518	-0.240067042623611
119.268425941467	-0.246898541467676
119.398694992065	-0.227353254014556
119.412755966187	-0.247411671613335
119.569397926331	-0.256604683242028
119.639117956161	-0.252280977109688
119.721536874771	-0.2563112575702
119.861571073532	-0.254197381102156
119.931313991547	-0.257104129332191
120.071287870407	-0.254178490380976
120.143993854523	-0.243373335122502
120.284025907516	-0.236020377833992
120.354732036591	-0.240446999613948
120.454726934433	-0.230254464620266
120.524463891983	-0.239520656930015
120.664493083954	-0.244055019135097
120.734217882156	-0.255721468218244
120.930886983871	-0.258370987231807
120.955695867538	-0.272619500526957
121.024440050125	-0.263687691245799
121.166388988495	-0.277536486148179
121.236160039902	-0.285373718059827
121.379124879837	-0.267862044263115
121.471310853958	21.0235761109852
121.541035890579	21.0252867637269
121.681092977524	-0.256993718138244
121.81129693985	21.0334189161925
121.828329086304	-0.266816955497038
121.968369960785	-0.307872779273641
122.038092851639	-0.3169220760185
122.118562936783	-0.317874559231441
122.188350915909	-0.322733759927537
122.361525058746	-0.30197219608322
122.42831993103	-0.302994796929621
122.568356990814	-0.29454410705198
122.638082027435	-0.304728735536212
122.772258043289	-0.309788727563291
122.861515045166	-0.317422804105693
122.930264949799	-0.313976711547923
123.07811498642	-0.307653500957041
123.216198921204	-0.294710732151319
123.237091064453	-0.297604192643266
123.378062009811	-0.28685846220354
123.447829961777	-0.280901023363171
123.518532991409	-0.273217967253558
123.588255882263	-0.280233224989416
123.761494874954	-0.317910478417065
123.828289031982	-0.331780058917463
123.968323945999	-0.349388399720819
124.038048028946	-0.333491348915004
124.19468998909	-0.358282925412563
124.279057979584	-0.372682014741041
124.351716995239	-0.384939985299894
124.424368858337	-0.388508347022313
124.511681079865	-0.401020261697781
124.660501003265	-0.376120510403961
124.730225086212	-0.37885636959804
124.887840032578	-0.37333705658591
124.958541870117	-0.355748914814047
125.02826499939	-0.351302254727493
125.174166917801	-0.334172635725665
125.238025903702	-0.325535915986649
125.33802986145	-0.313385679158081
125.40872502327	-0.317034004302297
125.567326068878	-0.306604891993882
125.637042045593	-0.286375364732322
125.777077913284	-0.2976207578592
125.90930390358	-0.281516606146244
125.927268981934	-0.289876126569187
126.083859920502	-0.276211605971437
126.157540082932	-0.266546284998036
126.22726392746	-0.235390615955197
126.368278980255	-0.241438021617487
126.438000917435	-0.232478371690469
126.580968856812	-0.231062207836874
126.647763967514	-0.233921961161272
126.72922706604	-0.226812204761089
126.800904989243	-0.23231241800837
126.97803401947	-0.245479032280045
127.049707889557	-0.237817805800955
127.119431972504	-0.242886014863046
127.259469985962	-0.269583260988902
127.329195976257	-0.268985125189207
127.469244003296	-0.290306836485186
127.562346935272	-0.322365647834904
127.632112979889	-0.341257635004965
127.775084972382	-0.359832946917919
127.907305955887	-0.412383584798118
127.925276994705	-0.428104280275797
128.076066017151	-0.469143060244068
128.145792961121	-0.474116297812454
128.216497898102	-0.495286826537772
128.360422849655	-0.514323384039702
128.430145978928	-0.518898116000745
128.503778934479	-0.524785218561163
128.675060987473	-0.594007565136966
128.743812084198	-0.57100289661129
128.88380408287	-0.563951335786861
128.954550981522	-0.557885223814985
129.096543073654	-0.590666869505178
129.131109952927	-0.588593553998557
129.284837007523	-0.615150074054299
129.355526924133	-0.59992797207833
129.499460935593	-0.610438647050831
129.560419082642	-0.619006353674127
129.665274858475	-0.59715475344705
129.735002040863	-0.583131402490569
129.883828878403	-0.589317381663605
130.023865938187	-0.564402693254223
130.042809963226	-0.547398013702978
130.185775995255	-0.577110660995817
130.256485939026	-0.563094310667974
130.326199054718	-0.576589044136025
130.409597873688	-0.586501932304078
130.579084873199	-0.538488922632251
130.649631023407	-0.534972207013443
130.719357967377	-0.535752418465346
130.87406206131	-0.482723556390532
131.026781082153	-0.480728790903839
131.045717000961	-0.493348735071471
131.186733961105	-0.447833545423563
131.257431983948	-0.418268566608454
131.32813501358	-0.455833234743107
131.468168973923	-0.430691373092298
131.560358047485	-0.467207593244947
131.631053924561	-0.340433441645033
131.783788919449	-0.332417152516555
131.855418920517	-0.259743535726088
131.955467939377	-0.228012663325401
132.024216890335	-0.293348658950936
132.168168067932	-0.319396809651884
132.23788189888	-0.276950881047551
132.380799055099	-0.251857408591938
132.512094020844	-0.156076534197048
132.531033992767	-0.223953600262881
132.674994945526	-0.201895605845188
132.744704961777	-0.264020982581926
132.886690855026	-0.223135238495232
132.957395076752	-0.132099321835526
133.02711892128	-0.243156658445017
133.168132066727	-0.30472766229132
133.237855911255	-0.214068523106064
133.377897977829	-0.16996913968029
133.420843812788	23
nan	nan
133.485428235119	23
133.547613859177	-0.686443224403256
133.618313074112	-1.0187780742743
133.761285066605	-1.67755471438197
133.833940982819	0.0718859885165699
133.977881908417	0.0162820001458357
134.068114042282	-0.128355841471922
134.137839078903	-0.106885456898183
134.280814886093	-0.0450133304546299
134.351507902145	-0.0421491393184041
134.486659049988	-0.113378071204004
134.577867984772	-0.0581923367726915
134.647593975067	-0.117047782966999
134.719269990921	-0.110236613105585
134.859308004379	-0.145250928199417
134.930985927582	-0.149454398080202
135.000710010529	-0.171094163780644
135.17492890358	-0.122063025314652
135.240746021271	-0.130031931249697
135.384644031525	-0.128361623070276
135.455389022827	-0.126427624877152
135.526088953018	-0.16951110350918
135.669054985046	-0.196861792158458
135.808117866516	-0.220588851092479
135.82803606987	-0.17971088898171
135.968075990677	-0.170290295542394
136.037796974182	-0.160529906009536
136.177836894989	-0.178870721453279
136.267044067383	-0.165853576726533
136.336818933487	-0.171246673444529
136.476852893829	-0.183894964854872
136.550482034683	-0.235918588624536
136.617276906967	-0.232189966720327
136.788568973541	-0.236402321189281
136.859273910522	-0.222646989224515
136.92900800705	-0.258911809836661
137.085629940033	-0.280932112951575
137.156332969666	-0.290223439905127
137.287580013275	-0.314314297764362
137.308479070663	-0.283849481375249
137.46706199646	-0.277671135661812
137.53678894043	-0.287694806623207
137.696358919144	-0.293731624598955
137.769998073578	-0.296496456750724
137.839715003967	-0.320023010427072
137.983836889267	-0.304924992453358
138.050451993942	-0.302887023720622
138.183655977249	-0.311900028796991
138.273895978928	-0.291086722921548
138.343612909317	-0.300032263014444
138.486577033997	-0.310254280792179
138.557280063629	-0.298946950337132
138.657274961472	-0.2865187270489
138.726999998093	-0.304247927170678
138.868033885956	-0.279911633822572
138.937741994858	-0.293565637499931
139.078752040863	-0.276960113873173
139.160198926926	-0.285463846114261
139.229918956757	-0.296702787102234
139.375818967819	-0.292367391746723
139.439698934555	-0.304993864183167
139.579693078995	-0.323564586539739
139.650410890579	-0.362963841500559
139.721121072769	-0.372274866634442
139.860179901123	-0.414211465009835
139.930881977081	-0.388507751414529
140.030876874924	-0.427140884996824
140.170871019363	-0.465267882538917
140.240640878677	-0.490273210144942
140.380686044693	-0.46108603670065
140.516804933548	-0.500092344880805
140.538681983948	-0.410692532124628
140.679692029953	-0.395961746901868
140.750392913818	-0.409840555702786
140.897264957428	-0.432993255895845
140.976667881012	-0.448389260427184
141.046480894089	-0.432045747916334
141.186522006989	-0.452537191228778
141.257219076157	-0.394941498025773
141.327921867371	-0.403744178761926
141.467954874039	-0.396419571189973
141.537683010101	-0.391540567503057
141.637680053711	-0.392334616167986
141.777670860291	-0.374743968533693
141.847437858582	-0.37588934667594
141.98748087883	-0.372177212979217
142.058192014694	-0.37560559040616
142.127920866013	-0.37133142742745
142.273802042007	-0.370739371004269
142.360136032104	-0.39883812563405
142.429849863052	-0.392052445683213
142.569890022278	-0.423453978586373
142.727457046509	-0.411484962779568
142.751330852509	-0.430314009977337
142.821049928665	-0.409255453606001
142.964995861053	-0.434713411036824
143.03474187851	-0.470325969137676
143.10444688797	-0.485698952585274
143.274709939957	-0.509676749057988
143.344477891922	-0.51992726181976
143.484513998032	-0.570368438140349
143.558166027069	-0.568456171981303
143.630817890167	-0.586226302904109
143.773771047592	-0.649113319573672
143.908923864365	-0.720969767556383
143.928852081299	-0.584272642460029
144.069854974747	-0.529363451006674
144.145441055298	-0.47767886988197
144.216141939163	-0.493853467676566
144.359106063843	-0.45591288810369
144.495235919952	-0.481375505347941
144.585468053818	-0.492760402087413
144.65617108345	-0.520813896007645
144.725895881653	-0.424217128697819
144.795616865158	-0.443491075494101
144.965928077698	-0.461157515707377
145.038579940796	-0.352700416846666
145.175693035126	-0.330762808407506
145.245414018631	-0.345432064661715
145.385470867157	-0.367944162184259
145.481494903564	-0.378789445868456
145.552243947983	-0.399068079299738
145.621969938278	-0.400681139890466
145.762008905411	-0.414654322501804
145.906879901886	-0.452714311087391
145.925868034363	-0.466991653427122
146.067858934402	-0.521894710998978
146.137584924698	-0.490475406921739
146.280549049377	-0.532765633654584
146.351253032684	-0.581627610131342
146.424880027771	-0.537841990970485
146.520977020264	-0.570619038365614
146.66393995285	-0.504146388974391
146.733664035797	-0.529698767902069
146.811200857162	-0.470429278659722
147.026433944702	-0.447083195642712
147.050256967545	-0.413408528750935
147.12096786499	-0.401123611338008
147.263921976089	-0.397573260113347
147.333654880524	-0.414149360546546
147.485358953476	-0.429966761285719
147.556107997894	-0.427530035405674
147.625832080841	-0.420644584500174
147.768800020218	-0.426326300579795
147.842427968979	-0.433149393409408
147.909245014191	-0.41224522759785
147.979923009872	-0.425243838946045
148.163908958435	-0.436767497275156
148.23362994194	-0.45109496303543
148.377577066422	-0.442105683216568
148.456090927124	-0.42850332604354
148.526792049408	-0.397580724633173
148.667804956436	-0.378118432793578
148.805890083313	-0.387226090306996
148.824836969376	-0.378113653545888
148.966822862625	-0.401043741161324
149.036544084549	-0.415878595459915
149.180439949036	-0.414415798320931
149.279505968094	-0.427910318521086
149.346297979355	-0.415342511909984
149.486337900162	-0.422974743426344
149.557043075562	-0.420033529662732
149.626764059067	-0.400606260234319
149.701370000839	-0.39853129772505
149.871877908707	-0.423013916796542
149.947268009186	-0.39048359029222


==> img/tikz/Testrunde-10.tsv <==
0	0.010938641542835
0.017970085144043	0.0109384866228418
0.0974609851837158	0.00296320489974244
0.270699977874756	-0.00389246041362011
0.340421915054321	-0.00834361664655507
0.476549863815308	-0.0155948924573745
0.578508853912354	-0.0215601962094635
0.657027006149292	-0.0207892000947399
0.727724075317383	-0.0216102409476073
0.800375938415527	-0.0216989469809588
0.979475975036621	-0.0230055513982672
1.04920101165771	-0.0217848034583077
1.12967205047607	-0.0160685265215954
1.27946996688843	-0.0215398874045728
1.34919595718384	-0.0179441332984214
1.48632502555847	-0.0145873385107775
1.57361102104187	0.00279797835957483
1.64333605766296	0.0108453312669752
1.714035987854	0.0132054166636857
1.86969804763794	0.00895433589774872
1.94139194488525	0.00941302941029138
2.08238792419434	0.0115810820984675
2.15504288673401	0.0108842647363744
2.22476696968079	0.0116546606834861
2.29741907119751	0.0103199767738927
2.46773290634155	0.00519374155718062
2.55407786369324	0.00180526009964979
2.63257002830505	-0.00238190854910546
2.7179229259491	-0.00972107059721029
2.93022298812866	-0.0100323790652623
2.9530770778656	-0.00764817800159167
3.03744697570801	-0.00679258804157487
3.18334794044495	-0.0118559779991895
3.25405097007751	-0.0168911083505426
3.39506101608276	-0.0208924286431431
3.49115490913391	-0.0176083227285077
3.55893492698669	-0.0105291157823807
3.62864995002747	-0.0112167230346593
3.78235793113708	-0.00829129799886258
3.85306000709534	-0.00614186392644718
3.92474007606506	-0.00777863186862437
4.001296043396	-0.0127867083233744
4.17161202430725	-0.0117143897939047
4.24914407730103	-0.014214584559654
4.31985998153687	-0.0148664866890181
4.47746896743774	-0.0240214715617425
4.54718589782715	0.00988640442326314
4.68722486495972	-0.00471130649842008
4.77745795249939	0.000484235243065876
4.84815788269043	-0.00225456769354507
4.92276906967163	-0.00379348902095519
5.07745289802551	-0.009989900387236
5.2213978767395	-0.00901777436365308
5.24521899223328	-0.00461462026681537
5.38716793060303	-0.00907546930120588
5.45791506767273	-0.00595795377622352
5.52764201164246	-0.0101826061835984
5.60518097877502	-0.0165280145302479
5.77646589279175	-0.0240641328854248
5.84521293640137	-0.0236171877187906
5.98622798919678	-0.0254986344871098
6.0569269657135	-0.0269172193317186
6.12567687034607	-0.0233097353841819
6.27743005752563	-0.029282216492959
6.41746997833252	-0.0322858663560584
6.43640398979187	-0.0318098494273776
6.57742595672607	-0.0238533998744642
6.64812397956848	-0.0196887800276457
6.73249888420105	-0.0218672139171158
6.87253499031067	-0.0223154891825304
7.00867104530334	-0.0204114333723677
7.02956295013428	-0.020069727310828
7.17938899993896	-0.0116403201155182
7.24909090995789	-0.00808109955352704
7.3266339302063	0.00385434374227225
7.40124607086182	0.0154722613144713
7.57154989242554	0.00826741970576144
7.6432249546051	0.00828704399449948
7.78326797485352	0.00269192319619922
7.8588719367981	0.00160157887046273
7.98619198799133	-0.00262927221049558
8.02271103858948	-0.00311186390270814
8.17739987373352	0.00392567309834099
8.24616599082947	0.00250243303176709
8.31684899330139	0.00181611141533482
8.46372103691101	-0.000332632259796878
8.57250690460205	0.00154108750002882
8.6422290802002	0.00212489760685667
8.72758603096008	-0.00104224331955429
8.88618588447571	0.00537614240556272
8.95687794685364	0.00257137479763882
9.03639698028564	0.00603181584860889
9.13636493682861	0.00731357388298263
9.2773768901825	0.00681383062378913
9.35979986190796	0.0148793199871197
9.4256420135498	0.0212857682506313
9.5871410369873	0.0214319324550756
9.66369795799255	0.0183419655845745
9.73830795288086	0.0153724557345259
9.87933206558228	0.00724538287282585
9.96076798439026	0.00604660499888297
10.0900590419769	0.00498709966814123
10.107048034668	0.000712077631642907
10.2666158676147	0.00581423106169643
10.336345911026	0.0117800522421537
10.4226698875427	0.0128294367495185
10.5792660713196	0.00980660477864118
10.6490349769592	0.0108929018579047
10.7304799556732	0.014949575571394
10.832426071167	0.00236137067802681
10.9705159664154	0.0013729862431732
11.0402388572693	0.00574072045033057
11.1900489330292	0.0085877472577509
11.2607409954071	0.0157651563252724
11.3304679393768	0.0203661768707672
11.4792969226837	0.0140382009747997
11.5646529197693	0.00875678872793628
11.6343669891357	0.0104959315759209
11.7744059562683	0.0295881638757585
11.9105360507965	0.0345864109331174
11.9314348697662	0.0353971719145583
12.0890500545502	0.0400996776661092
12.1597490310669	0.0411359492219658
12.2324080467224	0.0391093555383211
12.2991988658905	0.0347715299870442
12.4714639186859	0.0323457083712831
12.5411908626556	0.0318689592522671
12.6812269687653	0.0515659029656731
12.7538778781891	0.0667246025127821
12.8265330791473	0.0731053000854881
12.9695038795471	0.0830897926240344
13.1124658584595	0.0648154020555185
13.133367061615	0.059355721578845
13.2763340473175	0.0315875848997615
13.3499660491943	0.0238783766421393
13.4206628799438	0.0237684158023163
13.5626540184021	0.0320545099533887
13.7095279693604	0.0311069611113372
13.7323770523071	0.0305977817940367
13.8763279914856	0.0389468644860355
13.9470250606537	0.0442937297059376
14.0177199840546	0.0436713462062029
14.0913550853729	0.0470986833540322
14.2616648674011	0.0513731645536806
14.3313908576965	0.0426646619169657
14.4733810424805	0.0186169001327104
14.5431129932404	0.00739457732394312
14.6186878681183	-0.0136428008171233
14.7831449508667	-0.0339142234915052
14.8548150062561	-0.0369781851302772
14.9245419502258	-0.0342157742813389
15.070436000824	-0.0456184585995271
15.140163898468	-0.0550088410693742
15.283038854599	-0.0551891180881819
15.3538339138031	-0.0486832266666637
15.4235608577728	-0.0466278347177729
15.5645740032196	-0.0466842206999405
15.6342949867249	-0.0426255399659759
15.7040219306946	-0.0381290345357553
15.8743329048157	-0.048406378622085
15.9440560340881	-0.0448487279651865
16.0880150794983	-0.0435409761388182
16.1587009429932	-0.0450767055206627
16.299712896347	-0.0359290293666244
16.3215899467468	-0.0363538515931209
16.4801349639893	-0.0321077548699139
16.5538120269775	-0.024508086133201
16.6303739547729	-0.016136180753345
16.769434928894	-0.01118814190541
16.8782188892365	-0.00140637660733137
16.9538040161133	0.00241486520965862
17.0391540527344	0.011953462622696
17.1909129619598	0.00952464801760624
17.2791900634766	0.00603416940496
17.3489198684692	0.004008059169495
17.4196150302887	0.00223565687220231
17.5625848770142	-0.0053779186534875
17.6401209831238	-0.00794516124619884
17.7401220798492	-0.0129506115257735
17.8801310062408	-0.0128066674849488
17.9498789310455	0.00139159720079235
18.0235090255737	0.0184657371064194
18.2367959022522	0.0161956450089053
18.2567150592804	0.0173409122598633
18.3254609107971	0.0121220767008885
18.468425989151	0.00225676900650862
18.538153886795	-0.000114767669866128
18.6811189651489	-0.00308041697389735
18.7733070850372	-0.00751790454716793
18.8430299758911	-0.00397593276924153
18.9225189685822	-0.00942255964934881
18.9922380447388	-0.0119781184871094
19.1674389839172	-0.004979799359721
19.2371649742126	-0.00412068406409495
19.3069040775299	0.000914757329955511
19.470360994339	0.00734668515855688
19.5371608734131	0.0124862911691895
19.7416498661041	0.00642090444582878
19.7596180438995	0.00828769552684762
19.8293399810791	0.00540721456136041
19.9713280200958	0.00338555326497828
20.0410599708557	0.00440051760930173
20.1810960769653	-0.000584256288763506
20.3133180141449	0.000127829597794871
20.3342270851135	-0.000763784229935305
20.4039359092712	-0.000713034148894342
20.5615549087524	-0.0114519773489202
20.6312770843506	-0.0098222068366857
20.7010059356689	-0.00931746633053098
20.8742439746857	-0.00877407857873481
20.9468948841095	-0.00924729170442873
21.0263879299164	-0.0156006513691137
21.1810729503632	-0.0366041680254393
21.2517728805542	-0.0425100932116529
21.3898620605469	-0.0578234748736333
21.407840013504	-0.0589914877306607
21.5634920597076	-0.0848142974223791
21.6429798603058	-0.0980137612138088
21.7859029769897	-0.137903451100896
21.8566470146179	-0.163483931991635
21.9253959655762	-0.177880384689282
22.0712909698486	-0.231933229117614
22.1478550434113	-0.255194472134988
22.2917940616608	-0.301471932511546
22.3595700263977	-0.310248639052378
22.4595649242401	-0.317214117496884
22.5292930603027	-0.317315363105657
22.676167011261	-0.304318616623068
22.7458920478821	-0.300538746267259
22.8888549804688	-0.295348840497532
22.9800679683685	-0.295918709000123
23.0497899055481	-0.292420844375987
23.120493888855	-0.283725404375363
23.2761509418488	-0.248001027453137
23.4113059043884	-0.182777976210436
23.4292740821838	-0.182777976210436
23.569314956665	-0.141799546724354
23.6390368938446	-0.101836353057293
23.7790749073029	0.0029877724578946
23.8497710227966	0.0435609749146162
23.9204759597778	0.0885784146530488
24.0898110866547	0.198106035294731
24.1604669094086	0.243830575281548
24.248792886734	0.285435375418115
24.390781879425	0.34982101269616
24.4615030288696	0.391648012638471
24.5937099456787	0.44757197103309
24.6302299499512	0.453673323014145
24.7859098911285	0.516450126377258
nan	nan
25.9175140857697	0.509772618364561
26.0868558883667	0.432027715716112
26.1575469970703	0.392034391373415
26.2272710800171	0.368204848322207
26.367311000824	0.392735091854516
26.4995329380035	0.344649092339738
26.5936758518219	0.297130437978912
26.6604678630829	0.267205461473223
26.7301950454712	0.237934968423351
26.9327290058136	0.175243396211074
26.9575469493866	0.171667944129546
27.0272600650787	0.150033569041843
27.1692500114441	0.102447844133576
27.2389690876007	0.0775511578866752
27.3096749782562	0.0516858298300701
27.4789788722992	-0.0478436590541279
27.5487339496613	-0.0811361020927837
27.6887700557709	-0.168882139321412
27.7594680786133	-0.213732849833229
27.829195022583	-0.253505921071327
27.9682569503784	-0.328219389529526
28.0604438781738	-0.376768651557361
28.1360368728638	-0.405932594986831
28.206729888916	-0.42871353033451
28.3594858646393	-0.481635886869626
28.4409039020538	-0.524775202576691
nan	nan
29.1272220611572	-0.523504093144869
29.2174489498138	-0.492033248479386
29.3701858520508	-0.43098523414333
29.4399080276489	-0.406283295069695
29.5897119045258	-0.359690668746451
29.6857600212097	-0.326884309758336
29.7565219402313	-0.298301426392197
29.8369779586792	-0.271523767142359
29.9877688884735	-0.217369770827992
30.079843044281	-0.151465342391841
30.1574769020081	-0.105570793681861
30.231104850769	-0.0725651582171823
30.3193888664246	-0.0399135794701982
30.4662568569183	0.0058050616757002
30.5389158725739	0.026442562731951
30.6096138954163	0.0369511531425729
30.7818789482117	0.0502019051115694
30.8525969982147	0.0579608824248138
30.9223070144653	0.0655220190200208
31.0711300373077	0.0883245156996419
31.1408579349518	0.0920667828585328
31.2857849597931	0.114460252175497
31.4169778823853	0.125414910679324
31.4330370426178	0.124115582155701
31.5232720375061	0.132251717979846
31.6047079563141	0.140354803420304
31.7662270069122	0.146729805557461
31.898453950882	0.150922039404328
31.9193520545959	0.150006022205096
32.0759918689728	0.14228725752776
32.145712852478	0.133879582815868
32.2291140556335	0.130790083512141
32.298840045929	0.121528325012481
32.4730570316315	0.115183974288389
32.5398910045624	0.107981398876626
32.6105480194092	0.0957938919261722
32.7623069286346	0.0906772120525875
32.832053899765	0.0906349675631132
32.9710919857025	0.0749200763883412
33.0691390037537	0.0629195641134278
33.1388850212097	0.0588030021430696
33.2789299488068	0.0511421748196879
33.4228479862213	0.0349782536186449
33.4417889118195	0.0343176423717493
33.5183489322662	0.0321103346606691
33.6769359111786	0.0171211172965482
33.7476508617401	0.0126948997922473
33.8906109333038	0.00104120941681304
33.9827508926392	-0.00276334254775609
34.0534930229187	-0.00458520034201218
34.1232268810272	-0.0103247326661629
34.192939043045	-0.012058071700434
34.380833864212	-0.0136449516521709
34.4515700340271	-0.00601673904380325
34.52126288414	-0.00642706829238119
34.6710829734802	0.00367059688907422
34.7417659759521	0.000752897418180201
34.891576051712	-0.00981944560024715
34.9124670028687	-0.0107347673074475
35.0671498775482	-0.0137351398236135
35.1368749141693	-0.0138252034584801
35.2807710170746	-0.0155979009103163
35.3544490337372	-0.0152141245128289
35.4271018505096	-0.0158306894191622
35.5690958499908	-0.0202574200885483
35.6417469978333	-0.0160875263084221
35.7124500274658	-0.0170103474692526
35.8124408721924	-0.0135701011797115
35.9671308994293	-0.0161816990307204
36.038822889328	-0.014999335478656
36.1202540397644	-0.00922037202242976
36.3266990184784	-0.00308792909842727
36.3475940227509	0.000813676021038597
36.4202489852905	0.00576321895148258
36.5661659240723	0.00651913022879428
36.6397769451141	0.00417128269055159
36.7876279354095	-0.000628318130000948
36.8856248855591	-0.00333946770303851
36.9602789878845	-0.00770308011232395
37.0299990177155	-0.0110114295944675
37.1729710102081	-0.0209418856632444
37.2475769519806	-0.022882997526882
37.3221859931946	-0.00761091453536967
37.3967900276184	-0.00982195700373253
37.5671038627625	-0.0120365651162802
37.6495199203491	-0.00628004426500578
37.7202270030975	-0.00387908251713458
37.8612358570099	-0.00462400145092574
37.9338920116425	1.50182681105701e-06
38.0817449092865	-0.00463951037990069
38.172956943512	-0.00852484133998842
38.2524399757385	-0.000905181523766573
38.323145866394	-0.00706055640004555
38.4055619239807	-0.00726763309552821
38.559280872345	0.000450156375238434
38.6690359115601	-0.00384783303185809
38.747554063797	-0.00373559430180128
38.8280298709869	-0.00158453853331897
38.9075100421906	-0.00155688169959464
39.0621929168701	-0.00212734572377548
39.1397340297699	-0.000131530129498166
39.2397298812866	-0.00152085944053562
39.3807439804077	-0.0047291981575934
39.4514470100403	-0.00211407211727306
39.5211679935455	0.00249701376630939
39.6680419445038	0.00623088433571706
39.7426478862762	0.0116995010694671
39.9012479782104	0.0134604744055195
39.9250679016113	0.0109508943441651
40.0758409500122	0.0141369862981876
40.149472951889	0.0132269570775477
40.2270128726959	0.012653556567978
40.3162839412689	0.0117270814180511
40.4709560871124	0.00848171460572156
40.5758340358734	0.00740512935471955
40.6572768688202	0.00684901945671769
40.7299530506134	0.00401409718447489
40.8162589073181	0.00552467804052895
40.8967289924622	0.00438902272730829
41.0689928531647	-0.000236842419694506
41.1387388706207	-0.00402648336685252
41.2133240699768	-0.00300012497539227
41.3767549991608	0.00157107636984139
41.453360080719	0.00434537896677371
41.5308508872986	0.00147628077759248
41.659187078476	-0.00459396011181087
41.7328479290009	-0.00604440153760164
41.814288854599	-0.00527604137370215
41.8937919139862	-0.00391662108579626
42.0631139278412	-0.0100455909920743
42.1494388580322	-0.00533782500404316
42.2611548900604	-4.6546888252133e-05
42.3493909835815	-0.00643126690231367
42.4318699836731	0.00364997156763202
42.519161939621	0.000811879197777942
42.5986459255219	0.00131338096955579
42.6869299411774	0.00539057968098748
42.877758026123	0.00286583763452552
42.9474730491638	0.000187553041707011
43.032821893692	0.0176222355944319
43.1221079826355	0.0142684047612727
43.2074270248413	0.0106761043744028
43.2976610660553	0.00740726019912824
43.4689450263977	0.00109949650494292
43.5005850791931	0.00326501385145441
43.6660289764404	-0.00332567579728025
43.7474589347839	-0.00913876029188901
43.8376910686493	-0.0118496328883678
44.0109510421753	-0.0214699133665441
44.0376880168915	-0.0167362031243347
44.1162049770355	-0.0178499527369746
44.2015469074249	-0.0191397532062699
44.3630709648132	-0.0156696750609416
44.44060587883	-0.0179839030096021
44.5230278968811	-0.0195495278486064
44.6044709682465	-0.0209616958441895
44.6907980442047	-0.0166999818429997
44.858195066452	-0.00124285712739725
44.9406020641327	0.00271541776646596
45.0249719619751	0.00964772765782072
45.1103248596191	0.0115671511251896
45.1995768547058	0.0162057162169633
45.2888369560242	0.0187138389555358
45.3780889511108	0.0136772411956263
45.5571889877319	0.0154433863908759
45.6708118915558	0.00648838099536431
45.7513499259949	-0.000524147091821025
45.8366749286652	-0.00440340236971027
45.9259350299835	-0.00901912934410168
46.1030790805817	-0.00686031551740153
46.1366899013519	-0.00369930367738161
46.2200689315796	0.00056098739995935
46.3034598827362	0.00945091822802815
46.401524066925	0.0192347018511401
46.4917430877686	0.0339950940979171
46.5897870063782	0.038458797570124
46.7796289920807	0.0119334419023558
46.8493499755859	1.81973186352828e-05
46.9327540397644	-0.00911179868471741
47.0210280418396	-0.0102117756426767
47.1063809394836	-0.00668945027862764
47.2005159854889	-0.00466315142087024
47.290745973587	-0.00260971111601017
47.3819630146027	-0.00517010521074239
47.5698490142822	-0.0125120391685097
47.600506067276	-0.00956319944137671
47.6907420158386	-0.0184218949721521
47.7926909923553	-0.00748276593289278
47.891716003418	-0.00170759792999386
47.9975728988647	-0.0067834979649441
48.0927069187164	-0.00353747906602592
48.2005000114441	-0.00119894271893094
48.407919883728	-0.00317429042446545
48.4424819946289	-0.00424110570194852
48.5405268669128	0.000201214195445232
48.5408709049225	0.00140763588859286
48.6399579048157	-0.00023634665954732
48.7428679466248	-0.00211636017106985
48.8487269878387	-0.0108032091161674
49.0493080615997	-0.00742360922173705
49.1200129985809	-0.0119265325673754
49.2092669010162	-0.0119772291460335
49.3063349723816	-0.0147762860658245
49.3916790485382	-0.0108998805212487
49.4868109226227	-0.0162455548584896
49.5799610614777	-0.0132210564512483
49.768828868866	-0.00605726923113854
49.8004639148712	-0.00670858417736777
49.8906989097595	-0.00559944537560657
49.9867990016937	-0.00267735199197048
50.0828840732574	0.000869032183885447
50.2610058784485	0.00365405599259981
50.3463568687439	0.00772284002621181
50.436586856842	0.00220607938835196
50.5238900184631	0.00126847996122232
50.6170508861542	-0.00331462299527107
50.7092390060425	0.00194078823166543
50.8033769130707	-0.00313753068710187
50.8926348686218	0.00432334661009072
50.9877009391785	0.00831415290147634
51.1580610275269	0.00386104143233232
51.2482900619507	0.00188752932149791
51.3355960845947	-0.0027679415087782
51.4229249954224	0.000417050012065798
51.5062918663025	-0.00746955205031125
51.6893019676208	-0.00531301316629719
51.7199630737305	0.00770092961013386
51.8072650432587	0.0030510764735584
51.9726939201355	-0.0157662753964684
52.0521829128265	-0.000798833039095807
52.2195670604706	-0.00493493234587007
52.2472929954529	-0.00218476903300743
52.3277728557587	-0.00506556071695152
52.4062790870667	-0.00651058778004668
52.5629198551178	-0.00891718035187531
52.7263989448547	-0.00983436623224039
52.7482619285583	-0.00378186152892507
52.8287289142609	-0.00471629521136281
52.9072668552399	-0.00683260246041914
52.9877109527588	-0.00703203651090152
53.0779430866241	-0.00234242256348027
53.2570390701294	-0.00278073371046213
53.3267850875854	0.00047533817383256
53.4072320461273	0.00330307380488103
53.571594953537	-0.00828772417064029
53.6511740684509	-0.000642154873897353
53.8175799846649	-0.00736597586235606
53.8404278755188	-0.0122091746309358
53.9208970069885	-0.0241912492667851
53.9974579811096	-0.0161406036391833
54.1589848995209	-0.017234112839336
54.324266910553	-0.00649958162885324
54.349212884903	0.017582033995446
54.4335820674896	-0.00570439963032934
54.5189340114594	-0.00797193314196516
54.6003758907318	-0.0145423127413908
54.6769390106201	-0.00930132023138944
54.857027053833	-0.015902084018375
54.9267408847809	-0.0184009550932777
55.0091850757599	-0.00784602455121403
55.1726369857788	-0.00526170614007263
55.2521200180054	-0.00753822122564828
55.3384480476379	-0.0129795817057675
55.5038778781891	-0.0241753442164973
55.5296590328217	-0.0194832750865875
55.612076997757	-0.0271820158676293
55.7013309001923	-0.0280329583360642
55.7808239459991	-0.0263896245999564
55.9599380493164	-0.031859208605796
56.0472259521484	-0.0181445711055161
56.1335558891296	0.00447701019663749
56.2589399814606	0.000284248110263324
56.3423399925232	-0.00460699162255551
56.432569026947	-0.00895769847646755
56.5218279361725	-0.00392861294257009
56.6120579242706	0.0149703156934628
56.700336933136	0.0213676677072781
56.802286863327	0.0216529329159745
56.9579050540924	0.0201909463140191
57.0491590499878	0.0220083777427794
57.136461019516	0.0223230260043595
57.2218079566956	0.0274682403172159
57.3071758747101	0.0237864580571024
57.489187002182	0.0138841389484643
57.5159468650818	0.0142335047261661
57.5983650684357	0.0144482472895292
57.7581250667572	0.0290900032633373
57.8442568778992	0.0282396739735737
57.9315629005432	0.0291357839212203
58.0120289325714	0.0305994141529685
58.0973799228668	0.0258694134754953
58.2706189155579	0.0329195178865017
58.3471908569336	-0.0078976127437095
58.4325308799744	-0.00919013899532272
58.5120239257812	-0.0068714827654668
58.5964138507843	-0.00571842387329379
58.766706943512	-0.0178511979141945
58.841325044632	-0.00261220452633366
58.9139649868011	-0.00213351424288257
59.0618200302124	-0.0159749431768451
59.2164988517761	-0.0303993633572022
59.2403280735016	-0.0286772558413477
59.3188459873199	-0.0269248133973195
59.405170917511	-0.0277997257939158
59.5676679611206	-0.0477146568774818
59.7261679172516	-0.0527195542894095
59.7510650157928	-0.0507171458927985
59.8256690502167	-0.0483572800487254
59.9032089710236	-0.0461717427010259
59.9934380054474	-0.0334247948027749
60.1639790534973	-0.0250216866992778
60.2471439838409	-0.013714239147829
60.327614068985	-0.0047479266267995
60.4071018695831	-0.0100159705364562
60.5071120262146	-0.00924801745594087
60.661810874939	-0.011455022904507
60.7412779331207	-0.0119440766643112
60.8207759857178	-0.0201923038365331
60.9041640758514	-0.022375542148967
61.0793480873108	-0.0205754850037279
61.1266169548035	-0.0147075492604663
61.2100119590759	-0.0167261060216279
61.2953670024872	-0.0134281137440185
61.4559099674225	-0.00690197193950033
61.5402810573578	0.00345837912003879
61.6568338871002	0.0131182540891195
61.732470035553	0.0137945802220597
61.8178150653839	0.00996250961814318
61.9002568721771	-0.00148917387124602
61.9826509952545	0.0348664762117125
62.1578500270844	0.00803592545168949
62.1884880065918	0.00802352620953887
62.3520090579987	-0.00403079190571348
62.4392869472504	-0.00339520662927369
62.5285458564758	7.98589628683774e-05
62.616837978363	0.000423991374360427
62.7168228626251	-0.00259924305440024
62.7875220775604	0.00461788880552527
62.9627180099487	-0.00772226436957341
63.0470888614655	-0.00351480217873975
63.1285309791565	-0.00225312175076244
63.2920188903809	-0.00563056122976155
63.3177878856659	-0.00658328837536056
63.4715039730072	0.00629260839521458
63.5529410839081	0.00758353821188457
63.6363348960876	0.0103771590775269
63.7822329998016	0.0126102603538114
63.8089878559113	0.0149427079384973
63.9636840820312	0.0186977128128005
64.0382790565491	0.0233869299186145
64.1158170700073	0.0286109885515452
64.1904320716858	0.0327152433556879
64.3607370853424	0.0542693943310539
64.4333899021149	0.0666512293608547
64.5128929615021	0.0786347099898761
64.6695189476013	0.117485430076628
64.7451059818268	0.134604250747271
64.9095540046692	0.156087831690475
64.9324069023132	0.156630750507912
65.0118908882141	0.164592285501215
65.0904099941254	0.164445213540331
65.2607109546661	0.159223190842904
65.3402218818665	0.15606150896802
65.4167618751526	0.143063020649468
65.5772759914398	0.120491223379903
65.6528508663177	0.108228930272397
65.7294569015503	0.104071560861807
65.8099210262299	0.0769498725063037
65.8952739238739	0.0574262492113002
66.0694890022278	0.0267056847336526
66.1392168998718	0.0186873806641262
66.2255380153656	0.0114503745019661
66.3782289028168	-0.00386980510110959
66.4528970718384	-0.00970585973434359
66.596822977066	-0.0187694157413138
66.6206619739532	-0.0197500245520296
66.7675249576569	-0.0346158466436869
66.8401758670807	-0.0380437450889778
66.9890038967133	-0.0511696904072698
67.0782558917999	-0.0597849851965938
67.157751083374	-0.0641572569882052
67.2274739742279	-0.0697442042864788
67.3714158535004	-0.0924109417923282
67.4460220336914	-0.101717668254625
67.5196530818939	-0.112768207522557
67.5932860374451	-0.119612781116472
67.7684829235077	-0.147699454919712
67.8382029533386	-0.164755696444984
67.9831240177155	-0.185846870168598
68.0538258552551	-0.197541013347341
68.1235530376434	-0.206813751825417
68.2801928520203	-0.226197740832945
68.415344953537	-0.239046203351719
68.432333946228	-0.243149933264689
68.5049920082092	-0.259869211160546
68.6626038551331	-0.320611317181583
68.7401440143585	-0.350418883449933
68.8782260417938	-0.367425791371686
68.9713869094849	-0.377456813462932
69.041111946106	-0.390652357212308
69.1118109226227	-0.408230300959584
69.2655210494995	-0.411923768170816
69.3430600166321	-0.413527761183458
69.4401218891144	-0.42143400497789
69.5108270645142	-0.415289109309778
69.6703939437866	-0.383293642283884
69.7479360103607	-0.359775870156331
69.8274219036102	-0.339576293777048
69.9889440536499	-0.288251292969491
70.0166749954224	-0.277823306577707
70.1694118976593	-0.224126465691466
70.2459709644318	-0.201753186179806
70.3244829177856	-0.153877751638685
70.4772138595581	-0.08498506956416
70.5703790187836	-0.0544281154088165
70.6401019096375	-0.0235035131376491
70.7811188697815	0.0353372345538792
70.9279868602753	0.0986649266780026
70.9527928829193	0.108051133109811
71.0254468917847	0.136066538867602
71.1693909168243	0.191438486582458
71.240091085434	0.210111880917943
71.3156750202179	0.230568275375056
71.4166510105133	0.250539586872897
71.566456079483	0.263451089191462
71.6361789703369	0.266651303570619
71.7850048542023	0.272887823965103
71.9211490154266	0.284446716345878
71.9410579204559	0.282521483242174
72.018590927124	0.296085610486736
72.1781630516052	0.312827224980623
72.2508158683777	0.322030483368473
72.3400719165802	0.33222273621904
72.4224910736084	0.334753394367033
72.5088150501251	0.330709372169533
72.5931990146637	0.318568522515902
72.6883080005646	0.316490926234799
72.7736508846283	0.298808500476222
72.9683799743652	0.236777603163084
73.0380990505219	0.217428056224843
73.121505022049	0.188938214561371
73.2058758735657	0.161050883929802
73.3703269958496	0.135280951261784
73.5278458595276	0.0879008614110525
73.5527439117432	0.0827903119292421
73.6419930458069	0.0748613948507868
73.7127130031586	0.0693586318590955
73.8585920333862	0.0577868045074393
74.0035300254822	0.0426129601246929
74.0244090557098	0.0383129310240499
74.1654260158539	0.0452968146103257
74.2351479530334	0.0476076358295442
74.377142906189	0.0428761788698251
74.4468629360199	0.0323514018834042
74.5175669193268	0.0228605309879693
74.6868550777435	0.00350347214048373
74.7576010227203	-0.00746055470361579
74.8312380313873	-0.0101856633882474
74.9156060218811	-0.0128140708385311
75.0722439289093	-0.0154095386643066
75.1488049030304	-0.0175216622753655
75.2282919883728	-0.0246095994790556
75.3868970870972	-0.0231904024083332
75.4155960083008	-0.018267912941457
75.5663759708405	-0.0188742952772138
75.6439130306244	-0.0217457200625328
75.7224209308624	-0.0163083971810505
75.8878488540649	-0.0124978088831782
75.9126560688019	-0.0122351816197281
76.0692939758301	-0.0157516856840355
76.1487860679626	-0.023222496328096
76.2302370071411	-0.0116134986709909
76.3087408542633	-0.00514799590373376
76.3881878852844	0.00430464554561787
76.5585460662842	0.0166571784349976
76.6390099525452	0.0209652385577674
76.720449924469	0.0252190264517124
76.8028869628906	0.0259336847340596
76.9683039188385	0.0295947653813411
77.0458378791809	0.0336314305740134
77.2015020847321	0.0280768117083106
77.222393989563	0.0337783336699726
77.3048179149628	0.03174104308815
77.4673149585724	0.00843974987272277
77.5409479141235	-0.00831777607542347
77.6311779022217	-0.0292939601672173
77.7106690406799	-0.036706445398668
77.8702318668365	-0.0621035198914682
77.9721879959106	-0.0725661760974997
78.0419099330902	-0.0719439649013524
78.1878099441528	-0.0748395487921582
78.2585098743439	-0.0736835669596792
78.3585069179535	-0.0747671975575321
78.428230047226	-0.0710689219056975
78.5820090770721	-0.0489633704455401
78.6506888866425	-0.049151196979131
78.7204129695892	-0.0568597986805947
78.8672819137573	-0.0696731260593293
78.9799780845642	-0.0715109723347591
79.0506808757782	-0.0705274882219415
79.120414018631	-0.0701614611881131
79.3365669250488	-0.096726867805797
79.3555569648743	-0.0926206943427301
79.4321188926697	-0.105158099342539
79.5068690776825	-0.113082616044083
79.6623859405518	-0.129459127277022
79.7506709098816	-0.130215054630134
79.8272290229797	-0.13198248548977
79.9164819717407	-0.125241277709945
80.0174570083618	-0.132284617631848
80.1682679653168	-0.158456992841396
80.2418699264526	-0.171568720539261
80.3194119930267	-0.182819069286167
80.3968498706818	-0.188798254582307
80.5574889183044	-0.202617925740775
80.6623640060425	-0.196239157497202
80.7418599128723	-0.194677410788194
80.820384979248	-0.197895886239172
80.8988969326019	-0.201079715290315
81.0613870620728	-0.229018641313605
81.0891180038452	-0.226014070450288
81.2525899410248	-0.244357377787054
81.3408260345459	-0.232853458353719
81.42817902565	-0.209271114433986
81.5203759670258	-0.185234480428014
81.6096179485321	-0.168045217952823
81.7086398601532	-0.176653106338965
81.793007850647	-0.179122407434098
81.9652750492096	-0.184886322934085
82.0476899147034	-0.179159458850903
82.1369478702545	-0.168728051936826
82.2203509807587	-0.15257121755936
82.3095998764038	-0.153774831531486
82.3920180797577	-0.170898175048214
82.5594010353088	-0.114891499541534
82.6613459587097	-0.0999708184954085
82.7388858795166	-0.0895767631246678
82.8213069438934	-0.0757547942885019
82.9017760753632	-0.0714547462426708
83.0671999454498	-0.0947584689523245
83.1789300441742	-0.113483465607926
83.2486438751221	-0.117036523379118
83.3261818885803	-0.0588191533159144
83.4710998535156	-0.0383816613341462
83.5408260822296	-0.0353722519921009
83.6193408966064	-0.0325105701422386
83.7193388938904	-0.0331631021165807
83.8652708530426	-0.0166235647336646
83.9369149208069	-0.008334961721574
84.0818018913269	0.0250374046936278
84.1525359153748	0.0361447805319099
84.2964758872986	0.0474332990232416
84.3759679794312	0.0435738725750867
84.4476449489594	0.0456675211184817
84.5183429718018	0.0464242745245798
84.6632640361786	0.058097163027544
84.7476389408112	0.0616529002627162
84.8866970539093	0.083447635140055
84.9700999259949	0.0913456064370932
85.0398190021515	0.102102142778865
85.1798610687256	0.115050306530708
85.2505569458008	0.118901667078496
85.3202838897705	0.120758449189886
85.4896190166473	0.128068506130177
85.5603199005127	0.144187324577175
85.6300408840179	0.154648780989655
85.7710590362549	0.171378527750686
85.8407819271088	0.170859563448617
85.980819940567	0.178847353107659
86.0690958499908	0.181819930357426
86.144681930542	0.184995329120933
86.2134280204773	0.189146081964222
86.3690919876099	0.19590126991447
86.4505350589752	0.19241912892345
86.5280699729919	0.183001912324763
86.6183159351349	0.18333032064412
86.6977949142456	0.189073239513946
86.7870578765869	0.175351451063756
86.9602899551392	0.194128991603027
87.0417349338531	0.190041251976413
87.1417489051819	0.217213467242073
87.2124319076538	0.222174733104419
87.3720030784607	0.219348966455771
87.4514920711517	0.205871872675827
87.5309810638428	0.195248261084376
87.6876220703125	0.175688654712046
87.7124240398407	0.157258220337902
87.8798038959503	0.123435620269964
87.9505069255829	0.103687513292464
88.0202338695526	0.0903387689633592
88.1612448692322	0.0823303931482018
88.2583129405975	0.0709082840768413
88.3299908638	0.0636186193924818
88.4817450046539	0.0560396281092433
88.6266629695892	0.0441598493434313
88.6465818881989	0.0418670244309609
88.7221710681915	0.03462292413275
88.8690400123596	0.0262949861186354
88.9407188892365	0.0231921016936054
89.0114200115204	0.0162859410278643
89.1807720661163	0.0106901430660292
89.2563500404358	0.00210353734116692
89.3329088687897	-0.00189313202062067
89.4797620773315	-0.00418378378163837
89.6217648983002	0.00164059350692272
89.640704870224	0.00493842657815499
89.7221479415894	0.00371221809899567
89.7957808971405	0.00303687145280091
89.9592709541321	0.0042874115024692
90.1178460121155	0.00515735814176197
90.1406970024109	0.00353102465401085
90.2250690460205	0.00496391543537956
90.3709809780121	0.00688454128828556
90.4445888996124	0.00354863483632668
90.5152928829193	0.0118999575206323
90.6152908802032	0.00848426982941677
90.7680280208588	0.0155257326600008
90.8387279510498	0.0188639292408576
90.9191970825195	0.0138075958693057
91.0719239711761	-0.0038744057627867
91.2090358734131	-0.0119106973278147
91.2289550304413	-0.0121372782998973
91.3689918518066	-0.0172648246229252
91.4387149810791	-0.011092635922137
91.5260200500488	-0.012915423488793
91.6680099964142	-0.0102967304936282
91.8061039447784	-0.0128919604818824
91.8279678821564	-0.00596103797343109
91.9699709415436	-0.00679625370067465
92.0396809577942	-0.00701396779907794
92.1152639389038	-0.00234514492451507
92.2875289916992	0.00360442278251733
92.3582329750061	0.0100795628105636
92.4279479980469	0.0144308745423889
92.5679919719696	0.0119118533802219
92.6377439498901	0.0160452793129374
92.711345911026	0.0204575599654719
92.8699378967285	0.0233062264662018
92.9601728916168	0.022534009629916
93.029895067215	0.0247368175890161
93.1797230243683	0.0180471939315965
93.2503979206085	0.0126027224237047
93.3211009502411	0.0172117742655631
93.4621288776398	0.0128942433625744
93.5318388938904	0.01877969177754
93.6806640625	0.00871692160689785
93.7513680458069	0.0136481231445679
93.835736989975	0.0111979498433218
93.9357509613037	0.0126096119836364
94.0054769515991	0.0171131923945224
94.1621010303497	0.0173510073918072
94.2318248748779	0.019591028700704
94.3826019763947	0.0232421161432605
94.4796710014343	0.0246869720196733
94.5503890514374	0.0284384086185533
94.6210720539093	0.028101563966561
94.7611119747162	0.0306421002542669
94.9001660346985	0.0251375332053567
94.918135881424	0.0179867875700403
95.0630619525909	0.0237205470883332
95.1298549175262	0.0276918619667228
95.2708668708801	0.0095062713481006
95.3405878543854	0.0162424561251327
95.4191038608551	0.00489774405173334
95.5894179344177	0.0144571772245255
95.6601190567017	0.0195905869010243
95.7298650741577	0.0129143481017644
95.8698930740356	0.0153543621059626
95.9396069049835	0.0133720989747094
96.0718278884888	0.00885383832863519
96.1806130409241	0.0106665505334517
96.2513160705566	0.00688713712333058
96.3210408687592	-0.00771325994239413
96.5255279541016	-0.00482046515229588
96.5415449142456	-0.00160479909892281
96.681578874588	0.0068122440899902
96.752317905426	0.00260562577869045
96.8922710418701	0.00350679496158653
96.9757170677185	0.00960302981923902
97.0454390048981	0.0165420223604825
97.1259109973907	0.0190385362224308
97.2659449577332	0.0279666003556375
97.3356690406799	0.0371945038910382
97.4356660842896	0.031356506272469
97.5757060050964	0.0303790777929292
97.645427942276	0.031074301071421
97.7854669094086	0.0328992515263017
97.9206209182739	0.0164081578518084
97.9385879039764	0.0347149211270328
98.0786240100861	0.0206661039019595
98.1483478546143	0.0204173969467553
98.2883849143982	0.0165855457170903
98.3678739070892	0.00868484171070521
98.4375998973846	0.00413621161183587
98.5122079849243	0.00277245694257584
98.6668999195099	-0.00561829933880382
98.7366089820862	-0.011263608534292
98.8366160392761	-0.00698143318297969
98.9766519069672	-0.0101411180304381
99.0463728904724	-0.0209428102936112
99.1873888969421	-0.0203870267648556
99.2580969333649	-0.0174550205516158
99.4000780582428	0.00578298948092501
99.4190430641174	-0.00695999816523667
99.5600318908691	0.0136997409423235
99.6297619342804	0.0195153388802364
99.7697999477386	0.0395568389080865
99.8395190238953	0.02942605906077
99.9268269538879	0.030099917748324
100.071744918823	0.0314643065758013
100.148308038712	0.0314004358832993
100.225839853287	0.0371118947094377
100.310221910477	0.0325904029466261
100.484431028366	0.0164006514573786
100.555137872696	0.00373487099834031
100.630717992783	0.00289533910638488
100.715090990067	-0.00309304589174163
100.868793964386	0.0361282804467353
101.00981092453	0.0325944752750239
101.031687021255	0.0312254907526073
101.171730041504	0.00102207854027057
101.241446971893	-0.00594187453739582
101.317034006119	-0.00496720498416957
101.480504989624	-0.0112864536385106
101.552187919617	-0.00279598131071265
101.622885942459	-0.00122598467686906
101.778550863266	0.00576096013513058
101.850224018097	0.0106813671292689
101.925809860229	0.0126649182592717
101.997485876083	0.016545305661456
102.175611019135	0.0241381554228338
102.247287034988	0.0214852890293862
102.321910858154	0.0244649922578371
102.462907075882	0.0294168990802021
102.537514925003	0.0353984769095985
102.612123966217	0.0394884777779736
102.831223011017	0.0213984847571998
102.853134870529	0.0167766726403452
102.927754878998	0.0138414309406371
103.08144903183	0.00675484654146595
103.153128862381	0.00997858633262747
103.29905295372	0.00403083822669341
103.321874856949	0.00893890963209
103.46581697464	0.00388246401716889
103.536520957947	0.00560617802218519
103.684365034103	0.0141626838951807
103.751117944717	-0.00367442114502612
103.851161003113	-0.00591193741659618
103.920896053314	-0.0101947925011671
104.060922861099	-0.0224842677427151
104.13064289093	-0.0198870343301571
104.276539087296	-0.0254464414261096
104.3648250103	-0.0152322796002766
104.43456697464	-0.00935804099852892
104.577516078949	-0.0166721323779465
104.647237062454	-0.0100964360584859
104.786320924759	-0.00761515713020794
104.875556945801	-0.0042348043694709
104.946256875992	-0.00927784170232822
105.089218854904	-0.0206252191284584
105.21949505806	-0.0559646001387421
105.240388870239	-0.0584300868742064
105.381407022476	-0.00944362612329965
105.452105045319	0.00802176504517912
105.521832942963	0.0122195140973803
105.59253692627	0.0153066093686606
105.762799024582	-0.0137504464516497
105.832565069199	-0.00892465136448897
105.97260594368	-0.0115205401843253
106.046235084534	-0.0136953887096709
106.184329032898	-0.0181320869475601
106.270642995834	-0.0175056656353082
106.340365886688	-0.0132419586751207
106.485287904739	-0.0149679816203106
106.551120042801	-0.00836928310019358
106.620827913284	-0.00236439508286513
106.760869979858	0.00116220571730447
106.830612897873	-0.000621578294555915
106.902271032333	-5.60867572086364e-05
107.072582006454	-0.00639758532105209
107.142302036285	-0.0125994200439621
107.213005065918	-0.00758928682020031
107.358902931213	-0.0115271179589943
107.431554079056	-0.000311976062645967
107.580384969711	-0.00457584773766056
107.675514936447	-0.00291401803861005
107.747178077698	0.000427854299990644
107.817877054214	-0.00371840465329371
108.029331922531	-0.00602276050402943
108.050099849701	-0.00287532533201728
108.119823932648	-0.00297776631673246
108.280318021774	-0.00467458898669522
108.351069927216	-0.00163046604410001
108.420791864395	-0.000605064726125686
108.560831069946	0.00192315248754114
108.635438919067	0.000903670470880527
108.735439062119	0.000111642907135755
108.8774330616	0.000146937002834683
108.947154045105	0.00156117297878452
109.08713889122	-0.000990399299039351
109.157890081406	-0.00554231604611748
109.227612018585	-0.00667438158928937
109.370600938797	-0.00483222780088421
109.465648889542	-0.00581288092444765
109.535444974899	-0.00522617953549256
109.609049081802	-0.00339210178885179
109.767646074295	-0.00440810937858094
109.860806941986	-0.0115070982355355
109.952017068863	-0.0135816153498836
110.021733999252	-0.0142581259138734
110.165682077408	-0.0187530899007649
110.23540687561	-0.0234164160602827
110.304152965546	-0.0243218442195584
110.475440979004	-0.0298693607142414
110.544195890427	-0.0319138074628862
110.615869045258	-0.0351510093819178
110.769577980042	-0.03927727960836
110.845160961151	-0.0407466668322483
110.986180067062	-0.0460989215861593
111.071522951126	-0.0561447447777864
111.15492105484	-0.0622219130685839
111.236376047134	-0.0767361401243352
111.314862966537	-0.0927933374786742
111.478344917297	-0.131076820935697
111.554915904999	-0.145783879189902
111.698874950409	-0.17821212850653
111.721705913544	-0.185784067768883
111.862716913223	-0.238966627194378
111.94416308403	-0.274206726499372
112.014858961105	-0.299750677272993
112.103142976761	-0.294042594197399
112.274427890778	-0.291146826224588
112.34513092041	-0.298653582101273
112.418758869171	-0.31709681278242
112.558798074722	-0.351209126617033
112.698832035065	-0.375065684405925
112.737310886383	-0.375021725559165
112.825589895248	-0.390343690759856
112.900194883347	-0.394520154457507
113.058789014816	-0.399731057553442
113.2144510746	-0.416217672330454
113.234372854233	-0.427572073016184
113.308000087738	-0.437911198550762
113.468492984772	-0.416519896297025
113.548037052155	-0.402230847766483
113.624594926834	-0.40371911234186
113.700181007385	-0.390266437373738
113.875371932983	-0.359220034762539
113.94020986557	-0.345441905458738
114.086108922958	-0.324027742019692
114.155838012695	-0.310236548606224
114.225558042526	-0.290472142090499
114.3880610466	-0.219619766332264
114.459733963013	-0.19362769714551
114.529458045959	-0.176806444436506
114.669499874115	-0.137755245607079
114.808559894562	-0.0836170290952096
114.827501058578	-0.0743925834055909
114.967540979385	-0.0126602595518123
115.047036886215	0.00568752143973122
115.187067985535	0.0510446293163604
115.260694980621	-0.207352031360473
115.327491044998	-0.184510406936108
115.397213935852	-0.152637808307773
115.567523002625	-0.109048515057235
115.63724398613	-0.0900344200261945
115.777303934097	-0.0589319694290136
115.847009897232	-0.054941690465217
115.98704791069	-0.0616137855642608
116.117312908173	-0.0633152455975913
116.134309053421	-0.0615320451238962
116.214789867401	-0.0597538473355656
116.378251075745	-0.0481221012473092
116.447970867157	-0.0466709365989319
116.58412694931	-0.0382926190047036
116.680194854736	-0.0285190190625706
116.751880884171	-0.0325830118876365
116.821598052979	-0.0363561403587437
116.981168985367	-0.0494283578185649
117.051869869232	-0.0503079880044711
117.151867866516	-0.0540033889646087
117.221588850021	-0.0460847215324432
117.361639022827	-0.0438100120778173
117.441118001938	-0.0487019782003493
117.511822938919	-0.0396310906815124
117.667479038239	-0.0307957088807007
117.804602861404	-0.0249602127285685
117.820599079132	-0.0265327926706174
117.960638046265	-0.00524511979133102
118.03036403656	-0.0039310030758357
118.170403003693	0.00879563576883407
118.240136861801	0.00867351983359739
118.3762550354	0.0204492078845971
118.467479944229	0.0321599175184746
118.538167953491	0.0364434945615693
118.678204059601	0.0468389604066837
118.747928857803	0.0540189732061795
118.847925901413	0.0626617818225419
118.987962007523	0.0829466352482323
119.058672904968	0.0828745336632287
119.128409862518	0.0747072557757881
119.268425941467	0.0928721515548857
119.398694992065	0.0940347090143946
119.412755966187	0.0941638945316595
119.569397926331	0.113653455336549
119.639117956161	0.122034572440341
119.721536874771	0.125274265979749
119.861571073532	0.128989563588746
119.931313991547	0.138230350678511
120.071287870407	0.156960744046228
120.143993854523	0.162855139323974
120.284025907516	0.173785367605572
120.354732036591	0.179332111578936
120.454726934433	0.18908710450373
120.524463891983	0.185385227302068
120.664493083954	0.165476961567914
120.734217882156	0.149450334451167
120.930886983871	0.142350939920313
120.955695867538	0.134171840073104
121.024440050125	0.129167779836562
121.166388988495	0.122679253407574
121.236160039902	0.122525992557821
121.379124879837	0.116273842561062
121.471310853958	0.167408420746373
121.541035890579	0.165372166493325
121.681092977524	0.169761824403122
121.81129693985	0.17996078967938
121.828329086304	0.17996078967938
121.968369960785	0.185909545474371
122.038092851639	0.183112397093121
122.118562936783	0.180305465021674
122.188350915909	0.182965594600328
122.361525058746	0.170761611669466
122.42831993103	0.171585823209292
122.568356990814	0.170415285687845
122.638082027435	0.171992544851585
122.772258043289	0.171215336622346
122.861515045166	0.15478042655192
122.930264949799	0.140285046633067
123.07811498642	0.120365593369636
123.216198921204	0.110497730218702
123.237091064453	0.0944974636304765
123.378062009811	0.0805736837616834
123.447829961777	0.0682050089360684
123.518532991409	0.0491097351116563
123.588255882263	0.0327553800985952
123.761494874954	-0.0120910061784862
123.828289031982	-0.0253895685444269
123.968323945999	-0.0460647122233923
124.038048028946	-0.0549067552228406
124.19468998909	-0.0741653495861809
124.279057979584	-0.0790090411543125
124.351716995239	-0.0891326454921701
124.424368858337	-0.0948547114895786
124.511681079865	-0.106323689897174
124.660501003265	-0.123636207859196
124.730225086212	-0.124907022273769
124.887840032578	-0.148900955838649
124.958541870117	-0.153987120921907
125.02826499939	-0.162345376389463
125.174166917801	-0.170576952073239
125.238025903702	-0.175415567094444
125.33802986145	-0.193736195631902
125.40872502327	-0.200206046461555
125.567326068878	-0.21065598284428
125.637042045593	-0.207583711533298
125.777077913284	-0.205130153091766
125.90930390358	-0.215187345929981
125.927268981934	-0.208041665148683
126.083859920502	-0.208067845094734
126.157540082932	-0.203844709903237
126.22726392746	-0.20394099007117
126.368278980255	-0.230525574918604
126.438000917435	-0.245382776125284
126.580968856812	-0.251513938765941
126.647763967514	-0.247372941456621
126.72922706604	-0.250435502121348
126.800904989243	-0.252393341477288
126.97803401947	-0.238891894197424
127.049707889557	-0.227217435190902
127.119431972504	-0.210952469739664
127.259469985962	-0.193878670806832
127.329195976257	-0.177595409382766
127.469244003296	-0.159036150378798
127.562346935272	-0.128908153572479
127.632112979889	-0.190436597951264
127.775084972382	-0.182978755181592
127.907305955887	-0.19041643591512
127.925276994705	-0.191458085232462
128.076066017151	-0.188797221877767
128.145792961121	-0.186637876791769
128.216497898102	-0.180727379113307
128.360422849655	-0.170125054344293
128.430145978928	-0.164708527089315
128.503778934479	-0.149274987404764
128.675060987473	-0.136976762024521
128.743812084198	-0.122711053368701
128.88380408287	-0.11220944155846
128.954550981522	-0.0970055151653804
129.096543073654	-0.0881920474961884
129.131109952927	-0.0640297472506313
129.284837007523	-0.0199213475860691
129.355526924133	0.00420119782864817
129.499460935593	0.0349882613634583
129.560419082642	0.0284770204639123
129.665274858475	0.0333860440123609
129.735002040863	0.042941202488511
129.883828878403	0.0479693381281658
130.023865938187	0.0543306711373863
130.042809963226	0.0505226803099641
130.185775995255	0.0493541914569725
130.256485939026	0.052717485289411
130.326199054718	0.0599669502037427
130.409597873688	0.068004704357778
130.579084873199	0.0779634205722838
130.649631023407	0.0842291260673242
130.719357967377	0.0840137879678507
130.87406206131	0.0847419322611964
131.026781082153	0.0939077300897114
131.045717000961	0.0911975171526878
131.186733961105	0.0921954805169133
131.257431983948	0.0871262130592989
131.32813501358	0.0769290229608064
131.468168973923	0.0814796937096921
131.560358047485	0.0876196681974552
131.631053924561	0.0855318986528766
131.783788919449	0.0672912326628583
131.855418920517	0.0508527217669476
131.955467939377	0.0531969882576424
132.024216890335	0.045595459791202
132.168168067932	0.0338602747194363
132.23788189888	0.0226402318210428
132.380799055099	0.0126879831821433
132.512094020844	0.0188513921446402
132.531033992767	0.0151634725917384
132.674994945526	0.0171530455592666
132.744704961777	0.0159785794114311
132.886690855026	0.0157352709758468
132.957395076752	0.0144882565536868
133.02711892128	0.0142121707560856
133.168132066727	0.00984411011766031
133.237855911255	0.00870425101348039
133.377897977829	0.0112871526117326
133.4475710392	0.00168576492026519
133.547613859177	0.0141454167799511
133.618313074112	0.0172457351097669
133.761285066605	0.0166799689280153
133.833940982819	0.00366619841997882
133.977881908417	-0.0086674450025776
134.068114042282	0.00191875849884172
134.137839078903	-0.000195614587007146
134.280814886093	-0.00230780156833494
134.351507902145	-0.00244490550946072
134.486659049988	-0.00641528662235772
134.577867984772	-0.00256024862471988
134.647593975067	-0.00422762043984581
134.719269990921	0.00316919489645764
134.859308004379	-0.0112995904701541
134.930985927582	-0.00573165491330487
135.000710010529	-0.0221418082158595
135.17492890358	-0.0278050894597149
135.240746021271	-0.0299401704612636
135.384644031525	-0.0267820290629915
135.455389022827	-0.0280508629699939
135.526088953018	-0.0326593127285277
135.669054985046	-0.0288034557213116
135.808117866516	-0.0301001535212735
135.82803606987	-0.0289375854906796
135.968075990677	-0.0324273404150595
136.037796974182	-0.0281771138315975
136.177836894989	-0.043563463376185
136.267044067383	-0.0576420976094441
136.336818933487	-0.0677977343136201
136.476852893829	-0.0528158214787014
136.550482034683	-0.0466211165500323
136.617276906967	-0.0512535446633207
136.788568973541	-0.0329449280248039
136.859273910522	-0.0175826425313016
136.92900800705	-0.0126033085291659
137.085629940033	-0.0110384500979814
137.156332969666	-0.00709862148427954
137.287580013275	-0.00504809406263761
137.308479070663	-2.49851418459221e-05
137.46706199646	-0.00567654317070195
137.53678894043	-0.01152213827361
137.696358919144	-0.0122406703977844
137.769998073578	-0.0134024505138459
137.839715003967	-0.0152429739089636
137.983836889267	-0.00806013628537976
138.050451993942	-0.00643304901652555
138.183655977249	-0.00535624757336506
138.273895978928	-6.84451058736331e-05
138.343612909317	-0.00029457564984731
138.486577033997	0.00193559182728244
138.557280063629	-0.00376537065762431
138.657274961472	0.000843922704694435
138.726999998093	0.00126176365352162
138.868033885956	0.0112636140928947
138.937741994858	0.0101937192407678
139.078752040863	0.00925350532958063
139.160198926926	0.00707377627022652
139.229918956757	-0.00115435751346899
139.375818967819	0.00415333783303448
139.439698934555	0.00114080718070128
139.579693078995	-0.00103637400878188
139.650410890579	-0.00571074662932015
139.721121072769	-0.0101302932150526
139.860179901123	-0.0105425809322915
139.930881977081	-0.0105975663998882
140.030876874924	-0.0140266111166138
140.170871019363	-0.00860114864522485
140.240640878677	-0.00724795565235001
140.380686044693	0.00152524436794069
140.516804933548	0.00436533887827972
140.538681983948	0.00758318490662023
140.679692029953	0.0085438207557552
140.750392913818	0.000640418393181671
140.897264957428	0.00335732202136222
140.976667881012	0.00426207638054464
141.046480894089	-0.00201896820136539
141.186522006989	-0.00701981619821142
141.257219076157	-0.0073047083822522
141.327921867371	-0.0105138890671232
141.467954874039	-0.0101776806249115
141.537683010101	-0.0121647578564071
141.637680053711	-0.0126114716106214
141.777670860291	-0.00879292894631226
141.847437858582	-0.0112047465771933
141.98748087883	-0.0108163679849369
142.058192014694	-0.00249252197597342
142.127920866013	-0.00300042076260693
142.273802042007	-0.00491948268685876
142.360136032104	-0.0051735198562035
142.429849863052	-0.00372028590844245
142.569890022278	0.00359975517122535
142.727457046509	0.00304225420166506
142.751330852509	0.00670530532606864
142.821049928665	0.0134695131373867
142.964995861053	0.0106918924140902
143.03474187851	0.00524242195745257
143.10444688797	0.00260960645010897
143.274709939957	0.00350608970290083
143.344477891922	-0.00312375359646341
143.484513998032	-0.0019283327286449
143.558166027069	0.00308636966079322
143.630817890167	0.0060359120791414
143.773771047592	-8.3809738297521e-05
143.908923864365	0.0105100867061437
143.928852081299	-0.00680290248046525
144.069854974747	0.00477641370694896
144.145441055298	0.00149591180931795
144.216141939163	-0.00854767613128466
144.359106063843	-0.0117138655319859
144.495235919952	-0.0227044201621275
144.585468053818	-0.0144698134834524
144.65617108345	-0.0149421665835434
144.725895881653	-0.0156531328536334
144.795616865158	-0.012696669555301
144.965928077698	-0.0097700493509876
145.038579940796	0.00120837451379618
145.175693035126	0.0192707752409243
145.245414018631	-0.00538759865761365
145.385470867157	-0.00985082298760966
145.481494903564	-0.00903380433397278
145.552243947983	-0.0100941613213361
145.621969938278	-0.00287151631559252
145.762008905411	0.00258973227591653
145.906879901886	-0.000329340260273579
145.925868034363	-0.00302277572030497
146.067858934402	0.00017348292028442
146.137584924698	-0.00172216941875849
146.280549049377	-0.00678685137429693
146.351253032684	-0.00707135105756363
146.424880027771	-0.00428161147388628
146.520977020264	-0.00380536924387232
146.66393995285	-0.00219488626310726
146.733664035797	-0.00416159303162269
146.811200857162	0.000691401141967725
147.026433944702	0.000260972183351705
147.050256967545	-0.000818672752415065
147.12096786499	-0.00172026527593387
147.263921976089	0.00192685075967257
147.333654880524	0.00665444753890268
147.485358953476	0.0143123166283438
147.556107997894	0.0143930148720326
147.625832080841	0.0140449942229745
147.768800020218	0.00963811714886265
147.842427968979	0.0119608512634068
147.909245014191	0.00584330026470922
147.979923009872	0.00309386519954065
148.163908958435	0.00515325026617473
148.23362994194	0.00666055057065211
148.377577066422	0.00297860382165219
148.456090927124	0.00875350383750956
148.526792049408	0.00474525717060995
148.667804956436	0.00498517098246734
148.805890083313	0.0072022536565998
148.824836969376	0.00419369264022089
148.966822862625	0.00152142118191398
149.036544084549	-0.00292980342809936
149.180439949036	0.00316040388312373
149.279505968094	-0.00172908625160283
149.346297979355	-0.00012413665574951
149.486337900162	-0.000159347609280998
149.557043075562	-0.00166939804224488
149.626764059067	0.000626146419029608
149.701370000839	0.00343327320666611
149.871877908707	0.0102963061600994
149.947268009186	0.00796762351065344


==> img/tikz/Testrunde-11.tsv <==
0	0
0.017970085144043	0
0.0974609851837158	0
0.270699977874756	1
0.340421915054321	1
0.476549863815308	1
0.578508853912354	1
0.657027006149292	1
0.727724075317383	1
0.800375938415527	1
0.979475975036621	1
1.04920101165771	1
1.12967205047607	1
1.27946996688843	1
1.34919595718384	1
1.48632502555847	1
1.57361102104187	1
1.64333605766296	1
1.714035987854	1
1.86969804763794	1
1.94139194488525	1
2.08238792419434	1
2.15504288673401	1
2.22476696968079	1
2.29741907119751	1
2.46773290634155	1
2.55407786369324	1
2.63257002830505	1
2.7179229259491	1
2.93022298812866	1
2.9530770778656	1
3.03744697570801	1
3.18334794044495	1
3.25405097007751	1
3.39506101608276	1
3.49115490913391	1
3.55893492698669	1
3.62864995002747	1
3.78235793113708	1
3.85306000709534	1
3.92474007606506	1
4.001296043396	1
4.17161202430725	1
4.24914407730103	1
4.31985998153687	1
4.47746896743774	1
4.54718589782715	1
4.68722486495972	1
4.77745795249939	1
4.84815788269043	1
4.92276906967163	1
5.07745289802551	1
5.2213978767395	1
5.24521899223328	1
5.38716793060303	1
5.45791506767273	1
5.52764201164246	1
5.60518097877502	1
5.77646589279175	1
5.84521293640137	1
5.98622798919678	1
6.0569269657135	1
6.12567687034607	1
6.27743005752563	1
6.41746997833252	1
6.43640398979187	1
6.57742595672607	1
6.64812397956848	1
6.73249888420105	1
6.87253499031067	1
7.00867104530334	1
7.02956295013428	1
7.17938899993896	1
7.24909090995789	1
7.3266339302063	1
7.40124607086182	1
7.57154989242554	1
7.6432249546051	1
7.78326797485352	1
7.8588719367981	1
7.98619198799133	1
8.02271103858948	1
8.17739987373352	1
8.24616599082947	1
8.31684899330139	1
8.46372103691101	1
8.57250690460205	1
8.6422290802002	1
8.72758603096008	1
8.88618588447571	1
8.95687794685364	1
9.03639698028564	1
9.13636493682861	1
9.2773768901825	1
9.35979986190796	1
9.4256420135498	1
9.5871410369873	1
9.66369795799255	1
9.73830795288086	1
9.87933206558228	1
9.96076798439026	1
10.0900590419769	1
10.107048034668	1
10.2666158676147	1
10.336345911026	1
10.4226698875427	1
10.5792660713196	1
10.6490349769592	1
10.7304799556732	1
10.832426071167	1
10.9705159664154	1
11.0402388572693	1
11.1900489330292	1
11.2607409954071	1
11.3304679393768	1
11.4792969226837	1
11.5646529197693	1
11.6343669891357	1
11.7744059562683	1
11.9105360507965	1
11.9314348697662	1
12.0890500545502	1
12.1597490310669	1
12.2324080467224	1
12.2991988658905	1
12.4714639186859	1
12.5411908626556	1
12.6812269687653	1
12.7538778781891	1
12.8265330791473	1
12.9695038795471	1
13.1124658584595	1
13.133367061615	1
13.2763340473175	1
13.3499660491943	1
13.4206628799438	1
13.5626540184021	1
13.7095279693604	1
13.7323770523071	1
13.8763279914856	1
13.9470250606537	1
14.0177199840546	1
14.0913550853729	1
14.2616648674011	1
14.3313908576965	1
14.4733810424805	1
14.5431129932404	1
14.6186878681183	1
14.7831449508667	1
14.8548150062561	1
14.9245419502258	1
15.070436000824	1
15.140163898468	1
15.283038854599	1
15.3538339138031	1
15.4235608577728	1
15.5645740032196	1
15.6342949867249	1
15.7040219306946	1
15.8743329048157	1
15.9440560340881	1
16.0880150794983	1
16.1587009429932	1
16.299712896347	1
16.3215899467468	1
16.4801349639893	1
16.5538120269775	1
16.6303739547729	1
16.769434928894	1
16.8782188892365	1
16.9538040161133	1
17.0391540527344	1
17.1909129619598	1
17.2791900634766	1
17.3489198684692	1
17.4196150302887	1
17.5625848770142	1
17.6401209831238	1
17.7401220798492	1
17.8801310062408	1
17.9498789310455	1
18.0235090255737	1
18.2367959022522	1
18.2567150592804	1
18.3254609107971	1
18.468425989151	1
18.538153886795	1
18.6811189651489	1
18.7733070850372	1
18.8430299758911	1
18.9225189685822	1
18.9922380447388	1
19.1674389839172	1
19.2371649742126	1
19.3069040775299	1
19.470360994339	1
19.5371608734131	1
19.7416498661041	1
19.7596180438995	1
19.8293399810791	1
19.9713280200958	1
20.0410599708557	1
20.1810960769653	1
20.3133180141449	1
20.3342270851135	1
20.4039359092712	1
20.5615549087524	1
20.6312770843506	1
20.7010059356689	1
20.8742439746857	1
20.9468948841095	1
21.0263879299164	1
21.1810729503632	1
21.2517728805542	1
21.3898620605469	1
21.407840013504	1
21.5634920597076	1
21.6429798603058	1
21.7859029769897	1
21.8566470146179	1
21.9253959655762	1
22.0712909698486	1
22.1478550434113	1
22.2917940616608	1
22.3595700263977	1
22.4595649242401	1
22.5292930603027	1
22.676167011261	1
22.7458920478821	1
22.8888549804688	1
22.9800679683685	1
23.0497899055481	1
23.120493888855	1
23.2761509418488	1
23.4113059043884	1
23.4292740821838	1
23.569314956665	1
23.6390368938446	1
23.7790749073029	1
23.8497710227966	1
23.9204759597778	1
24.0898110866547	1
24.1604669094086	1
24.248792886734	1
24.390781879425	1
24.4615030288696	1
24.5937099456787	1
24.6302299499512	1
24.7859098911285	1
24.8575699329376	1
24.9966309070587	1
25.0702588558197	1
25.1429190635681	1
25.2175250053406	1
25.3692779541016	1
25.5132210254669	1
25.5341339111328	1
25.6829478740692	1
25.7536509037018	1
25.8419229984283	1
25.9175140857697	1
26.0868558883667	1
26.1575469970703	1
26.2272710800171	1
26.367311000824	1
26.4995329380035	1
26.5936758518219	1
26.6604678630829	1
26.7301950454712	1
26.9327290058136	1
26.9575469493866	1
27.0272600650787	1
27.1692500114441	1
27.2389690876007	1
27.3096749782562	1
27.4789788722992	1
27.5487339496613	1
27.6887700557709	1
27.7594680786133	1
27.829195022583	1
27.9682569503784	1
28.0604438781738	1
28.1360368728638	1
28.206729888916	1
28.3594858646393	1
28.4409039020538	1
28.5877459049225	1
28.6594560146332	1
28.7291789054871	1
28.8867499828339	1
28.9574990272522	1
29.0574960708618	1
29.1272220611572	1
29.2174489498138	1
29.3701858520508	1
29.4399080276489	1
29.5897119045258	1
29.6857600212097	1
29.7565219402313	1
29.8369779586792	1
29.9877688884735	1
30.079843044281	1
30.1574769020081	1
30.231104850769	1
30.3193888664246	1
30.4662568569183	1
30.5389158725739	1
30.6096138954163	1
30.7818789482117	1
30.8525969982147	1
30.9223070144653	1
31.0711300373077	1
31.1408579349518	1
31.2857849597931	1
31.4169778823853	1
31.4330370426178	1
31.5232720375061	1
31.6047079563141	1
31.7662270069122	1
31.898453950882	1
31.9193520545959	1
32.0759918689728	1
32.145712852478	1
32.2291140556335	1
32.298840045929	1
32.4730570316315	1
32.5398910045624	1
32.6105480194092	1
32.7623069286346	1
32.832053899765	1
32.9710919857025	1
33.0691390037537	1
33.1388850212097	1
33.2789299488068	1
33.4228479862213	1
33.4417889118195	1
33.5183489322662	1
33.6769359111786	1
33.7476508617401	1
33.8906109333038	1
33.9827508926392	1
34.0534930229187	1
34.1232268810272	1
34.192939043045	1
34.380833864212	1
34.4515700340271	1
34.52126288414	1
34.6710829734802	1
34.7417659759521	1
34.891576051712	1
34.9124670028687	1
35.0671498775482	1
35.1368749141693	1
35.2807710170746	1
35.3544490337372	1
35.4271018505096	1
35.5690958499908	1
35.6417469978333	1
35.7124500274658	1
35.8124408721924	1
35.9671308994293	1
36.038822889328	1
36.1202540397644	1
36.3266990184784	1
36.3475940227509	1
36.4202489852905	1
36.5661659240723	1
36.6397769451141	1
36.7876279354095	1
36.8856248855591	1
36.9602789878845	1
37.0299990177155	1
37.1729710102081	1
37.2475769519806	1
37.3221859931946	1
37.3967900276184	1
37.5671038627625	1
37.6495199203491	1
37.7202270030975	1
37.8612358570099	1
37.9338920116425	1
38.0817449092865	1
38.172956943512	1
38.2524399757385	1
38.323145866394	1
38.4055619239807	1
38.559280872345	1
38.6690359115601	1
38.747554063797	1
38.8280298709869	1
38.9075100421906	1
39.0621929168701	1
39.1397340297699	1
39.2397298812866	1
39.3807439804077	1
39.4514470100403	1
39.5211679935455	1
39.6680419445038	1
39.7426478862762	1
39.9012479782104	1
39.9250679016113	1
40.0758409500122	1
40.149472951889	1
40.2270128726959	1
40.3162839412689	1
40.4709560871124	1
40.5758340358734	1
40.6572768688202	1
40.7299530506134	1
40.8162589073181	1
40.8967289924622	1
41.0689928531647	1
41.1387388706207	1
41.2133240699768	1
41.3767549991608	1
41.453360080719	1
41.5308508872986	1
41.659187078476	1
41.7328479290009	1
41.814288854599	1
41.8937919139862	1
42.0631139278412	1
42.1494388580322	1
42.2611548900604	1
42.3493909835815	1
42.4318699836731	1
42.519161939621	1
42.5986459255219	1
42.6869299411774	1
42.877758026123	1
42.9474730491638	1
43.032821893692	1
43.1221079826355	1
43.2074270248413	1
43.2976610660553	1
43.4689450263977	1
43.5005850791931	1
43.6660289764404	1
43.7474589347839	1
43.8376910686493	1
44.0109510421753	1
44.0376880168915	1
44.1162049770355	1
44.2015469074249	1
44.3630709648132	1
44.44060587883	1
44.5230278968811	1
44.6044709682465	1
44.6907980442047	1
44.858195066452	1
44.9406020641327	1
45.0249719619751	1
45.1103248596191	1
45.1995768547058	1
45.2888369560242	1
45.3780889511108	1
45.5571889877319	1
45.6708118915558	1
45.7513499259949	1
45.8366749286652	1
45.9259350299835	1
46.1030790805817	1
46.1366899013519	1
46.2200689315796	1
46.3034598827362	1
46.401524066925	1
46.4917430877686	1
46.5897870063782	1
46.7796289920807	1
46.8493499755859	1
46.9327540397644	1
47.0210280418396	1
47.1063809394836	1
47.2005159854889	1
47.290745973587	1
47.3819630146027	1
47.5698490142822	1
47.600506067276	1
47.6907420158386	1
47.7926909923553	1
47.891716003418	1
47.9975728988647	1
48.0927069187164	1
48.2005000114441	1
48.407919883728	1
48.4424819946289	1
48.5405268669128	1
48.5408709049225	1
48.6399579048157	1
48.7428679466248	1
48.8487269878387	1
49.0493080615997	1
49.1200129985809	1
49.2092669010162	1
49.3063349723816	1
49.3916790485382	1
49.4868109226227	1
49.5799610614777	1
49.768828868866	1
49.8004639148712	1
49.8906989097595	1
49.9867990016937	1
50.0828840732574	1
50.2610058784485	1
50.3463568687439	1
50.436586856842	1
50.5238900184631	1
50.6170508861542	1
50.7092390060425	1
50.8033769130707	1
50.8926348686218	1
50.9877009391785	1
51.1580610275269	1
51.2482900619507	1
51.3355960845947	1
51.4229249954224	1
51.5062918663025	1
51.6893019676208	1
51.7199630737305	1
51.8072650432587	1
51.9726939201355	1
52.0521829128265	1
52.2195670604706	1
52.2472929954529	1
52.3277728557587	1
52.4062790870667	1
52.5629198551178	1
52.7263989448547	1
52.7482619285583	1
52.8287289142609	1
52.9072668552399	1
52.9877109527588	1
53.0779430866241	1
53.2570390701294	1
53.3267850875854	1
53.4072320461273	1
53.571594953537	1
53.6511740684509	1
53.8175799846649	1
53.8404278755188	1
53.9208970069885	1
53.9974579811096	1
54.1589848995209	1
54.324266910553	1
54.349212884903	1
54.4335820674896	1
54.5189340114594	1
54.6003758907318	1
54.6769390106201	1
54.857027053833	1
54.9267408847809	1
55.0091850757599	1
55.1726369857788	1
55.2521200180054	1
55.3384480476379	1
55.5038778781891	1
55.5296590328217	1
55.612076997757	1
55.7013309001923	1
55.7808239459991	1
55.9599380493164	1
56.0472259521484	1
56.1335558891296	1
56.2589399814606	1
56.3423399925232	1
56.432569026947	1
56.5218279361725	1
56.6120579242706	1
56.700336933136	1
56.802286863327	1
56.9579050540924	1
57.0491590499878	1
57.136461019516	1
57.2218079566956	1
57.3071758747101	1
57.489187002182	1
57.5159468650818	1
57.5983650684357	1
57.7581250667572	1
57.8442568778992	1
57.9315629005432	1
58.0120289325714	1
58.0973799228668	1
58.2706189155579	1
58.3471908569336	1
58.4325308799744	1
58.5120239257812	1
58.5964138507843	1
58.766706943512	1
58.841325044632	1
58.9139649868011	1
59.0618200302124	1
59.2164988517761	1
59.2403280735016	1
59.3188459873199	1
59.405170917511	1
59.5676679611206	1
59.7261679172516	1
59.7510650157928	1
59.8256690502167	1
59.9032089710236	1
59.9934380054474	1
60.1639790534973	1
60.2471439838409	1
60.327614068985	1
60.4071018695831	1
60.5071120262146	1
60.661810874939	1
60.7412779331207	1
60.8207759857178	1
60.9041640758514	1
61.0793480873108	1
61.1266169548035	1
61.2100119590759	1
61.2953670024872	1
61.4559099674225	1
61.5402810573578	1
61.6568338871002	1
61.732470035553	1
61.8178150653839	1
61.9002568721771	1
61.9826509952545	1
62.1578500270844	1
62.1884880065918	1
62.3520090579987	1
62.4392869472504	1
62.5285458564758	1
62.616837978363	1
62.7168228626251	1
62.7875220775604	1
62.9627180099487	1
63.0470888614655	1
63.1285309791565	1
63.2920188903809	1
63.3177878856659	1
63.4715039730072	1
63.5529410839081	1
63.6363348960876	1
63.7822329998016	1
63.8089878559113	1
63.9636840820312	1
64.0382790565491	1
64.1158170700073	1
64.1904320716858	1
64.3607370853424	1
64.4333899021149	1
64.5128929615021	1
64.6695189476013	1
64.7451059818268	1
64.9095540046692	1
64.9324069023132	1
65.0118908882141	1
65.0904099941254	1
65.2607109546661	1
65.3402218818665	1
65.4167618751526	1
65.5772759914398	1
65.6528508663177	1
65.7294569015503	1
65.8099210262299	1
65.8952739238739	1
66.0694890022278	1
66.1392168998718	1
66.2255380153656	1
66.3782289028168	1
66.4528970718384	1
66.596822977066	1
66.6206619739532	1
66.7675249576569	1
66.8401758670807	1
66.9890038967133	1
67.0782558917999	1
67.157751083374	1
67.2274739742279	1
67.3714158535004	1
67.4460220336914	1
67.5196530818939	1
67.5932860374451	1
67.7684829235077	1
67.8382029533386	1
67.9831240177155	1
68.0538258552551	1
68.1235530376434	1
68.2801928520203	1
68.415344953537	1
68.432333946228	1
68.5049920082092	1
68.6626038551331	1
68.7401440143585	1
68.8782260417938	1
68.9713869094849	1
69.041111946106	1
69.1118109226227	1
69.2655210494995	1
69.3430600166321	1
69.4401218891144	1
69.5108270645142	1
69.6703939437866	1
69.7479360103607	1
69.8274219036102	1
69.9889440536499	1
70.0166749954224	1
70.1694118976593	1
70.2459709644318	1
70.3244829177856	1
70.4772138595581	1
70.5703790187836	1
70.6401019096375	1
70.7811188697815	1
70.9279868602753	1
70.9527928829193	1
71.0254468917847	1
71.1693909168243	1
71.240091085434	1
71.3156750202179	1
71.4166510105133	1
71.566456079483	1
71.6361789703369	1
71.7850048542023	1
71.9211490154266	1
71.9410579204559	1
72.018590927124	1
72.1781630516052	1
72.2508158683777	1
72.3400719165802	1
72.4224910736084	1
72.5088150501251	1
72.5931990146637	1
72.6883080005646	1
72.7736508846283	1
72.9683799743652	1
73.0380990505219	1
73.121505022049	1
73.2058758735657	1
73.3703269958496	1
73.5278458595276	1
73.5527439117432	1
73.6419930458069	1
73.7127130031586	1
73.8585920333862	1
74.0035300254822	1
74.0244090557098	1
74.1654260158539	1
74.2351479530334	1
74.377142906189	1
74.4468629360199	1
74.5175669193268	1
74.6868550777435	1
74.7576010227203	1
74.8312380313873	1
74.9156060218811	1
75.0722439289093	1
75.1488049030304	1
75.2282919883728	1
75.3868970870972	1
75.4155960083008	1
75.5663759708405	1
75.6439130306244	1
75.7224209308624	1
75.8878488540649	1
75.9126560688019	1
76.0692939758301	1
76.1487860679626	1
76.2302370071411	1
76.3087408542633	1
76.3881878852844	1
76.5585460662842	1
76.6390099525452	1
76.720449924469	1
76.8028869628906	1
76.9683039188385	1
77.0458378791809	1
77.2015020847321	1
77.222393989563	1
77.3048179149628	1
77.4673149585724	1
77.5409479141235	1
77.6311779022217	1
77.7106690406799	1
77.8702318668365	1
77.9721879959106	1
78.0419099330902	1
78.1878099441528	1
78.2585098743439	1
78.3585069179535	1
78.428230047226	1
78.5820090770721	1
78.6506888866425	1
78.7204129695892	1
78.8672819137573	1
78.9799780845642	1
79.0506808757782	1
79.120414018631	1
79.3365669250488	1
79.3555569648743	1
79.4321188926697	1
79.5068690776825	1
79.6623859405518	1
79.7506709098816	1
79.8272290229797	1
79.9164819717407	1
80.0174570083618	1
80.1682679653168	1
80.2418699264526	1
80.3194119930267	1
80.3968498706818	1
80.5574889183044	1
80.6623640060425	1
80.7418599128723	1
80.820384979248	1
80.8988969326019	1
81.0613870620728	1
81.0891180038452	1
81.2525899410248	1
81.3408260345459	1
81.42817902565	1
81.5203759670258	1
81.6096179485321	1
81.7086398601532	1
81.793007850647	1
81.9652750492096	1
82.0476899147034	1
82.1369478702545	1
82.2203509807587	1
82.3095998764038	1
82.3920180797577	1
82.5594010353088	1
82.6613459587097	1
82.7388858795166	1
82.8213069438934	1
82.9017760753632	1
83.0671999454498	1
83.1789300441742	1
83.2486438751221	1
83.3261818885803	1
83.4710998535156	1
83.5408260822296	1
83.6193408966064	1
83.7193388938904	1
83.8652708530426	1
83.9369149208069	1
84.0818018913269	1
84.1525359153748	1
84.2964758872986	1
84.3759679794312	1
84.4476449489594	1
84.5183429718018	1
84.6632640361786	1
84.7476389408112	1
84.8866970539093	1
84.9700999259949	1
85.0398190021515	1
85.1798610687256	1
85.2505569458008	1
85.3202838897705	1
85.4896190166473	1
85.5603199005127	1
85.6300408840179	1
85.7710590362549	1
85.8407819271088	1
85.980819940567	1
86.0690958499908	1
86.144681930542	1
86.2134280204773	1
86.3690919876099	1
86.4505350589752	1
86.5280699729919	1
86.6183159351349	1
86.6977949142456	1
86.7870578765869	1
86.9602899551392	1
87.0417349338531	1
87.1417489051819	1
87.2124319076538	1
87.3720030784607	1
87.4514920711517	1
87.5309810638428	1
87.6876220703125	1
87.7124240398407	1
87.8798038959503	1
87.9505069255829	1
88.0202338695526	1
88.1612448692322	1
88.2583129405975	1
88.3299908638	1
88.4817450046539	1
88.6266629695892	1
88.6465818881989	1
88.7221710681915	1
88.8690400123596	1
88.9407188892365	1
89.0114200115204	1
89.1807720661163	1
89.2563500404358	1
89.3329088687897	1
89.4797620773315	1
89.6217648983002	1
89.640704870224	1
89.7221479415894	1
89.7957808971405	1
89.9592709541321	1
90.1178460121155	1
90.1406970024109	1
90.2250690460205	1
90.3709809780121	1
90.4445888996124	1
90.5152928829193	1
90.6152908802032	1
90.7680280208588	1
90.8387279510498	1
90.9191970825195	1
91.0719239711761	1
91.2090358734131	1
91.2289550304413	1
91.3689918518066	1
91.4387149810791	1
91.5260200500488	1
91.6680099964142	1
91.8061039447784	1
91.8279678821564	1
91.9699709415436	1
92.0396809577942	1
92.1152639389038	1
92.2875289916992	1
92.3582329750061	1
92.4279479980469	1
92.5679919719696	1
92.6377439498901	1
92.711345911026	1
92.8699378967285	1
92.9601728916168	1
93.029895067215	1
93.1797230243683	1
93.2503979206085	1
93.3211009502411	1
93.4621288776398	1
93.5318388938904	1
93.6806640625	1
93.7513680458069	1
93.835736989975	1
93.9357509613037	1
94.0054769515991	1
94.1621010303497	1
94.2318248748779	1
94.3826019763947	1
94.4796710014343	1
94.5503890514374	1
94.6210720539093	1
94.7611119747162	1
94.9001660346985	1
94.918135881424	1
95.0630619525909	1
95.1298549175262	1
95.2708668708801	1
95.3405878543854	1
95.4191038608551	1
95.5894179344177	1
95.6601190567017	1
95.7298650741577	1
95.8698930740356	1
95.9396069049835	1
96.0718278884888	1
96.1806130409241	1
96.2513160705566	1
96.3210408687592	1
96.5255279541016	1
96.5415449142456	1
96.681578874588	1
96.752317905426	1
96.8922710418701	1
96.9757170677185	1
97.0454390048981	1
97.1259109973907	1
97.2659449577332	1
97.3356690406799	1
97.4356660842896	1
97.5757060050964	1
97.645427942276	1
97.7854669094086	1
97.9206209182739	1
97.9385879039764	1
98.0786240100861	1
98.1483478546143	1
98.2883849143982	1
98.3678739070892	1
98.4375998973846	1
98.5122079849243	1
98.6668999195099	1
98.7366089820862	1
98.8366160392761	1
98.9766519069672	1
99.0463728904724	1
99.1873888969421	1
99.2580969333649	1
99.4000780582428	1
99.4190430641174	1
99.5600318908691	1
99.6297619342804	1
99.7697999477386	1
99.8395190238953	1
99.9268269538879	1
100.071744918823	1
100.148308038712	1
100.225839853287	1
100.310221910477	1
100.484431028366	1
100.555137872696	1
100.630717992783	1
100.715090990067	1
100.868793964386	1
101.00981092453	1
101.031687021255	1
101.171730041504	1
101.241446971893	1
101.317034006119	1
101.480504989624	1
101.552187919617	1
101.622885942459	1
101.778550863266	1
101.850224018097	1
101.925809860229	1
101.997485876083	1
102.175611019135	1
102.247287034988	1
102.321910858154	1
102.462907075882	1
102.537514925003	1
102.612123966217	1
102.831223011017	1
102.853134870529	1
102.927754878998	1
103.08144903183	1
103.153128862381	1
103.29905295372	1
103.321874856949	1
103.46581697464	1
103.536520957947	1
103.684365034103	1
103.751117944717	1
103.851161003113	1
103.920896053314	1
104.060922861099	1
104.13064289093	1
104.276539087296	1
104.3648250103	1
104.43456697464	1
104.577516078949	1
104.647237062454	1
104.786320924759	1
104.875556945801	1
104.946256875992	1
105.089218854904	1
105.21949505806	1
105.240388870239	1
105.381407022476	1
105.452105045319	1
105.521832942963	1
105.59253692627	1
105.762799024582	1
105.832565069199	1
105.97260594368	1
106.046235084534	1
106.184329032898	1
106.270642995834	1
106.340365886688	1
106.485287904739	1
106.551120042801	1
106.620827913284	1
106.760869979858	1
106.830612897873	1
106.902271032333	1
107.072582006454	1
107.142302036285	1
107.213005065918	1
107.358902931213	1
107.431554079056	1
107.580384969711	1
107.675514936447	1
107.747178077698	1
107.817877054214	1
108.029331922531	1
108.050099849701	1
108.119823932648	1
108.280318021774	1
108.351069927216	1
108.420791864395	1
108.560831069946	1
108.635438919067	1
108.735439062119	1
108.8774330616	1
108.947154045105	1
109.08713889122	1
109.157890081406	1
109.227612018585	1
109.370600938797	1
109.465648889542	1
109.535444974899	1
109.609049081802	1
109.767646074295	1
109.860806941986	1
109.952017068863	1
110.021733999252	1
110.165682077408	1
110.23540687561	1
110.304152965546	1
110.475440979004	1
110.544195890427	1
110.615869045258	1
110.769577980042	1
110.845160961151	1
110.986180067062	1
111.071522951126	1
111.15492105484	1
111.236376047134	1
111.314862966537	1
111.478344917297	1
111.554915904999	1
111.698874950409	1
111.721705913544	1
111.862716913223	1
111.94416308403	1
112.014858961105	1
112.103142976761	1
112.274427890778	1
112.34513092041	1
112.418758869171	1
112.558798074722	1
112.698832035065	1
112.737310886383	1
112.825589895248	1
112.900194883347	1
113.058789014816	1
113.2144510746	1
113.234372854233	1
113.308000087738	1
113.468492984772	1
113.548037052155	1
113.624594926834	1
113.700181007385	1
113.875371932983	1
113.94020986557	1
114.086108922958	1
114.155838012695	1
114.225558042526	1
114.3880610466	1
114.459733963013	1
114.529458045959	1
114.669499874115	1
114.808559894562	1
114.827501058578	1
114.967540979385	1
115.047036886215	1
115.187067985535	1
115.260694980621	1
115.327491044998	1
115.397213935852	1
115.567523002625	1
115.63724398613	1
115.777303934097	1
115.847009897232	1
115.98704791069	1
116.117312908173	1
116.134309053421	1
116.214789867401	1
116.378251075745	1
116.447970867157	1
116.58412694931	1
116.680194854736	1
116.751880884171	1
116.821598052979	1
116.981168985367	1
117.051869869232	1
117.151867866516	1
117.221588850021	1
117.361639022827	1
117.441118001938	1
117.511822938919	1
117.667479038239	1
117.804602861404	1
117.820599079132	1
117.960638046265	1
118.03036403656	1
118.170403003693	1
118.240136861801	1
118.3762550354	1
118.467479944229	1
118.538167953491	1
118.678204059601	1
118.747928857803	1
118.847925901413	1
118.987962007523	1
119.058672904968	1
119.128409862518	1
119.268425941467	1
119.398694992065	1
119.412755966187	1
119.569397926331	1
119.639117956161	1
119.721536874771	1
119.861571073532	1
119.931313991547	1
120.071287870407	1
120.143993854523	1
120.284025907516	1
120.354732036591	1
120.454726934433	1
120.524463891983	1
120.664493083954	1
120.734217882156	1
120.930886983871	1
120.955695867538	1
121.024440050125	1
121.166388988495	1
121.236160039902	1
121.379124879837	1
121.471310853958	0
121.541035890579	0
121.681092977524	1
121.81129693985	0
121.828329086304	1
121.968369960785	1
122.038092851639	1
122.118562936783	1
122.188350915909	1
122.361525058746	1
122.42831993103	1
122.568356990814	1
122.638082027435	1
122.772258043289	1
122.861515045166	1
122.930264949799	1
123.07811498642	1
123.216198921204	1
123.237091064453	1
123.378062009811	1
123.447829961777	1
123.518532991409	1
123.588255882263	1
123.761494874954	1
123.828289031982	1
123.968323945999	1
124.038048028946	1
124.19468998909	1
124.279057979584	1
124.351716995239	1
124.424368858337	1
124.511681079865	1
124.660501003265	1
124.730225086212	1
124.887840032578	1
124.958541870117	1
125.02826499939	1
125.174166917801	1
125.238025903702	1
125.33802986145	1
125.40872502327	1
125.567326068878	1
125.637042045593	1
125.777077913284	1
125.90930390358	1
125.927268981934	1
126.083859920502	1
126.157540082932	1
126.22726392746	1
126.368278980255	1
126.438000917435	1
126.580968856812	1
126.647763967514	1
126.72922706604	1
126.800904989243	1
126.97803401947	1
127.049707889557	1
127.119431972504	1
127.259469985962	1
127.329195976257	1
127.469244003296	1
127.562346935272	1
127.632112979889	1
127.775084972382	1
127.907305955887	1
127.925276994705	1
128.076066017151	1
128.145792961121	1
128.216497898102	1
128.360422849655	1
128.430145978928	1
128.503778934479	1
128.675060987473	1
128.743812084198	1
128.88380408287	1
128.954550981522	1
129.096543073654	1
129.131109952927	1
129.284837007523	1
129.355526924133	1
129.499460935593	1
129.560419082642	1
129.665274858475	1
129.735002040863	1
129.883828878403	1
130.023865938187	1
130.042809963226	1
130.185775995255	1
130.256485939026	1
130.326199054718	1
130.409597873688	1
130.579084873199	1
130.649631023407	1
130.719357967377	1
130.87406206131	1
131.026781082153	1
131.045717000961	1
131.186733961105	1
131.257431983948	1
131.32813501358	1
131.468168973923	1
131.560358047485	1
131.631053924561	1
131.783788919449	1
131.855418920517	1
131.955467939377	1
132.024216890335	1
132.168168067932	1
132.23788189888	1
132.380799055099	1
132.512094020844	1
132.531033992767	1
132.674994945526	1
132.744704961777	1
132.886690855026	1
132.957395076752	1
133.02711892128	1
133.168132066727	1
133.237855911255	1
133.377897977829	1
133.4475710392	0
133.547613859177	1
133.618313074112	1
133.761285066605	1
133.833940982819	1
133.977881908417	1
134.068114042282	1
134.137839078903	1
134.280814886093	1
134.351507902145	1
134.486659049988	1
134.577867984772	1
134.647593975067	1
134.719269990921	1
134.859308004379	1
134.930985927582	1
135.000710010529	1
135.17492890358	1
135.240746021271	1
135.384644031525	1
135.455389022827	1
135.526088953018	1
135.669054985046	1
135.808117866516	1
135.82803606987	1
135.968075990677	1
136.037796974182	1
136.177836894989	1
136.267044067383	1
136.336818933487	1
136.476852893829	1
136.550482034683	1
136.617276906967	1
136.788568973541	1
136.859273910522	1
136.92900800705	1
137.085629940033	1
137.156332969666	1
137.287580013275	1
137.308479070663	1
137.46706199646	1
137.53678894043	1
137.696358919144	1
137.769998073578	1
137.839715003967	1
137.983836889267	1
138.050451993942	1
138.183655977249	1
138.273895978928	1
138.343612909317	1
138.486577033997	1
138.557280063629	1
138.657274961472	1
138.726999998093	1
138.868033885956	1
138.937741994858	1
139.078752040863	1
139.160198926926	1
139.229918956757	1
139.375818967819	1
139.439698934555	1
139.579693078995	1
139.650410890579	1
139.721121072769	1
139.860179901123	1
139.930881977081	1
140.030876874924	1
140.170871019363	1
140.240640878677	1
140.380686044693	1
140.516804933548	1
140.538681983948	1
140.679692029953	1
140.750392913818	1
140.897264957428	1
140.976667881012	1
141.046480894089	1
141.186522006989	1
141.257219076157	1
141.327921867371	1
141.467954874039	1
141.537683010101	1
141.637680053711	1
141.777670860291	1
141.847437858582	1
141.98748087883	1
142.058192014694	1
142.127920866013	1
142.273802042007	1
142.360136032104	1
142.429849863052	1
142.569890022278	1
142.727457046509	1
142.751330852509	1
142.821049928665	1
142.964995861053	1
143.03474187851	1
143.10444688797	1
143.274709939957	1
143.344477891922	1
143.484513998032	1
143.558166027069	1
143.630817890167	1
143.773771047592	1
143.908923864365	1
143.928852081299	1
144.069854974747	1
144.145441055298	1
144.216141939163	1
144.359106063843	1
144.495235919952	1
144.585468053818	1
144.65617108345	1
144.725895881653	1
144.795616865158	1
144.965928077698	1
145.038579940796	1
145.175693035126	1
145.245414018631	1
145.385470867157	1
145.481494903564	1
145.552243947983	1
145.621969938278	1
145.762008905411	1
145.906879901886	1
145.925868034363	1
146.067858934402	1
146.137584924698	1
146.280549049377	1
146.351253032684	1
146.424880027771	1
146.520977020264	1
146.66393995285	1
146.733664035797	1
146.811200857162	1
147.026433944702	1
147.050256967545	1
147.12096786499	1
147.263921976089	1
147.333654880524	1
147.485358953476	1
147.556107997894	1
147.625832080841	1
147.768800020218	1
147.842427968979	1
147.909245014191	1
147.979923009872	1
148.163908958435	1
148.23362994194	1
148.377577066422	1
148.456090927124	1
148.526792049408	1
148.667804956436	1
148.805890083313	1
148.824836969376	1
148.966822862625	1
149.036544084549	1
149.180439949036	1
149.279505968094	1
149.346297979355	1
149.486337900162	1
149.557043075562	1
149.626764059067	1
149.701370000839	1
149.871877908707	1
149.947268009186	1


==> img/tikz/Testrunde-12.tsv <==
0	0
0.017970085144043	0
0.0974609851837158	0
0.270699977874756	1
0.340421915054321	1
0.476549863815308	1
0.578508853912354	1
0.657027006149292	1
0.727724075317383	1
0.800375938415527	1
0.979475975036621	1
1.04920101165771	1
1.12967205047607	1
1.27946996688843	1
1.34919595718384	1
1.48632502555847	1
1.57361102104187	1
1.64333605766296	1
1.714035987854	1
1.86969804763794	1
1.94139194488525	1
2.08238792419434	1
2.15504288673401	1
2.22476696968079	1
2.29741907119751	1
2.46773290634155	1
2.55407786369324	1
2.63257002830505	1
2.7179229259491	1
2.93022298812866	1
2.9530770778656	1
3.03744697570801	1
3.18334794044495	1
3.25405097007751	1
3.39506101608276	1
3.49115490913391	1
3.55893492698669	1
3.62864995002747	1
3.78235793113708	1
3.85306000709534	1
3.92474007606506	1
4.001296043396	1
4.17161202430725	1
4.24914407730103	1
4.31985998153687	1
4.47746896743774	1
4.54718589782715	1
4.68722486495972	1
4.77745795249939	1
4.84815788269043	1
4.92276906967163	1
5.07745289802551	1
5.2213978767395	1
5.24521899223328	1
5.38716793060303	1
5.45791506767273	1
5.52764201164246	1
5.60518097877502	1
5.77646589279175	1
5.84521293640137	1
5.98622798919678	1
6.0569269657135	1
6.12567687034607	1
6.27743005752563	1
6.41746997833252	1
6.43640398979187	1
6.57742595672607	1
6.64812397956848	1
6.73249888420105	1
6.87253499031067	1
7.00867104530334	1
7.02956295013428	1
7.17938899993896	1
7.24909090995789	1
7.3266339302063	1
7.40124607086182	1
7.57154989242554	1
7.6432249546051	1
7.78326797485352	1
7.8588719367981	1
7.98619198799133	1
8.02271103858948	1
8.17739987373352	1
8.24616599082947	1
8.31684899330139	1
8.46372103691101	1
8.57250690460205	1
8.6422290802002	1
8.72758603096008	1
8.88618588447571	1
8.95687794685364	1
9.03639698028564	1
9.13636493682861	1
9.2773768901825	1
9.35979986190796	1
9.4256420135498	1
9.5871410369873	1
9.66369795799255	1
9.73830795288086	1
9.87933206558228	1
9.96076798439026	1
10.0900590419769	1
10.107048034668	1
10.2666158676147	1
10.336345911026	1
10.4226698875427	1
10.5792660713196	1
10.6490349769592	1
10.7304799556732	1
10.832426071167	1
10.9705159664154	1
11.0402388572693	1
11.1900489330292	1
11.2607409954071	1
11.3304679393768	1
11.4792969226837	1
11.5646529197693	1
11.6343669891357	1
11.7744059562683	1
11.9105360507965	1
11.9314348697662	1
12.0890500545502	1
12.1597490310669	1
12.2324080467224	1
12.2991988658905	1
12.4714639186859	1
12.5411908626556	1
12.6812269687653	1
12.7538778781891	1
12.8265330791473	1
12.9695038795471	1
13.1124658584595	1
13.133367061615	1
13.2763340473175	1
13.3499660491943	1
13.4206628799438	1
13.5626540184021	1
13.7095279693604	1
13.7323770523071	1
13.8763279914856	1
13.9470250606537	1
14.0177199840546	1
14.0913550853729	1
14.2616648674011	1
14.3313908576965	1
14.4733810424805	1
14.5431129932404	1
14.6186878681183	1
14.7831449508667	1
14.8548150062561	1
14.9245419502258	1
15.070436000824	1
15.140163898468	1
15.283038854599	1
15.3538339138031	1
15.4235608577728	1
15.5645740032196	1
15.6342949867249	1
15.7040219306946	1
15.8743329048157	1
15.9440560340881	1
16.0880150794983	1
16.1587009429932	1
16.299712896347	1
16.3215899467468	1
16.4801349639893	1
16.5538120269775	1
16.6303739547729	1
16.769434928894	1
16.8782188892365	1
16.9538040161133	1
17.0391540527344	1
17.1909129619598	1
17.2791900634766	1
17.3489198684692	1
17.4196150302887	1
17.5625848770142	1
17.6401209831238	1
17.7401220798492	1
17.8801310062408	1
17.9498789310455	1
18.0235090255737	1
18.2367959022522	1
18.2567150592804	1
18.3254609107971	1
18.468425989151	1
18.538153886795	1
18.6811189651489	1
18.7733070850372	1
18.8430299758911	1
18.9225189685822	1
18.9922380447388	1
19.1674389839172	1
19.2371649742126	1
19.3069040775299	1
19.470360994339	1
19.5371608734131	1
19.7416498661041	1
19.7596180438995	1
19.8293399810791	1
19.9713280200958	1
20.0410599708557	1
20.1810960769653	1
20.3133180141449	1
20.3342270851135	1
20.4039359092712	1
20.5615549087524	1
20.6312770843506	1
20.7010059356689	1
20.8742439746857	1
20.9468948841095	1
21.0263879299164	1
21.1810729503632	1
21.2517728805542	1
21.3898620605469	1
21.407840013504	1
21.5634920597076	1
21.6429798603058	1
21.7859029769897	1
21.8566470146179	1
21.9253959655762	1
22.0712909698486	1
22.1478550434113	1
22.2917940616608	1
22.3595700263977	1
22.4595649242401	1
22.5292930603027	1
22.676167011261	1
22.7458920478821	1
22.8888549804688	1
22.9800679683685	1
23.0497899055481	1
23.120493888855	1
23.2761509418488	1
23.4113059043884	1
23.4292740821838	1
23.569314956665	1
23.6390368938446	1
23.7790749073029	1
23.8497710227966	1
23.9204759597778	1
24.0898110866547	1
24.1604669094086	1
24.248792886734	1
24.390781879425	1
24.4615030288696	1
24.5937099456787	1
24.6302299499512	1
24.7859098911285	1
24.8575699329376	1
24.9966309070587	1
25.0702588558197	1
25.1429190635681	1
25.2175250053406	1
25.3692779541016	1
25.5132210254669	1
25.5341339111328	1
25.6829478740692	1
25.7536509037018	1
25.8419229984283	1
25.9175140857697	1
26.0868558883667	1
26.1575469970703	1
26.2272710800171	1
26.367311000824	1
26.4995329380035	1
26.5936758518219	1
26.6604678630829	1
26.7301950454712	1
26.9327290058136	1
26.9575469493866	1
27.0272600650787	1
27.1692500114441	1
27.2389690876007	1
27.3096749782562	1
27.4789788722992	1
27.5487339496613	1
27.6887700557709	1
27.7594680786133	1
27.829195022583	1
27.9682569503784	1
28.0604438781738	1
28.1360368728638	1
28.206729888916	1
28.3594858646393	1
28.4409039020538	1
28.5877459049225	1
28.6594560146332	1
28.7291789054871	1
28.8867499828339	1
28.9574990272522	1
29.0574960708618	1
29.1272220611572	1
29.2174489498138	1
29.3701858520508	1
29.4399080276489	1
29.5897119045258	1
29.6857600212097	1
29.7565219402313	1
29.8369779586792	1
29.9877688884735	1
30.079843044281	1
30.1574769020081	1
30.231104850769	1
30.3193888664246	1
30.4662568569183	1
30.5389158725739	1
30.6096138954163	1
30.7818789482117	1
30.8525969982147	1
30.9223070144653	1
31.0711300373077	1
31.1408579349518	1
31.2857849597931	1
31.4169778823853	1
31.4330370426178	1
31.5232720375061	1
31.6047079563141	1
31.7662270069122	1
31.898453950882	1
31.9193520545959	1
32.0759918689728	1
32.145712852478	1
32.2291140556335	1
32.298840045929	1
32.4730570316315	1
32.5398910045624	1
32.6105480194092	1
32.7623069286346	1
32.832053899765	1
32.9710919857025	1
33.0691390037537	1
33.1388850212097	1
33.2789299488068	1
33.4228479862213	1
33.4417889118195	1
33.5183489322662	1
33.6769359111786	1
33.7476508617401	1
33.8906109333038	1
33.9827508926392	1
34.0534930229187	1
34.1232268810272	1
34.192939043045	1
34.380833864212	1
34.4515700340271	1
34.52126288414	1
34.6710829734802	1
34.7417659759521	1
34.891576051712	1
34.9124670028687	1
35.0671498775482	1
35.1368749141693	1
35.2807710170746	1
35.3544490337372	1
35.4271018505096	1
35.5690958499908	1
35.6417469978333	1
35.7124500274658	1
35.8124408721924	1
35.9671308994293	1
36.038822889328	1
36.1202540397644	1
36.3266990184784	1
36.3475940227509	1
36.4202489852905	1
36.5661659240723	1
36.6397769451141	1
36.7876279354095	1
36.8856248855591	1
36.9602789878845	1
37.0299990177155	1
37.1729710102081	1
37.2475769519806	1
37.3221859931946	1
37.3967900276184	1
37.5671038627625	1
37.6495199203491	1
37.7202270030975	1
37.8612358570099	1
37.9338920116425	1
38.0817449092865	1
38.172956943512	1
38.2524399757385	1
38.323145866394	1
38.4055619239807	1
38.559280872345	1
38.6690359115601	1
38.747554063797	1
38.8280298709869	1
38.9075100421906	1
39.0621929168701	1
39.1397340297699	1
39.2397298812866	1
39.3807439804077	1
39.4514470100403	1
39.5211679935455	1
39.6680419445038	1
39.7426478862762	1
39.9012479782104	1
39.9250679016113	1
40.0758409500122	1
40.149472951889	1
40.2270128726959	1
40.3162839412689	1
40.4709560871124	1
40.5758340358734	1
40.6572768688202	1
40.7299530506134	1
40.8162589073181	1
40.8967289924622	1
41.0689928531647	1
41.1387388706207	1
41.2133240699768	1
41.3767549991608	1
41.453360080719	1
41.5308508872986	1
41.659187078476	1
41.7328479290009	1
41.814288854599	1
41.8937919139862	1
42.0631139278412	1
42.1494388580322	1
42.2611548900604	1
42.3493909835815	1
42.4318699836731	1
42.519161939621	1
42.5986459255219	1
42.6869299411774	1
42.877758026123	1
42.9474730491638	1
43.032821893692	1
43.1221079826355	1
43.2074270248413	1
43.2976610660553	1
43.4689450263977	1
43.5005850791931	1
43.6660289764404	1
43.7474589347839	1
43.8376910686493	1
44.0109510421753	1
44.0376880168915	1
44.1162049770355	1
44.2015469074249	1
44.3630709648132	1
44.44060587883	1
44.5230278968811	1
44.6044709682465	1
44.6907980442047	1
44.858195066452	1
44.9406020641327	1
45.0249719619751	1
45.1103248596191	1
45.1995768547058	1
45.2888369560242	1
45.3780889511108	1
45.5571889877319	1
45.6708118915558	1
45.7513499259949	1
45.8366749286652	1
45.9259350299835	1
46.1030790805817	1
46.1366899013519	1
46.2200689315796	1
46.3034598827362	1
46.401524066925	1
46.4917430877686	1
46.5897870063782	1
46.7796289920807	1
46.8493499755859	1
46.9327540397644	1
47.0210280418396	1
47.1063809394836	1
47.2005159854889	1
47.290745973587	1
47.3819630146027	1
47.5698490142822	1
47.600506067276	1
47.6907420158386	1
47.7926909923553	1
47.891716003418	1
47.9975728988647	1
48.0927069187164	1
48.2005000114441	1
48.407919883728	1
48.4424819946289	1
48.5405268669128	1
48.5408709049225	1
48.6399579048157	1
48.7428679466248	1
48.8487269878387	1
49.0493080615997	1
49.1200129985809	1
49.2092669010162	1
49.3063349723816	1
49.3916790485382	1
49.4868109226227	1
49.5799610614777	1
49.768828868866	1
49.8004639148712	1
49.8906989097595	1
49.9867990016937	1
50.0828840732574	1
50.2610058784485	1
50.3463568687439	1
50.436586856842	1
50.5238900184631	1
50.6170508861542	1
50.7092390060425	1
50.8033769130707	1
50.8926348686218	1
50.9877009391785	1
51.1580610275269	1
51.2482900619507	1
51.3355960845947	1
51.4229249954224	1
51.5062918663025	1
51.6893019676208	1
51.7199630737305	1
51.8072650432587	1
51.9726939201355	1
52.0521829128265	1
52.2195670604706	1
52.2472929954529	1
52.3277728557587	1
52.4062790870667	1
52.5629198551178	1
52.7263989448547	1
52.7482619285583	1
52.8287289142609	1
52.9072668552399	1
52.9877109527588	1
53.0779430866241	1
53.2570390701294	1
53.3267850875854	1
53.4072320461273	1
53.571594953537	1
53.6511740684509	1
53.8175799846649	1
53.8404278755188	1
53.9208970069885	1
53.9974579811096	1
54.1589848995209	1
54.324266910553	1
54.349212884903	1
54.4335820674896	1
54.5189340114594	1
54.6003758907318	1
54.6769390106201	1
54.857027053833	1
54.9267408847809	1
55.0091850757599	1
55.1726369857788	1
55.2521200180054	1
55.3384480476379	1
55.5038778781891	1
55.5296590328217	1
55.612076997757	1
55.7013309001923	1
55.7808239459991	1
55.9599380493164	1
56.0472259521484	1
56.1335558891296	1
56.2589399814606	1
56.3423399925232	1
56.432569026947	1
56.5218279361725	1
56.6120579242706	1
56.700336933136	1
56.802286863327	1
56.9579050540924	1
57.0491590499878	1
57.136461019516	1
57.2218079566956	1
57.3071758747101	1
57.489187002182	1
57.5159468650818	1
57.5983650684357	1
57.7581250667572	1
57.8442568778992	1
57.9315629005432	1
58.0120289325714	1
58.0973799228668	1
58.2706189155579	1
58.3471908569336	1
58.4325308799744	1
58.5120239257812	1
58.5964138507843	1
58.766706943512	1
58.841325044632	1
58.9139649868011	1
59.0618200302124	1
59.2164988517761	1
59.2403280735016	1
59.3188459873199	1
59.405170917511	1
59.5676679611206	1
59.7261679172516	1
59.7510650157928	1
59.8256690502167	1
59.9032089710236	1
59.9934380054474	1
60.1639790534973	1
60.2471439838409	1
60.327614068985	1
60.4071018695831	1
60.5071120262146	1
60.661810874939	1
60.7412779331207	1
60.8207759857178	1
60.9041640758514	1
61.0793480873108	1
61.1266169548035	1
61.2100119590759	1
61.2953670024872	1
61.4559099674225	1
61.5402810573578	1
61.6568338871002	1
61.732470035553	1
61.8178150653839	1
61.9002568721771	1
61.9826509952545	1
62.1578500270844	1
62.1884880065918	1
62.3520090579987	1
62.4392869472504	1
62.5285458564758	1
62.616837978363	1
62.7168228626251	1
62.7875220775604	1
62.9627180099487	1
63.0470888614655	1
63.1285309791565	1
63.2920188903809	1
63.3177878856659	1
63.4715039730072	1
63.5529410839081	1
63.6363348960876	1
63.7822329998016	1
63.8089878559113	1
63.9636840820312	1
64.0382790565491	1
64.1158170700073	1
64.1904320716858	1
64.3607370853424	1
64.4333899021149	1
64.5128929615021	1
64.6695189476013	1
64.7451059818268	1
64.9095540046692	1
64.9324069023132	1
65.0118908882141	1
65.0904099941254	1
65.2607109546661	1
65.3402218818665	1
65.4167618751526	1
65.5772759914398	1
65.6528508663177	1
65.7294569015503	1
65.8099210262299	1
65.8952739238739	1
66.0694890022278	1
66.1392168998718	1
66.2255380153656	1
66.3782289028168	1
66.4528970718384	1
66.596822977066	1
66.6206619739532	1
66.7675249576569	1
66.8401758670807	1
66.9890038967133	1
67.0782558917999	1
67.157751083374	1
67.2274739742279	1
67.3714158535004	1
67.4460220336914	1
67.5196530818939	1
67.5932860374451	1
67.7684829235077	1
67.8382029533386	1
67.9831240177155	1
68.0538258552551	1
68.1235530376434	1
68.2801928520203	1
68.415344953537	1
68.432333946228	1
68.5049920082092	1
68.6626038551331	1
68.7401440143585	1
68.8782260417938	1
68.9713869094849	1
69.041111946106	1
69.1118109226227	1
69.2655210494995	1
69.3430600166321	1
69.4401218891144	1
69.5108270645142	1
69.6703939437866	1
69.7479360103607	1
69.8274219036102	1
69.9889440536499	1
70.0166749954224	1
70.1694118976593	1
70.2459709644318	1
70.3244829177856	1
70.4772138595581	1
70.5703790187836	1
70.6401019096375	1
70.7811188697815	1
70.9279868602753	1
70.9527928829193	1
71.0254468917847	1
71.1693909168243	1
71.240091085434	1
71.3156750202179	1
71.4166510105133	1
71.566456079483	1
71.6361789703369	1
71.7850048542023	1
71.9211490154266	1
71.9410579204559	1
72.018590927124	1
72.1781630516052	1
72.2508158683777	1
72.3400719165802	1
72.4224910736084	1
72.5088150501251	1
72.5931990146637	1
72.6883080005646	1
72.7736508846283	1
72.9683799743652	1
73.0380990505219	1
73.121505022049	1
73.2058758735657	1
73.3703269958496	1
73.5278458595276	1
73.5527439117432	1
73.6419930458069	1
73.7127130031586	1
73.8585920333862	1
74.0035300254822	1
74.0244090557098	1
74.1654260158539	1
74.2351479530334	1
74.377142906189	1
74.4468629360199	1
74.5175669193268	1
74.6868550777435	1
74.7576010227203	1
74.8312380313873	1
74.9156060218811	1
75.0722439289093	1
75.1488049030304	1
75.2282919883728	1
75.3868970870972	1
75.4155960083008	1
75.5663759708405	1
75.6439130306244	1
75.7224209308624	1
75.8878488540649	1
75.9126560688019	1
76.0692939758301	1
76.1487860679626	1
76.2302370071411	1
76.3087408542633	1
76.3881878852844	1
76.5585460662842	1
76.6390099525452	1
76.720449924469	1
76.8028869628906	1
76.9683039188385	1
77.0458378791809	1
77.2015020847321	1
77.222393989563	1
77.3048179149628	1
77.4673149585724	1
77.5409479141235	1
77.6311779022217	1
77.7106690406799	1
77.8702318668365	1
77.9721879959106	1
78.0419099330902	1
78.1878099441528	1
78.2585098743439	1
78.3585069179535	1
78.428230047226	1
78.5820090770721	1
78.6506888866425	1
78.7204129695892	1
78.8672819137573	1
78.9799780845642	1
79.0506808757782	1
79.120414018631	1
79.3365669250488	1
79.3555569648743	1
79.4321188926697	1
79.5068690776825	1
79.6623859405518	1
79.7506709098816	1
79.8272290229797	1
79.9164819717407	1
80.0174570083618	1
80.1682679653168	1
80.2418699264526	1
80.3194119930267	1
80.3968498706818	1
80.5574889183044	1
80.6623640060425	1
80.7418599128723	1
80.820384979248	1
80.8988969326019	1
81.0613870620728	1
81.0891180038452	1
81.2525899410248	1
81.3408260345459	1
81.42817902565	1
81.5203759670258	1
81.6096179485321	1
81.7086398601532	1
81.793007850647	1
81.9652750492096	1
82.0476899147034	1
82.1369478702545	1
82.2203509807587	1
82.3095998764038	1
82.3920180797577	1
82.5594010353088	1
82.6613459587097	1
82.7388858795166	1
82.8213069438934	1
82.9017760753632	1
83.0671999454498	1
83.1789300441742	1
83.2486438751221	1
83.3261818885803	1
83.4710998535156	1
83.5408260822296	1
83.6193408966064	1
83.7193388938904	1
83.8652708530426	1
83.9369149208069	1
84.0818018913269	1
84.1525359153748	1
84.2964758872986	1
84.3759679794312	1
84.4476449489594	1
84.5183429718018	1
84.6632640361786	1
84.7476389408112	1
84.8866970539093	1
84.9700999259949	1
85.0398190021515	1
85.1798610687256	1
85.2505569458008	1
85.3202838897705	1
85.4896190166473	1
85.5603199005127	1
85.6300408840179	1
85.7710590362549	1
85.8407819271088	1
85.980819940567	1
86.0690958499908	1
86.144681930542	1
86.2134280204773	1
86.3690919876099	1
86.4505350589752	1
86.5280699729919	1
86.6183159351349	1
86.6977949142456	1
86.7870578765869	1
86.9602899551392	1
87.0417349338531	1
87.1417489051819	1
87.2124319076538	1
87.3720030784607	1
87.4514920711517	1
87.5309810638428	1
87.6876220703125	1
87.7124240398407	1
87.8798038959503	1
87.9505069255829	1
88.0202338695526	1
88.1612448692322	1
88.2583129405975	1
88.3299908638	1
88.4817450046539	1
88.6266629695892	1
88.6465818881989	1
88.7221710681915	1
88.8690400123596	1
88.9407188892365	1
89.0114200115204	1
89.1807720661163	1
89.2563500404358	1
89.3329088687897	1
89.4797620773315	1
89.6217648983002	1
89.640704870224	1
89.7221479415894	1
89.7957808971405	1
89.9592709541321	1
90.1178460121155	1
90.1406970024109	1
90.2250690460205	1
90.3709809780121	1
90.4445888996124	1
90.5152928829193	1
90.6152908802032	1
90.7680280208588	1
90.8387279510498	1
90.9191970825195	1
91.0719239711761	1
91.2090358734131	1
91.2289550304413	1
91.3689918518066	1
91.4387149810791	1
91.5260200500488	1
91.6680099964142	1
91.8061039447784	1
91.8279678821564	1
91.9699709415436	1
92.0396809577942	1
92.1152639389038	1
92.2875289916992	1
92.3582329750061	1
92.4279479980469	1
92.5679919719696	1
92.6377439498901	1
92.711345911026	1
92.8699378967285	1
92.9601728916168	1
93.029895067215	1
93.1797230243683	1
93.2503979206085	1
93.3211009502411	1
93.4621288776398	1
93.5318388938904	1
93.6806640625	1
93.7513680458069	1
93.835736989975	1
93.9357509613037	1
94.0054769515991	1
94.1621010303497	1
94.2318248748779	1
94.3826019763947	1
94.4796710014343	1
94.5503890514374	1
94.6210720539093	1
94.7611119747162	1
94.9001660346985	1
94.918135881424	1
95.0630619525909	1
95.1298549175262	1
95.2708668708801	1
95.3405878543854	1
95.4191038608551	1
95.5894179344177	1
95.6601190567017	1
95.7298650741577	1
95.8698930740356	1
95.9396069049835	1
96.0718278884888	1
96.1806130409241	1
96.2513160705566	1
96.3210408687592	1
96.5255279541016	1
96.5415449142456	1
96.681578874588	1
96.752317905426	1
96.8922710418701	1
96.9757170677185	1
97.0454390048981	1
97.1259109973907	1
97.2659449577332	1
97.3356690406799	1
97.4356660842896	1
97.5757060050964	1
97.645427942276	1
97.7854669094086	1
97.9206209182739	1
97.9385879039764	1
98.0786240100861	1
98.1483478546143	1
98.2883849143982	1
98.3678739070892	1
98.4375998973846	1
98.5122079849243	1
98.6668999195099	1
98.7366089820862	1
98.8366160392761	1
98.9766519069672	1
99.0463728904724	1
99.1873888969421	1
99.2580969333649	1
99.4000780582428	1
99.4190430641174	1
99.5600318908691	1
99.6297619342804	1
99.7697999477386	1
99.8395190238953	1
99.9268269538879	1
100.071744918823	1
100.148308038712	1
100.225839853287	1
100.310221910477	1
100.484431028366	1
100.555137872696	1
100.630717992783	1
100.715090990067	1
100.868793964386	1
101.00981092453	1
101.031687021255	1
101.171730041504	1
101.241446971893	1
101.317034006119	1
101.480504989624	1
101.552187919617	1
101.622885942459	1
101.778550863266	1
101.850224018097	1
101.925809860229	1
101.997485876083	1
102.175611019135	1
102.247287034988	1
102.321910858154	1
102.462907075882	1
102.537514925003	1
102.612123966217	1
102.831223011017	1
102.853134870529	1
102.927754878998	1
103.08144903183	1
103.153128862381	1
103.29905295372	1
103.321874856949	1
103.46581697464	1
103.536520957947	1
103.684365034103	1
103.751117944717	1
103.851161003113	1
103.920896053314	1
104.060922861099	1
104.13064289093	1
104.276539087296	1
104.3648250103	1
104.43456697464	1
104.577516078949	1
104.647237062454	1
104.786320924759	1
104.875556945801	1
104.946256875992	1
105.089218854904	1
105.21949505806	1
105.240388870239	1
105.381407022476	1
105.452105045319	1
105.521832942963	1
105.59253692627	1
105.762799024582	1
105.832565069199	1
105.97260594368	1
106.046235084534	1
106.184329032898	1
106.270642995834	1
106.340365886688	1
106.485287904739	1
106.551120042801	1
106.620827913284	1
106.760869979858	1
106.830612897873	1
106.902271032333	1
107.072582006454	1
107.142302036285	1
107.213005065918	1
107.358902931213	1
107.431554079056	1
107.580384969711	1
107.675514936447	1
107.747178077698	1
107.817877054214	1
108.029331922531	1
108.050099849701	1
108.119823932648	1
108.280318021774	1
108.351069927216	1
108.420791864395	1
108.560831069946	1
108.635438919067	1
108.735439062119	1
108.8774330616	1
108.947154045105	1
109.08713889122	1
109.157890081406	1
109.227612018585	1
109.370600938797	1
109.465648889542	1
109.535444974899	1
109.609049081802	1
109.767646074295	1
109.860806941986	1
109.952017068863	1
110.021733999252	1
110.165682077408	1
110.23540687561	1
110.304152965546	1
110.475440979004	1
110.544195890427	1
110.615869045258	1
110.769577980042	1
110.845160961151	1
110.986180067062	1
111.071522951126	1
111.15492105484	1
111.236376047134	1
111.314862966537	1
111.478344917297	1
111.554915904999	1
111.698874950409	1
111.721705913544	1
111.862716913223	1
111.94416308403	1
112.014858961105	1
112.103142976761	1
112.274427890778	1
112.34513092041	1
112.418758869171	1
112.558798074722	1
112.698832035065	1
112.737310886383	1
112.825589895248	1
112.900194883347	1
113.058789014816	1
113.2144510746	1
113.234372854233	1
113.308000087738	1
113.468492984772	1
113.548037052155	1
113.624594926834	1
113.700181007385	1
113.875371932983	1
113.94020986557	1
114.086108922958	1
114.155838012695	1
114.225558042526	1
114.3880610466	1
114.459733963013	1
114.529458045959	1
114.669499874115	1
114.808559894562	1
114.827501058578	1
114.967540979385	1
115.047036886215	1
115.187067985535	1
115.260694980621	0
115.327491044998	0
115.397213935852	0
115.567523002625	0
115.63724398613	0
115.777303934097	0
115.847009897232	0
115.98704791069	0
116.117312908173	0
116.134309053421	0
116.214789867401	0
116.378251075745	0
116.447970867157	0
116.58412694931	0
116.680194854736	0
116.751880884171	0
116.821598052979	0
116.981168985367	0
117.051869869232	2
117.151867866516	2
117.221588850021	2
117.361639022827	2
117.441118001938	2
117.511822938919	2
117.667479038239	2
117.804602861404	2
117.820599079132	2
117.960638046265	2
118.03036403656	2
118.170403003693	2
118.240136861801	2
118.3762550354	2
118.467479944229	2
118.538167953491	2
118.678204059601	2
118.747928857803	2
118.847925901413	2
118.987962007523	2
119.058672904968	2
119.128409862518	2
119.268425941467	2
119.398694992065	2
119.412755966187	2
119.569397926331	2
119.639117956161	2
119.721536874771	2
119.861571073532	2
119.931313991547	2
120.071287870407	2
120.143993854523	2
120.284025907516	2
120.354732036591	2
120.454726934433	2
120.524463891983	2
120.664493083954	2
120.734217882156	2
120.930886983871	2
120.955695867538	2
121.024440050125	2
121.166388988495	2
121.236160039902	2
121.379124879837	2
121.471310853958	0
121.541035890579	0
121.681092977524	0
121.81129693985	0
121.828329086304	0
121.968369960785	0
122.038092851639	3
122.118562936783	3
122.188350915909	3
122.361525058746	3
122.42831993103	3
122.568356990814	3
122.638082027435	3
122.772258043289	3
122.861515045166	3
122.930264949799	3
123.07811498642	3
123.216198921204	3
123.237091064453	3
123.378062009811	3
123.447829961777	3
123.518532991409	3
123.588255882263	3
123.761494874954	3
123.828289031982	3
123.968323945999	3
124.038048028946	3
124.19468998909	3
124.279057979584	3
124.351716995239	3
124.424368858337	3
124.511681079865	3
124.660501003265	3
124.730225086212	3
124.887840032578	3
124.958541870117	3
125.02826499939	3
125.174166917801	3
125.238025903702	3
125.33802986145	3
125.40872502327	3
125.567326068878	3
125.637042045593	3
125.777077913284	3
125.90930390358	3
125.927268981934	3
126.083859920502	3
126.157540082932	3
126.22726392746	3
126.368278980255	3
126.438000917435	3
126.580968856812	3
126.647763967514	3
126.72922706604	3
126.800904989243	3
126.97803401947	3
127.049707889557	3
127.119431972504	3
127.259469985962	3
127.329195976257	3
127.469244003296	3
127.562346935272	3
127.632112979889	0
127.775084972382	4
127.907305955887	0
127.925276994705	4
128.076066017151	4
128.145792961121	4
128.216497898102	4
128.360422849655	4
128.430145978928	4
128.503778934479	4
128.675060987473	4
128.743812084198	4
128.88380408287	4
128.954550981522	4
129.096543073654	4
129.131109952927	4
129.284837007523	4
129.355526924133	4
129.499460935593	4
129.560419082642	4
129.665274858475	4
129.735002040863	4
129.883828878403	4
130.023865938187	4
130.042809963226	4
130.185775995255	4
130.256485939026	4
130.326199054718	4
130.409597873688	4
130.579084873199	4
130.649631023407	4
130.719357967377	4
130.87406206131	4
131.026781082153	4
131.045717000961	4
131.186733961105	4
131.257431983948	4
131.32813501358	4
131.468168973923	4
131.560358047485	4
131.631053924561	4
131.783788919449	4
131.855418920517	4
131.955467939377	4
132.024216890335	4
132.168168067932	4
132.23788189888	4
132.380799055099	4
132.512094020844	4
132.531033992767	4
132.674994945526	4
132.744704961777	4
132.886690855026	4
132.957395076752	4
133.02711892128	4
133.168132066727	4
133.237855911255	4
133.377897977829	4
133.4475710392	0
133.547613859177	4
133.618313074112	4
133.761285066605	4
133.833940982819	4
133.977881908417	4
134.068114042282	4
134.137839078903	4
134.280814886093	4
134.351507902145	4
134.486659049988	4
134.577867984772	4
134.647593975067	4
134.719269990921	4
134.859308004379	4
134.930985927582	4
135.000710010529	4
135.17492890358	4
135.240746021271	4
135.384644031525	4
135.455389022827	4
135.526088953018	4
135.669054985046	4
135.808117866516	4
135.82803606987	4
135.968075990677	4
136.037796974182	4
136.177836894989	4
136.267044067383	4
136.336818933487	4
136.476852893829	4
136.550482034683	4
136.617276906967	4
136.788568973541	4
136.859273910522	4
136.92900800705	4
137.085629940033	4
137.156332969666	4
137.287580013275	4
137.308479070663	4
137.46706199646	4
137.53678894043	4
137.696358919144	4
137.769998073578	4
137.839715003967	4
137.983836889267	4
138.050451993942	4
138.183655977249	4
138.273895978928	4
138.343612909317	4
138.486577033997	4
138.557280063629	4
138.657274961472	4
138.726999998093	4
138.868033885956	4
138.937741994858	4
139.078752040863	4
139.160198926926	4
139.229918956757	4
139.375818967819	4
139.439698934555	4
139.579693078995	4
139.650410890579	4
139.721121072769	4
139.860179901123	4
139.930881977081	4
140.030876874924	4
140.170871019363	4
140.240640878677	4
140.380686044693	4
140.516804933548	4
140.538681983948	4
140.679692029953	4
140.750392913818	4
140.897264957428	4
140.976667881012	4
141.046480894089	4
141.186522006989	4
141.257219076157	4
141.327921867371	4
141.467954874039	4
141.537683010101	4
141.637680053711	4
141.777670860291	4
141.847437858582	4
141.98748087883	4
142.058192014694	4
142.127920866013	4
142.273802042007	4
142.360136032104	4
142.429849863052	4
142.569890022278	4
142.727457046509	4
142.751330852509	4
142.821049928665	4
142.964995861053	4
143.03474187851	4
143.10444688797	4
143.274709939957	4
143.344477891922	4
143.484513998032	4
143.558166027069	4
143.630817890167	4
143.773771047592	4
143.908923864365	4
143.928852081299	4
144.069854974747	4
144.145441055298	4
144.216141939163	4
144.359106063843	4
144.495235919952	4
144.585468053818	4
144.65617108345	4
144.725895881653	4
144.795616865158	4
144.965928077698	4
145.038579940796	4
145.175693035126	4
145.245414018631	4
145.385470867157	4
145.481494903564	4
145.552243947983	4
145.621969938278	4
145.762008905411	4
145.906879901886	4
145.925868034363	4
146.067858934402	4
146.137584924698	4
146.280549049377	4
146.351253032684	4
146.424880027771	4
146.520977020264	4
146.66393995285	4
146.733664035797	4
146.811200857162	4
147.026433944702	4
147.050256967545	4
147.12096786499	4
147.263921976089	4
147.333654880524	4
147.485358953476	4
147.556107997894	4
147.625832080841	4
147.768800020218	4
147.842427968979	4
147.909245014191	4
147.979923009872	4
148.163908958435	4
148.23362994194	4
148.377577066422	4
148.456090927124	4
148.526792049408	4
148.667804956436	4
148.805890083313	4
148.824836969376	4
148.966822862625	4
149.036544084549	4
149.180439949036	4
149.279505968094	4
149.346297979355	4
149.486337900162	4
149.557043075562	4
149.626764059067	4
149.701370000839	4
149.871877908707	4
149.947268009186	4


==> img/tikz/Testrunde-2.tsv <==
0	15.4075661882409
0.017970085144043	15.4113814042455
0.0974609851837158	15.4573554338899
0.270699977874756	0.025849797573521
0.340421915054321	0.0192112366019916
0.476549863815308	0.03425015113719
0.578508853912354	0.0439204145221321
0.657027006149292	0.0214396054660337
0.727724075317383	0.0160041556418093
0.800375938415527	0.0222510045470816
0.979475975036621	0.0454541350840678
1.04920101165771	0.014440070267721
1.12967205047607	0.0293101885250522
1.27946996688843	0.0621210113224535
1.34919595718384	0.0267406795161449
1.48632502555847	0.057889649043517
1.57361102104187	0.0680771211407922
1.64333605766296	0.0462266253933628
1.714035987854	0.0514831087251579
1.86969804763794	0.0174316469028035
1.94139194488525	0.0393759135717318
2.08238792419434	0.051661511320237
2.15504288673401	0.0502714210520558
2.22476696968079	0.0417362247895525
2.29741907119751	0.0351287920896546
2.46773290634155	0.0441613033040333
2.55407786369324	0.0637335773209813
2.63257002830505	0.0604140355732916
2.7179229259491	0.046208462699898
2.93022298812866	0.0494580359700372
2.9530770778656	0.0583511731401067
3.03744697570801	0.0677514232479766
3.18334794044495	0.0658076073467946
3.25405097007751	0.0682071558460429
3.39506101608276	0.0883397158595507
3.49115490913391	0.12001231542278
3.55893492698669	0.100814965222821
3.62864995002747	0.105984399076831
3.78235793113708	0.151539876260006
3.85306000709534	0.185556283254741
3.92474007606506	0.17328543606753
4.001296043396	0.187224101609413
4.17161202430725	0.220300431064395
4.24914407730103	0.186928471645764
4.31985998153687	0.172033542780717
4.47746896743774	0.200138105012435
4.54718589782715	0.159074529675159
4.68722486495972	0.152214107911004
4.77745795249939	0.189799056949138
4.84815788269043	0.145287584491978
4.92276906967163	0.146297844574537
5.07745289802551	0.147605546730627
5.2213978767395	0.12933184016919
5.24521899223328	0.124968021524371
5.38716793060303	0.105679264239161
5.45791506767273	0.126255180002289
5.52764201164246	0.110216396590303
5.60518097877502	0.114881096064643
5.77646589279175	0.124307354616427
5.84521293640137	0.10360890267285
5.98622798919678	0.114207286133603
6.0569269657135	0.114768117174126
6.12567687034607	0.123888083434803
6.27743005752563	0.133687657147409
6.41746997833252	0.12994114066392
6.43640398979187	0.133895518762479
6.57742595672607	0.138246869249237
6.64812397956848	0.149588635077972
6.73249888420105	0.132199250616527
6.87253499031067	0.13959314445006
7.00867104530334	0.190572031038766
7.02956295013428	0.176948932094675
7.17938899993896	0.156806694477055
7.24909090995789	0.194456118157799
7.3266339302063	0.187142297838101
7.40124607086182	0.185080623861737
7.57154989242554	0.196789359017856
7.6432249546051	0.213834401499252
7.78326797485352	0.198804142919286
7.8588719367981	0.188972853273413
7.98619198799133	0.21582749723245
8.02271103858948	0.204652769741088
8.17739987373352	0.195845388151362
8.24616599082947	0.206829056281155
8.31684899330139	0.18795068817715
8.46372103691101	0.219264599389703
8.57250690460205	0.185249135206082
8.6422290802002	0.188293784617127
8.72758603096008	0.180523797593885
8.88618588447571	0.163244260107362
8.95687794685364	0.146292181143103
9.03639698028564	0.138548672686756
9.13636493682861	0.156924885090749
9.2773768901825	0.145255935391649
9.35979986190796	0.14989292870392
9.4256420135498	0.161110208777259
9.5871410369873	0.154197081945064
9.66369795799255	0.148988745452758
9.73830795288086	0.140444402273811
9.87933206558228	0.138934980125597
9.96076798439026	0.126381902283612
10.0900590419769	0.219851072617121
10.107048034668	0.179012451043299
10.2666158676147	0.158317797404035
10.336345911026	0.165469796205073
10.4226698875427	0.155952030639028
10.5792660713196	0.162541059092376
10.6490349769592	0.14687869164343
10.7304799556732	0.137630228372103
10.832426071167	0.17608146300276
10.9705159664154	0.162850979382547
11.0402388572693	0.139515683455077
11.1900489330292	0.156356193212012
11.2607409954071	0.139489141727154
11.3304679393768	0.128671230867766
11.4792969226837	0.164601975657227
11.5646529197693	0.134028128943775
11.6343669891357	0.126746172558768
11.7744059562683	0.136175911779763
11.9105360507965	0.150536455840694
11.9314348697662	0.121899894388253
12.0890500545502	0.101626013044626
12.1597490310669	0.126148951200463
12.2324080467224	0.14542212771153
12.2991988658905	0.122581776918924
12.4714639186859	0.199302346012047
12.5411908626556	0.121513868297679
12.6812269687653	0.123140537944433
12.7538778781891	0.140986752665409
12.8265330791473	0.0842599259273022
12.9695038795471	0.0820089742640882
13.1124658584595	0.10005721250598
13.133367061615	0.109371400967852
13.2763340473175	0.108983080799447
13.3499660491943	0.0959671161056797
13.4206628799438	0.123645379183056
13.5626540184021	0.122212550311303
13.7095279693604	0.0996141335794825
13.7323770523071	0.244798296304921
13.8763279914856	0.248455186686982
13.9470250606537	0.228142447490963
14.0177199840546	0.255081326191831
14.0913550853729	0.280129248384185
14.2616648674011	0.255749242310543
14.3313908576965	0.268463870371125
14.4733810424805	0.287399947777924
14.5431129932404	0.281660668771156
14.6186878681183	0.285848567363907
14.7831449508667	0.263713777015301
14.8548150062561	0.284824885279878
14.9245419502258	0.278203140150094
15.070436000824	0.282291933240838
15.140163898468	0.293828798801773
15.283038854599	0.172209356199495
15.3538339138031	0.2789778972699
15.4235608577728	0.280268466735443
15.5645740032196	0.271599250323568
15.6342949867249	0.287744731836106
15.7040219306946	0.271356354719845
15.8743329048157	0.25783676152156
15.9440560340881	0.279027893360251
16.0880150794983	0.259865281840533
16.1587009429932	0.269800890491275
16.299712896347	0.228435015655585
16.3215899467468	0.256744744414753
16.4801349639893	0.24480754375978
16.5538120269775	0.250418409324062
16.6303739547729	0.24364639164915
16.769434928894	0.218793144467273
16.8782188892365	0.205562251467363
16.9538040161133	0.220671302285073
17.0391540527344	0.235095680836086
17.1909129619598	0.234371838465552
17.2791900634766	0.180341904015904
17.3489198684692	0.239130909021309
17.4196150302887	0.232750908898925
17.5625848770142	0.233357687418923
17.6401209831238	0.233677631365875
17.7401220798492	0.220734172339121
17.8801310062408	0.210662547647626
17.9498789310455	0.245249819317994
18.0235090255737	0.247878854938953
18.2367959022522	0.177493493268834
18.2567150592804	0.176061204163652
18.3254609107971	0.213410645485226
18.468425989151	0.211259783425803
18.538153886795	0.215196059292111
18.6811189651489	0.204223508330283
18.7733070850372	0.200623514795492
18.8430299758911	0.219130157107266
18.9225189685822	0.227195010061322
18.9922380447388	0.195628973804443
19.1674389839172	0.158169588455191
19.2371649742126	0.16136684051633
19.3069040775299	0.207556506841044
19.470360994339	0.22117525514771
19.5371608734131	0.184739308326588
19.7416498661041	0.154891879574205
19.7596180438995	0.146296370220909
19.8293399810791	0.181737891843593
19.9713280200958	0.120862016536222
20.0410599708557	0.155883542786981
20.1810960769653	0.117191281287528
20.3133180141449	0.0170721458338079
20.3342270851135	0.0993708226385408
20.4039359092712	0.147678591107205
20.5615549087524	0.157234219406028
20.6312770843506	0.0799369004055492
20.7010059356689	0.116062542222615
20.8742439746857	-0.0120371466484528
20.9468948841095	0.105954304638505
21.0263879299164	0.122935762656137
21.1810729503632	0.0696761379091484
21.2517728805542	0.0322958481070081
21.3898620605469	0.05817497837117
21.407840013504	0.0954521288885601
21.5634920597076	0.0624193008696388
21.6429798603058	0.0847310653254194
21.7859029769897	0.0984394833127986
21.8566470146179	0.0576673262266194
21.9253959655762	0.100982836576467
22.0712909698486	0.0511365393870538
22.1478550434113	0.09569362334482
22.2917940616608	0.00906100935802634
22.3595700263977	0.00778220469011437
22.4595649242401	-0.0158539299806826
22.5292930603027	-0.023193520178669
22.676167011261	-0.0967047623237693
22.7458920478821	-0.0782222266653765
22.8888549804688	-0.122561527642501
22.9800679683685	-0.170496721713537
23.0497899055481	-0.18659661457716
23.120493888855	-0.23750498424377
23.2761509418488	-0.294888619329276
23.4113059043884	-0.324495618200967
23.4292740821838	-0.308127046576814
23.569314956665	-0.385436973888881
23.6390368938446	-0.407441612207228
23.7790749073029	-0.480129869681411
23.8497710227966	-0.491455345335392
23.9204759597778	-0.528133372740365
24.0898110866547	-0.36436434307312
24.1604669094086	-0.361339641404056
24.248792886734	-0.343217359932629
24.390781879425	-0.258621560972699
24.4615030288696	-0.178731108709393
24.5937099456787	-0.0450451766842228
24.6302299499512	-0.0344262045865822
24.7859098911285	0.0989638414936334
24.8575699329376	0.114251792362873
24.9966309070587	0.0156226023590555
25.0702588558197	-0.0280441800055957
25.1429190635681	-0.0440593512653713
25.2175250053406	-0.078559239170362
25.3692779541016	-0.148868780919528
25.5132210254669	-0.251324200265133
25.5341339111328	-0.253302977429223
25.6829478740692	-0.359305611796394
25.7536509037018	-0.437986480686835
25.8419229984283	-0.497536422646293
25.9175140857697	-0.544381800160339
26.0868558883667	-0.58001838335767
26.1575469970703	-0.645327338673834
26.2272710800171	-0.636078890819666
26.367311000824	-0.430049991869994
26.4995329380035	-0.277798775447472
26.5936758518219	-0.0364697158943041
26.6604678630829	0.152497686135241
26.7301950454712	0.398683912787442
26.9327290058136	1.33893473743045
26.9575469493866	1.38905969313196
27.0272600650787	1.66270552766585
27.1692500114441	2.45781618124643
27.2389690876007	2.71749779550341
27.3096749782562	2.89874743943634
27.4789788722992	3.2828110702396
27.5487339496613	3.46389924561333
27.6887700557709	3.72839917838042
27.7594680786133	3.85635752191958
27.829195022583	3.84362509587164
27.9682569503784	3.9741770185432
28.0604438781738	3.91990829248381
28.1360368728638	3.9282427465948
28.206729888916	3.92288712898213
28.3594858646393	3.94818409123288
28.4409039020538	3.91276356053968
28.5877459049225	3.85802975143347
28.6594560146332	3.63130269543977
28.7291789054871	3.52887937297555
28.8867499828339	3.39839239536346
28.9574990272522	3.22480474103147
29.0574960708618	3.21514757611422
29.1272220611572	3.19249692204974
29.2174489498138	3.18033250790998
29.3701858520508	3.21523892051512
29.4399080276489	3.25740277768828
29.5897119045258	3.33349496663987
29.6857600212097	3.4857044107819
29.7565219402313	3.5708094268852
29.8369779586792	3.66823070266105
29.9877688884735	3.934901947303
30.079843044281	4.16908546077973
30.1574769020081	4.40269271325015
30.231104850769	4.56087051519499
30.3193888664246	4.63676993169927
30.4662568569183	4.96366100472477
30.5389158725739	5.08843946668537
30.6096138954163	5.21515708985737
30.7818789482117	5.44922384621578
30.8525969982147	5.58755496633594
30.9223070144653	5.61122228703308
31.0711300373077	5.67381113536045
31.1408579349518	5.71223765795246
31.2857849597931	5.72908395341118
31.4169778823853	5.79275605244486
31.4330370426178	5.83557758005481
31.5232720375061	5.87545460596732
31.6047079563141	5.68891611589877
31.7662270069122	5.46012249505168
31.898453950882	5.62423920328641
31.9193520545959	5.66156988001699
32.0759918689728	5.50005938989195
32.145712852478	5.48204041673323
32.2291140556335	5.45686763233679
32.298840045929	5.45735818428189
32.4730570316315	5.44385151696738
32.5398910045624	5.45096391627636
32.6105480194092	5.41038664377273
32.7623069286346	5.27335740465109
32.832053899765	5.26869481386588
32.9710919857025	5.15340024088449
33.0691390037537	5.00597819178349
33.1388850212097	5.01149388085664
33.2789299488068	4.97063183621068
33.4228479862213	4.9392723184217
33.4417889118195	4.96238804350634
33.5183489322662	4.92879579572129
33.6769359111786	4.80331481470332
33.7476508617401	4.77171160036082
33.8906109333038	4.79720705026331
33.9827508926392	4.70005553544095
34.0534930229187	4.74384800640179
34.1232268810272	4.73555056852737
34.192939043045	4.41720121666824
34.380833864212	0.342159594537957
34.4515700340271	0.294436869174049
34.52126288414	0.24751079635131
34.6710829734802	0.238569587069946
34.7417659759521	0.239327534614045
34.891576051712	0.272552225641753
34.9124670028687	0.205902742864655
35.0671498775482	0.209600662323471
35.1368749141693	0.174695847337752
35.2807710170746	0.158616359469612
35.3544490337372	0.146444743292442
35.4271018505096	0.122070841898104
35.5690958499908	0.11328411314047
35.6417469978333	0.108203010416869
35.7124500274658	0.099225912675589
35.8124408721924	0.0982311344405069
35.9671308994293	0.08669903869799
36.038822889328	0.0709046766184791
36.1202540397644	0.0517497917493408
36.3266990184784	0.0348269531791345
36.3475940227509	0.0411279842672769
36.4202489852905	0.0314187483994246
36.5661659240723	0.0192040570394063
36.6397769451141	0.00904602891777984
36.7876279354095	0.0172624510987482
36.8856248855591	0.00271666327547848
36.9602789878845	-0.0071824706919017
37.0299990177155	-0.0210367218142196
37.1729710102081	-0.0278553454296144
37.2475769519806	-0.0549670241419697
37.3221859931946	-0.0353483424187289
37.3967900276184	-0.0271180838993494
37.5671038627625	-0.0157925672101449
37.6495199203491	-0.0332952548803647
37.7202270030975	-0.0323999202138623
37.8612358570099	-0.0383325784037964
37.9338920116425	-0.035117415037444
38.0817449092865	-0.0427772746635533
38.172956943512	-0.0352773445045464
38.2524399757385	-0.0183464052526432
38.323145866394	-0.0271987437943331
38.4055619239807	-0.0227536949986593
38.559280872345	-0.00853843584230773
38.6690359115601	-0.00958713120166621
38.747554063797	-0.00701507153918257
38.8280298709869	-0.00932855110830744
38.9075100421906	0.00451018715263984
39.0621929168701	0.0228105974736437
39.1397340297699	0.0367547341939058
39.2397298812866	0.033526324463498
39.3807439804077	0.0518450336245557
39.4514470100403	0.0537975556380488
39.5211679935455	0.0467673144035601
39.6680419445038	0.0530640945189234
39.7426478862762	0.048390705858484
39.9012479782104	0.0644631495987689
39.9250679016113	0.0549790029730595
40.0758409500122	0.0726771722563768
40.149472951889	0.0595576661517505
40.2270128726959	0.0512142683481862
40.3162839412689	0.0600941485975497
40.4709560871124	0.0765221900523834
40.5758340358734	0.0789665907373553
40.6572768688202	0.0561116295688819
40.7299530506134	0.0502640628642546
40.8162589073181	0.0608553225116282
40.8967289924622	0.0387669316216943
41.0689928531647	0.0601092902874178
41.1387388706207	0.0453699369097933
41.2133240699768	0.0390181395482223
41.3767549991608	0.0545322727221595
41.453360080719	0.0644772930145301
41.5308508872986	0.0541467407701504
41.659187078476	0.0516221562154193
41.7328479290009	0.0598533259778797
41.814288854599	0.0558278912704822
41.8937919139862	0.0594135654576213
42.0631139278412	0.0593648069939867
42.1494388580322	0.0594812407128202
42.2611548900604	0.0702313303083741
42.3493909835815	0.0570417183138545
42.4318699836731	0.0591889295150487
42.519161939621	0.0564077250770083
42.5986459255219	0.0503204509509096
42.6869299411774	0.0336807542168849
42.877758026123	0.0301994515711996
42.9474730491638	0.0200004735022468
43.032821893692	0.0407193655760878
43.1221079826355	0.0424447141124844
43.2074270248413	0.0423429889446183
43.2976610660553	0.0474328325780569
43.4689450263977	0.0596747317682507
43.5005850791931	0.0585836553495831
43.6660289764404	0.066255374087195
43.7474589347839	0.0677025416195889
43.8376910686493	0.0624873332922249
44.0109510421753	0.0612321645122833
44.0376880168915	0.0648549314100642
44.1162049770355	0.058722718978288
44.2015469074249	0.0694633221573504
44.3630709648132	0.0768580385208217
44.44060587883	0.0788761693901527
44.5230278968811	0.084218102763387
44.6044709682465	0.0845125597233043
44.6907980442047	0.0836463081964638
44.858195066452	0.0932511360241435
44.9406020641327	0.0984153977823432
45.0249719619751	0.0977744812941062
45.1103248596191	0.103037655925352
45.1995768547058	0.109301433497215
45.2888369560242	0.0922334380124141
45.3780889511108	0.0921733318937896
45.5571889877319	0.0873807454571889
45.6708118915558	0.106604116730352
45.7513499259949	0.108016883586675
45.8366749286652	0.103115757024916
45.9259350299835	0.0961949542576086
46.1030790805817	0.107072792110632
46.1366899013519	0.0844419771828768
46.2200689315796	0.0723319125251436
46.3034598827362	0.0660439052707247
46.401524066925	0.0624002913547095
46.4917430877686	0.0579861126663026
46.5897870063782	0.0218065205481217
46.7796289920807	0.0420905770354452
46.8493499755859	0.0431052559704135
46.9327540397644	0.0535669469985542
47.0210280418396	0.0411008177945646
47.1063809394836	0.042267617140201
47.2005159854889	0.0361077733623532
47.290745973587	0.0286029865956543
47.3819630146027	0.0302830526456255
47.5698490142822	0.0284900684450768
47.600506067276	0.0315379143729508
47.6907420158386	0.0471459137378858
47.7926909923553	0.0589762292552365
47.891716003418	0.0796016057338669
47.9975728988647	0.0670187436906708
48.0927069187164	0.0690566150775247
48.2005000114441	0.0753426024101458
48.407919883728	0.0950417443665899
48.4424819946289	0.100430949390944
48.5405268669128	0.0826599103756855
48.5408709049225	0.0759507563418893
48.6399579048157	0.0869161076686744
48.7428679466248	0.0940487068244558
48.8487269878387	0.110193994059905
49.0493080615997	0.110422421153654
49.1200129985809	0.116242805267795
49.2092669010162	0.112515638602172
49.3063349723816	0.104552787632297
49.3916790485382	0.106217665283786
49.4868109226227	0.0926524579122407
49.5799610614777	0.082098820284358
49.768828868866	0.0849389459962566
49.8004639148712	0.0742880537098465
49.8906989097595	0.0602353260817026
49.9867990016937	0.0603415251151809
50.0828840732574	0.0404418709175793
50.2610058784485	0.0334950224883883
50.3463568687439	0.00997687228536748
50.436586856842	0.00410378535886124
50.5238900184631	-0.00778617382693625
50.6170508861542	-0.00324805039037201
50.7092390060425	-0.0300412161073851
50.8033769130707	-0.0317285294368368
50.8926348686218	-0.0236425409435483
50.9877009391785	-0.0209215004902603
51.1580610275269	-0.0105931068485745
51.2482900619507	-0.0176112552967318
51.3355960845947	0.00198053004133314
51.4229249954224	-0.0126418446863674
51.5062918663025	-0.00460749710064334
51.6893019676208	0.00838487163601087
51.7199630737305	-0.00216074205162897
51.8072650432587	0.0010570300320687
51.9726939201355	0.0120763820408207
52.0521829128265	0.0195270745565495
52.2195670604706	0.00213427307209457
52.2472929954529	-0.0270778503490128
52.3277728557587	-0.0228658530396117
52.4062790870667	-0.028904905982035
52.5629198551178	-0.00456740640514042
52.7263989448547	0.0167621558121027
52.7482619285583	0.01601175255459
52.8287289142609	0.00670958006566735
52.9072668552399	0.0159670684210376
52.9877109527588	0.0108876761469148
53.0779430866241	0.00733827294417111
53.2570390701294	0.025683918789408
53.3267850875854	0.0265771674596067
53.4072320461273	0.0108492093136867
53.571594953537	0.0175888116735194
53.6511740684509	0.0168929144543739
53.8175799846649	0.0204394732850908
53.8404278755188	0.00387158952121069
53.9208970069885	0.0171833939486312
53.9974579811096	0.0121727949789339
54.1589848995209	-0.00117264445658805
54.324266910553	-0.00111141908919521
54.349212884903	-0.00278072472784174
54.4335820674896	0.0142334860279298
54.5189340114594	0.0107327888852389
54.6003758907318	0.0183540200176502
54.6769390106201	0.0356309791626686
54.857027053833	0.0114318302196246
54.9267408847809	0.0174983440500576
55.0091850757599	0.0119169835370272
55.1726369857788	0.0308764445065606
55.2521200180054	0.0376831438028589
55.3384480476379	0.0397129361879429
55.5038778781891	0.0368937157116314
55.5296590328217	0.0312632554414733
55.612076997757	0.0298775159470637
55.7013309001923	0.0221864247283463
55.7808239459991	0.0291442180774801
55.9599380493164	0.00543051316942922
56.0472259521484	0.00536567399862875
56.1335558891296	-0.0235213545448119
56.2589399814606	-0.0517854688250452
56.3423399925232	-0.0493310100021525
56.432569026947	-0.0382740985550463
56.5218279361725	-0.00784938028987625
56.6120579242706	-0.013430636127179
56.700336933136	0.00791491885659923
56.802286863327	-0.00274354198568361
56.9579050540924	-0.0210087662200209
57.0491590499878	-0.00722320055632508
57.136461019516	-0.0292246026179654
57.2218079566956	-0.00123801396345513
57.3071758747101	0.0103984919182167
57.489187002182	0.0112337032726799
57.5159468650818	-0.00432947151477947
57.5983650684357	0.0147565668011893
57.7581250667572	0.00236648688706964
57.8442568778992	0.0186618463202635
57.9315629005432	-0.0201844921461571
58.0120289325714	-0.0267591752104614
58.0973799228668	-0.0113279457263893
58.2706189155579	0.0151146199830379
58.3471908569336	0.0108233596381879
58.4325308799744	-0.0116753075103055
58.5120239257812	-0.00623387154625377
58.5964138507843	0.00519891257597038
58.766706943512	0.0360771100459338
58.841325044632	0.0205375497970799
58.9139649868011	0.00249540706783336
59.0618200302124	0.0106098746269225
59.2164988517761	0.00740453359747306
59.2403280735016	0.0155278797827165
59.3188459873199	0.011640233930887
59.405170917511	0.0102474339169305
59.5676679611206	0.00115614303453881
59.7261679172516	-0.00068837582188408
59.7510650157928	-0.0121963615026424
59.8256690502167	0.0158026238469873
59.9032089710236	0.0165598317393503
59.9934380054474	-0.00527290366011712
60.1639790534973	0.003961738623115
60.2471439838409	-0.0101123439627386
60.327614068985	-0.00625457140472108
60.4071018695831	-0.0345717959373708
60.5071120262146	-0.0284195314702984
60.661810874939	-0.0374689741655629
60.7412779331207	-0.0398686374603301
60.8207759857178	-0.0431678368771315
60.9041640758514	-0.0551089580639044
61.0793480873108	-0.0836417513669225
61.1266169548035	-0.0881111994870345
61.2100119590759	-0.0842277218676095
61.2953670024872	-0.106963850809969
61.4559099674225	-0.101721226829444
61.5402810573578	-0.0927807806394902
61.6568338871002	-0.085975886186084
61.732470035553	-0.0833006125617892
61.8178150653839	-0.0843931429199856
61.9002568721771	-0.0982435493969547
61.9826509952545	-0.104284904708084
62.1578500270844	-0.0877441879205421
62.1884880065918	-0.108870148662035
62.3520090579987	-0.0826636842862847
62.4392869472504	-0.0893287394122346
62.5285458564758	-0.0835758343552584
62.616837978363	-0.0925902032422243
62.7168228626251	-0.103245936925315
62.7875220775604	-0.112344454671838
62.9627180099487	-0.10368709278843
63.0470888614655	-0.121806235615281
63.1285309791565	-0.11765133809828
63.2920188903809	-0.177404251296721
63.3177878856659	-0.153650531975423
63.4715039730072	-0.178707455390992
63.5529410839081	-0.171849485018953
63.6363348960876	-0.17171698353318
63.7822329998016	-0.208383438920741
63.8089878559113	-0.154542782091344
63.9636840820312	-0.157477363390608
64.0382790565491	-0.147547658377334
64.1158170700073	-0.16430462709177
64.1904320716858	-0.128244273276604
64.3607370853424	-0.143688878104555
64.4333899021149	-0.136885013253064
64.5128929615021	-0.131812021319501
64.6695189476013	-0.136261897345079
64.7451059818268	-0.119053667974129
64.9095540046692	-0.142343989132751
64.9324069023132	-0.139098978409287
65.0118908882141	-0.109548645565045
65.0904099941254	-0.0601852838561108
65.2607109546661	-0.124716061852322
65.3402218818665	-0.1332202910792
65.4167618751526	-0.136955768277749
65.5772759914398	-0.147370236992762
65.6528508663177	-0.132771029015929
65.7294569015503	0.0859613863814346
65.8099210262299	-0.100986310059101
65.8952739238739	-0.138044378059055
66.0694890022278	-0.0902346533829625
66.1392168998718	-0.108608819484699
66.2255380153656	-0.110820212781107
66.3782289028168	-0.150299480987766
66.4528970718384	-0.147678543322929
66.596822977066	-0.186870693419914
66.6206619739532	-0.139100131570867
66.7675249576569	-0.14370003688764
66.8401758670807	-0.153524065688682
66.9890038967133	-0.155375408622517
67.0782558917999	-0.17003197705931
67.157751083374	-0.15892775528177
67.2274739742279	-0.138527094186029
67.3714158535004	-0.160423253434798
67.4460220336914	-0.121923117858717
67.5196530818939	-0.122914182869041
67.5932860374451	-0.132797577725768
67.7684829235077	-0.116946736454205
67.8382029533386	-0.111190502199584
67.9831240177155	-0.0945799521839863
68.0538258552551	-0.0980278664856105
68.1235530376434	-0.0960972061050889
68.2801928520203	-0.0942700963325294
68.415344953537	-0.100510597520552
68.432333946228	-0.108111941915116
68.5049920082092	-0.110381652699044
68.6626038551331	-0.147170435298737
68.7401440143585	-0.144589969348216
68.8782260417938	-0.131356919731861
68.9713869094849	-0.159152318103809
69.041111946106	-0.200034351381554
69.1118109226227	0.00295674714435457
69.2655210494995	-0.106584870044703
69.3430600166321	-0.101892504528525
69.4401218891144	-0.100855213022069
69.5108270645142	-0.103620157840068
69.6703939437866	-0.298508284936645
69.7479360103607	-0.4296720564626
69.8274219036102	-0.479970765543106
69.9889440536499	-0.506107707811516
70.0166749954224	-0.524278590765848
70.1694118976593	-0.701289966265431
70.2459709644318	-0.819237224264452
70.3244829177856	-0.827249310600315
70.4772138595581	-0.838861590468612
70.5703790187836	-0.85352852336143
70.6401019096375	-0.817298660779061
70.7811188697815	-0.685874278144997
70.9279868602753	-0.340459649832425
70.9527928829193	-0.286380523934954
71.0254468917847	-0.13075599828576
71.1693909168243	0.260361257814285
71.240091085434	0.491790461032823
71.3156750202179	0.757066871609531
71.4166510105133	1.20546013280853
71.566456079483	1.74150692659622
71.6361789703369	1.97597073545046
71.7850048542023	2.37166271050078
71.9211490154266	2.56974601701759
71.9410579204559	2.58096454610477
72.018590927124	2.69974623491367
72.1781630516052	3.16677745931552
72.2508158683777	3.28523139659383
72.3400719165802	3.54766494429284
72.4224910736084	3.76754810680307
72.5088150501251	3.9829624620431
72.5931990146637	4.09534462611057
72.6883080005646	0.523583697683854
72.7736508846283	0.414093207231343
72.9683799743652	0.39840970975574
73.0380990505219	0.412897462302396
73.121505022049	0.36292577412571
73.2058758735657	0.323053647551959
73.3703269958496	0.286694604863506
73.5278458595276	0.233794823156575
73.5527439117432	0.227037182245063
73.6419930458069	0.231105408967995
73.7127130031586	0.199168914792683
73.8585920333862	0.180564238712915
74.0035300254822	0.181893076799923
74.0244090557098	0.135719784266048
74.1654260158539	-0.168271421200082
74.2351479530334	-0.189869005879178
74.377142906189	-0.157514510441274
74.4468629360199	-0.16689202258468
74.5175669193268	-0.170502056162533
74.6868550777435	-0.183168572292967
74.7576010227203	-0.183705659360172
74.8312380313873	-0.186097132829335
74.9156060218811	-0.1926979888784
75.0722439289093	-0.174162295857389
75.1488049030304	-0.171780252997692
75.2282919883728	-0.16833325691972
75.3868970870972	-0.139746584800985
75.4155960083008	-0.163865286135373
75.5663759708405	-0.168309708903781
75.6439130306244	-0.179411096691688
75.7224209308624	-0.176183281280956
75.8878488540649	-0.177271953719508
75.9126560688019	-0.176411175520887
76.0692939758301	-0.160829079994802
76.1487860679626	-0.154599915473696
76.2302370071411	-0.145423977326686
76.3087408542633	-0.137042499340293
76.3881878852844	-0.138738231639724
76.5585460662842	-0.0953932624590976
76.6390099525452	-0.0963520454737363
76.720449924469	-0.106568401120448
76.8028869628906	-0.122520777375659
76.9683039188385	-0.0631611047373042
77.0458378791809	-0.0804504986605146
77.2015020847321	-0.04940891473899
77.222393989563	-0.09138276379473
77.3048179149628	-0.105779986320321
77.4673149585724	-0.0927091709220811
77.5409479141235	-0.0858456841888326
77.6311779022217	-0.0962025156371169
77.7106690406799	-0.09804420492571
77.8702318668365	-0.0978735880079036
77.9721879959106	-0.0851660876066944
78.0419099330902	-0.111088069269936
78.1878099441528	-0.0946315679408833
78.2585098743439	-0.109553953900654
78.3585069179535	-0.0954854156037577
78.428230047226	-0.114808364451239
78.5820090770721	-0.0969454636913376
78.6506888866425	-0.123985466517201
78.7204129695892	-0.10136896239808
78.8672819137573	-0.104011291764586
78.9799780845642	-0.100008981650316
79.0506808757782	-0.122364277263767
79.120414018631	-0.12549867569702
79.3365669250488	-0.124670653240933
79.3555569648743	-0.132589305477627
79.4321188926697	-0.144403389045401
79.5068690776825	-0.155162101756037
79.6623859405518	-0.141842713351512
79.7506709098816	-0.145715678810674
79.8272290229797	-0.145859424446996
79.9164819717407	-0.148756774351209
80.0174570083618	-0.148589002501314
80.1682679653168	-0.166698267584572
80.2418699264526	-0.154157559879167
80.3194119930267	-0.167403419737752
80.3968498706818	-0.179631707937791
80.5574889183044	-0.203343942792312
80.6623640060425	-0.21282702506965
80.7418599128723	-0.206976853828309
80.820384979248	-0.21264708892403
80.8988969326019	-0.208983297374481
81.0613870620728	-0.26080984716539
81.0891180038452	-0.268758731301521
81.2525899410248	-0.320388250559606
81.3408260345459	-0.350635453799434
81.42817902565	-0.406138253408841
81.5203759670258	-0.449759037616708
81.6096179485321	-0.53538036097752
81.7086398601532	-0.592633462331754
81.793007850647	-0.667255996254315
81.9652750492096	-0.821470329759297
82.0476899147034	-0.9111536359325
82.1369478702545	-0.977002546346998
82.2203509807587	-1.05928445697763
82.3095998764038	-0.956320751046512
82.3920180797577	-1.09019246078443
82.5594010353088	-0.954684225566442
82.6613459587097	-0.951129495342336
82.7388858795166	-0.947134881151602
82.8213069438934	-0.938457391473431
82.9017760753632	-0.967042882510519
83.0671999454498	-0.993015402199934
83.1789300441742	-0.983050092869924
83.2486438751221	-0.985574907640572
83.3261818885803	-0.706045557279921
83.4710998535156	-0.430407436144201
83.5408260822296	-0.307651160714823
83.6193408966064	-0.200416804701337
83.7193388938904	-0.0405637449308216
83.8652708530426	0.233639965179233
83.9369149208069	0.334766292365742
84.0818018913269	0.512086376284554
84.1525359153748	0.465500560941585
84.2964758872986	0.785761650309944
84.3759679794312	0.78625837478911
84.4476449489594	0.841592405384475
84.5183429718018	0.921515761696671
84.6632640361786	1.1636480386239
84.7476389408112	1.30083641406166
84.8866970539093	1.72234994516171
84.9700999259949	1.91348201705052
85.0398190021515	2.11595434856734
85.1798610687256	2.4645165927756
85.2505569458008	2.61050340482337
85.3202838897705	2.63020524110806
85.4896190166473	2.28809704562205
85.5603199005127	2.33323357355086
85.6300408840179	2.19869251121721
85.7710590362549	2.05841631058572
85.8407819271088	1.74779517503825
85.980819940567	1.7261118757757
86.0690958499908	1.65754650516371
86.144681930542	1.60149966850091
86.2134280204773	1.74844257174919
86.3690919876099	2.08834458124898
86.4505350589752	2.15225474098086
86.5280699729919	2.46185289214511
86.6183159351349	2.8593831130675
86.6977949142456	3.11108666409089
86.7870578765869	-0.132820713730005
86.9602899551392	-0.0407443529237845
87.0417349338531	-0.022466505110426
87.1417489051819	0.0237727051535082
87.2124319076538	0.0782458582837116
87.3720030784607	0.178979027942425
87.4514920711517	-0.0318507062842208
87.5309810638428	-0.0465804897279547
87.6876220703125	-0.0194746974138482
87.7124240398407	-0.0272349381410244
87.8798038959503	0.011355372090609
87.9505069255829	0.0181153290955187
88.0202338695526	0.0194367110501616
88.1612448692322	0.0429724790885473
88.2583129405975	0.00769314213328443
88.3299908638	0.00955044435533736
88.4817450046539	0.0132051879723711
88.6266629695892	0.0171329336199548
88.6465818881989	0.0167542608700195
88.7221710681915	0.0124490261954833
88.8690400123596	0.00648969736477056
88.9407188892365	-0.0185737636290924
89.0114200115204	-0.0353364148454425
89.1807720661163	0.0165274102058959
89.2563500404358	-0.0280458280321803
89.3329088687897	-0.0182408681654209
89.4797620773315	-0.0248600966665009
89.6217648983002	-0.0173593104593373
89.640704870224	-0.0266501372010062
89.7221479415894	-0.0338686432702353
89.7957808971405	-0.0244674398274682
89.9592709541321	-0.0369525827402875
90.1178460121155	0.00520914346033408
90.1406970024109	-0.00492799975595659
90.2250690460205	-0.0086353247376536
90.3709809780121	-0.0507192722643701
90.4445888996124	-0.0349325566851313
90.5152928829193	-0.04244141519397
90.6152908802032	-0.0265859717952068
90.7680280208588	-0.0135313636490757
90.8387279510498	-0.0102070564836225
90.9191970825195	-0.00490450590048397
91.0719239711761	0.0178168597473061
91.2090358734131	0.0465609772122022
91.2289550304413	-0.00835079612802403
91.3689918518066	-0.00814225920487388
91.4387149810791	-0.00181449474814599
91.5260200500488	0.00552016346810902
91.6680099964142	-0.0044972477633749
91.8061039447784	0.00673456254014582
91.8279678821564	0.0125502521242673
91.9699709415436	0.0102576349687098
92.0396809577942	0.00523270926226971
92.1152639389038	0.000497167621968941
92.2875289916992	-0.00226009667742133
92.3582329750061	0.00487828361348619
92.4279479980469	-0.0144241244471637
92.5679919719696	-0.0353030182543037
92.6377439498901	-0.0325469379834828
92.711345911026	-0.0414830921023146
92.8699378967285	-0.0211864286963852
92.9601728916168	-0.0444809511260651
93.029895067215	-0.0536245694639028
93.1797230243683	-0.0129226691409272
93.2503979206085	-0.0519483421406761
93.3211009502411	-0.0157716426137
93.4621288776398	-0.0145776008429301
93.5318388938904	0.0203206274047538
93.6806640625	0.0166903548272046
93.7513680458069	0.0282745945220384
93.835736989975	0.0271556530350345
93.9357509613037	0.0311855967515235
94.0054769515991	0.000517089754467293
94.1621010303497	0.0169619257621143
94.2318248748779	0.0228341276383652
94.3826019763947	0.0312513060366406
94.4796710014343	0.0540736301575606
94.5503890514374	0.00519244601588653
94.6210720539093	0.0180201837012177
94.7611119747162	0.0167111270347178
94.9001660346985	0.031824904480338
94.918135881424	0.003867143671755
95.0630619525909	-0.00112256634242058
95.1298549175262	-0.0137855434399761
95.2708668708801	-0.0247551769035326
95.3405878543854	0.00469531430083237
95.4191038608551	0.0111750855829271
95.5894179344177	-0.00282380234112978
95.6601190567017	0.0115940065000224
95.7298650741577	-0.0103600253158262
95.8698930740356	0.00297766717371672
95.9396069049835	0.0177249581942007
96.0718278884888	0.0410903305349528
96.1806130409241	0.0375168359280664
96.2513160705566	0.0486232006732337
96.3210408687592	0.0318322710573753
96.5255279541016	0.0765497678319207
96.5415449142456	0.0331616731601585
96.681578874588	0.049659625814062
96.752317905426	0.0663183831890137
96.8922710418701	0.0714800000563685
96.9757170677185	0.0830564177919655
97.0454390048981	0.0712702727772516
97.1259109973907	0.0407638101050551
97.2659449577332	0.0326366706996417
97.3356690406799	0.0192273643180911
97.4356660842896	0.0405368993423885
97.5757060050964	0.0061531601963658
97.645427942276	0.0125861468040931
97.7854669094086	0.00679403131399425
97.9206209182739	-0.000158465250802209
97.9385879039764	0.00656511334899079
98.0786240100861	-0.01918049791567
98.1483478546143	-0.0251272832889171
98.2883849143982	-0.0204317165970593
98.3678739070892	-0.00778395564294954
98.4375998973846	-0.00918577152098976
98.5122079849243	0.00294785425867872
98.6668999195099	0.0365749030073879
98.7366089820862	0.0372585974200206
98.8366160392761	0.0581069592045935
98.9766519069672	0.058459858856537
99.0463728904724	0.0764677832516156
99.1873888969421	0.0823669836665495
99.2580969333649	0.0774586065078324
99.4000780582428	0.0889543956626824
99.4190430641174	0.0666923021444248
99.5600318908691	0.0547622380713193
99.6297619342804	0.0617351909969983
99.7697999477386	0.0909609479824098
99.8395190238953	0.0353936613630523
99.9268269538879	0.0477316501256979
100.071744918823	0.0161528588609876
100.148308038712	0.0334418413777797
100.225839853287	0.016599789527735
100.310221910477	0.0188705589449256
100.484431028366	0.0205411633957802
100.555137872696	0.00162968835213917
100.630717992783	-0.0175373833390928
100.715090990067	-0.0292656396318236
100.868793964386	-0.00556796686273842
101.00981092453	-0.0125890818092849
101.031687021255	-0.0072436949209802
101.171730041504	-0.0121674359319925
101.241446971893	-0.0161907929761114
101.317034006119	0.00204259224322101
101.480504989624	-0.0029255897109941
101.552187919617	0.00676305491866103
101.622885942459	0.0133413271174092
101.778550863266	0.00053353379065868
101.850224018097	0.0104123800899885
101.925809860229	0.0086413404834822
101.997485876083	-0.0158604136941953
102.175611019135	-0.00044082023607217
102.247287034988	0.0170554933916591
102.321910858154	0.0117034831009981
102.462907075882	0.0112180588832231
102.537514925003	0.0119527795102172
102.612123966217	0.00624063181409795
102.831223011017	0.00449376065668972
102.853134870529	0.0182298703815924
102.927754878998	0.0132268554635466
103.08144903183	-0.0136033076422351
103.153128862381	-0.0149905835894621
103.29905295372	-0.0186834971936491
103.321874856949	-0.0118204969439191
103.46581697464	-0.0243721786687416
103.536520957947	-0.0139218459041466
103.684365034103	-0.028079124134937
103.751117944717	-0.0446287565172234
103.851161003113	-0.0398175824334963
103.920896053314	-0.0313376856002847
104.060922861099	-0.0426449770303705
104.13064289093	-0.0204474558079788
104.276539087296	-0.0388308478583035
104.3648250103	-0.0187387085420418
104.43456697464	-0.0265328625784065
104.577516078949	-0.0511135369182192
104.647237062454	-0.0323091053576334
104.786320924759	-0.0650913213519857
104.875556945801	-0.0730726162034188
104.946256875992	-0.0510156869348606
105.089218854904	-0.0594424838259222
105.21949505806	-0.0256397964063346
105.240388870239	0.0179414459291358
105.381407022476	-0.0799327857769434
105.452105045319	-0.0760705350191451
105.521832942963	-0.0691450669280016
105.59253692627	-0.0695758755588329
105.762799024582	-0.06575946668843
105.832565069199	-0.0643029151815995
105.97260594368	-0.0825001670126539
106.046235084534	-0.0201303027868391
106.184329032898	-0.0821938062262078
106.270642995834	0.0157587239194896
106.340365886688	-0.0168882799931005
106.485287904739	-0.00679042391119467
106.551120042801	-0.0601613580828193
106.620827913284	0.00577343678004283
106.760869979858	-0.013323684115889
106.830612897873	0.0419464146782857
106.902271032333	-0.000207210515963396
107.072582006454	-0.0253985822115546
107.142302036285	0.0144219218286672
107.213005065918	-0.0180267782793635
107.358902931213	-0.016976993515609
107.431554079056	-0.0387657534567865
107.580384969711	-0.0868923052951622
107.675514936447	-0.0950117998366373
107.747178077698	-0.0588861750776886
107.817877054214	-0.0944460643833409
108.029331922531	-0.0894107497467189
108.050099849701	-0.0858363207991282
108.119823932648	-0.116574031969336
108.280318021774	-0.180552678870864
108.351069927216	-0.186925195828771
108.420791864395	-0.130571231905144
108.560831069946	-0.133988065211501
108.635438919067	-0.134646519192302
108.735439062119	-0.170208717879174
108.8774330616	-0.152668420910199
108.947154045105	-0.0852869959243918
109.08713889122	-0.0984379612847412
109.157890081406	-0.11031154602372
109.227612018585	-0.065235160397858
109.370600938797	-0.102484354766911
109.465648889542	-0.0807766226732269
109.535444974899	-0.0913973035580629
109.609049081802	-0.0397658520159965
109.767646074295	-0.0590856841046286
109.860806941986	-0.0742406750674025
109.952017068863	-0.0707573906990575
110.021733999252	-0.0433165813032481
110.165682077408	-0.0408363484124301
110.23540687561	-0.0536507220300209
110.304152965546	-0.0668805296909927
110.475440979004	-0.0862931067623798
110.544195890427	-0.0950250557483798
110.615869045258	-0.119370850070384
110.769577980042	-0.0878368613793441
110.845160961151	-0.0524618515842672
110.986180067062	-0.13814072782848
111.071522951126	-0.159308923111732
111.15492105484	-0.149052714885361
111.236376047134	-0.165253970904143
111.314862966537	-0.132503834779763
111.478344917297	-0.149919288092999
111.554915904999	-0.135350439849255
111.698874950409	-0.177312657596508
111.721705913544	-0.136791233297863
111.862716913223	-0.124931444062817
111.94416308403	-0.120997410857482
112.014858961105	-0.142904170165913
112.103142976761	-0.125387401822136
112.274427890778	-0.231792022396451
112.34513092041	-0.175679917972618
112.418758869171	-0.223944358334485
112.558798074722	-0.241572468048872
112.698832035065	-0.276700335322385
112.737310886383	-0.268441103583966
112.825589895248	-0.293171794833718
112.900194883347	-0.331210305846669
113.058789014816	-0.437533202780401
113.2144510746	-0.532699290288527
113.234372854233	-0.601059048370763
113.308000087738	-0.623538107375976
113.468492984772	-0.744024636014487
113.548037052155	-0.810326729494021
113.624594926834	-0.852012734875542
113.700181007385	-0.934946728036692
113.875371932983	-1.02548688166017
113.94020986557	-1.01877773969107
114.086108922958	-0.994465740074498
114.155838012695	-0.948972643472155
114.225558042526	-0.898362603454817
114.3880610466	-0.374001917319475
114.459733963013	-0.0993954742223515
114.529458045959	0.224300570847126
114.669499874115	0.923020159123757
114.808559894562	1.21864400573173
114.827501058578	1.26178262256283
114.967540979385	1.66751280880106
115.047036886215	1.92052456644705
115.187067985535	2.42007090616793
115.260694980621	12.2580125110123
115.327491044998	12.3987754421784
115.397213935852	12.6309144192004
115.567523002625	13.129389273367
115.63724398613	13.4153032139373
115.777303934097	13.9212602656073
115.847009897232	14.1401385583145
115.98704791069	14.6866271703657
116.117312908173	15.2139875727609
116.134309053421	15.3047098624259
116.214789867401	15.6079727979686
116.378251075745	16.2017025500463
116.447970867157	16.4177341484824
116.58412694931	16.93022453478
116.680194854736	17.2739229616732
116.751880884171	17.529493464858
116.821598052979	17.7243639613314
116.981168985367	18.1809338116739
117.051869869232	0.0998035467319625
117.151867866516	0.0208310170275077
117.221588850021	0.00577645528927206
117.361639022827	0.0538633904741808
117.441118001938	0.0523313901513376
117.511822938919	0.0710888988929064
117.667479038239	0.0469422349224367
117.804602861404	0.0633721591709246
117.820599079132	0.0582271713072373
117.960638046265	0.0337567356994235
118.03036403656	0.0298173457146191
118.170403003693	0.0262914990807666
118.240136861801	0.0540285042444317
118.3762550354	0.0832126581439603
118.467479944229	0.0622634279556458
118.538167953491	0.0710680663997962
118.678204059601	0.086529716022028
118.747928857803	0.0832409634871816
118.847925901413	0.0931246162854755
118.987962007523	0.118477408252005
119.058672904968	0.109499372218092
119.128409862518	0.105561013954624
119.268425941467	0.0972899035792203
119.398694992065	0.117395238704628
119.412755966187	0.0964939121114483
119.569397926331	0.0854925082401046
119.639117956161	0.0886959666542921
119.721536874771	0.0840899504664989
119.861571073532	0.0847371137238824
119.931313991547	0.080440233329643
120.071287870407	0.0801815881441144
120.143993854523	0.0890315399917689
120.284025907516	0.0926915630955172
120.354732036591	0.0862378942230642
120.454726934433	0.0942822056758423
120.524463891983	0.0830078389320086
120.664493083954	0.0743788289777676
120.734217882156	0.0599160523218067
120.930886983871	0.0512434669736344
120.955695867538	0.0357457324158652
121.024440050125	0.0416692114238515
121.166388988495	0.0216599537970055
121.236160039902	0.0114744744334985
121.379124879837	0.0256731123252045
121.471310853958	21.0235761109852
nan	nan
121.968369960785	21.0359159874709
122.038092851639	0.111390613236136
122.118562936783	0.0971179492933771
122.188350915909	0.0686749863996887
122.361525058746	0.0647061287907178
122.42831993103	0.0533928338720528
122.568356990814	0.0547935695902275
122.638082027435	0.042017508678299
122.772258043289	0.0295357818804725
122.861515045166	0.0200515669443142
122.930264949799	0.0203066398388962
123.07811498642	0.0196125096016289
123.216198921204	0.033488232557918
123.237091064453	0.0269102299767212
123.378062009811	0.0363181612094294
123.447829961777	0.0405573770537337
123.518532991409	0.0490752333435758
123.588255882263	0.041382811786999
123.761494874954	0.0176375671776015
123.828289031982	0.00860577752527192
123.968323945999	0.004931394812143
124.038048028946	0.0250372507732486
124.19468998909	0.0152192122772696
124.279057979584	0.0111730374576808
124.351716995239	0.00931877485233201
124.424368858337	0.0047598971992322
124.511681079865	-0.00471653557870511
124.660501003265	0.0281990229378017
124.730225086212	0.0262176533391312
124.887840032578	0.0445339999518026
124.958541870117	0.0582412661254992
125.02826499939	0.0643730657355874
125.174166917801	0.0862924000858101
125.238025903702	0.0938971929034977
125.33802986145	0.109245979480676
125.40872502327	0.104291116521345
125.567326068878	0.114456029514081
125.637042045593	0.131468490931525
125.777077913284	0.116909648293056
125.90930390358	0.133467832899136
125.927268981934	0.11909290950463
126.083859920502	0.123351664232647
126.157540082932	0.123749744989713
126.22726392746	0.146903799349115
126.368278980255	0.130723404112402
126.438000917435	0.130515970859175
126.580968856812	0.121999620549246
126.647763967514	0.111772310512592
126.72922706604	0.113312602487962
126.800904989243	0.101962058419417
126.97803401947	0.0811688109374487
127.049707889557	0.0819734606821676
127.119431972504	0.0691016692131257
127.259469985962	0.0438970138678982
127.329195976257	0.0402439510512309
127.469244003296	0.0456378262548256
127.562346935272	0.0441522120225706
127.632112979889	22.3740127002344
127.775084972382	0.0305796912798222
127.907305955887	22.3899387080824
127.925276994705	-0.0344857514494947
128.076066017151	-0.053181170656849
128.145792961121	-0.0402464914513843
128.216497898102	-0.0502016891946404
128.360422849655	-0.0598349713959436
128.430145978928	-0.058184360574451
128.503778934479	-0.0608046704632521
128.675060987473	-0.119660322477742
128.743812084198	-0.0911501131381272
128.88380408287	-0.0767701763064004
128.954550981522	-0.0773205046331675
129.096543073654	-0.0962930784058074
129.131109952927	-0.104255138651542
129.284837007523	-0.12682616474725
129.355526924133	-0.116331897983589
129.499460935593	-0.125609776681404
129.560419082642	-0.129441711263325
129.665274858475	-0.115978140702111
129.735002040863	-0.111538713039277
129.883828878403	-0.106765683881349
130.023865938187	-0.0884054989918965
130.042809963226	-0.0855405772818827
130.185775995255	-0.113852834538829
130.256485939026	-0.105445142811579
130.326199054718	-0.123684779743172
130.409597873688	-0.137443642881756
130.579084873199	-0.0768318352485018
130.649631023407	-0.0711542508562069
130.719357967377	-0.0837887996081932
130.87406206131	-0.0373228202154792
131.026781082153	-0.0278594126893417
131.045717000961	-0.0517396931454819
131.186733961105	-0.0125166623468509
131.257431983948	0.00907649479700012
131.32813501358	-0.034298211099081
131.468168973923	-0.00579776303730029
131.560358047485	-0.0479863494962345
131.631053924561	0.0746528280400405
131.783788919449	0.0802718535601485
131.855418920517	0.150063609424659
131.955467939377	0.182709217726803
132.024216890335	0.114730303655211
132.168168067932	0.0850732451955878
132.23788189888	0.123373257001866
132.380799055099	0.14584141079256
132.512094020844	0.241517731298615
132.531033992767	0.171207819652075
132.674994945526	0.190600129198003
132.744704961777	0.127234710150411
132.886690855026	0.16728149590147
132.957395076752	0.257496090691809
133.02711892128	0.143220712091704
133.168132066727	0.075872970828712
133.237855911255	0.164257059372609
133.377897977829	0.208745198822236
133.420571797054	23
nan	nan
133.485813103141	23
133.547613859177	-0.302942415957546
133.618313074112	-0.631785942013643
133.761285066605	-1.28856734623994
133.833940982819	0.462920588298985
133.977881908417	0.400314462776585
134.068114042282	0.25444943665309
134.137839078903	0.275036440169643
134.280814886093	0.33512595813729
134.351507902145	0.337206520121939
134.486659049988	0.265346682607756
134.577867984772	0.321504044013103
134.647593975067	0.262942747572133
134.719269990921	0.27038449570842
134.859308004379	0.236894755538444
134.930985927582	0.233486012771159
135.000710010529	0.213099390237524
135.17492890358	0.266820812127825
135.240746021271	0.258741941935753
135.384644031525	0.264120462518143
135.455389022827	0.265503559157054
135.526088953018	0.22208270310044
135.669054985046	0.196701873557956
135.808117866516	0.175966248196296
135.82803606987	0.214212937074713
135.968075990677	0.224192972634469
136.037796974182	0.235632106306355
136.177836894989	0.221937820839067
136.267044067383	0.233132078288527
136.336818933487	0.22621449799847
136.476852893829	0.213811221550202
136.550482034683	0.161098198436314
136.617276906967	0.165932994892614
136.788568973541	0.159936241968751
136.859273910522	0.174248461234107
136.92900800705	0.136073496863972
137.085629940033	0.114654706666158
137.156332969666	0.105674619022274
137.287580013275	0.0821788979564246
137.308479070663	0.108839823735543
137.46706199646	0.114618944814914
137.53678894043	0.10192542294007
137.696358919144	0.0947288284630474
137.769998073578	0.091569298981554
137.839715003967	0.0667352488734139
137.983836889267	0.0806999591812243
138.050451993942	0.0828020010700783
138.183655977249	0.0721253084763447
138.273895978928	0.0916521214339596
138.343612909317	0.0817136706986616
138.486577033997	0.0707199348178236
138.557280063629	0.0806241576107993
138.657274961472	0.0923481013502325
138.726999998093	0.0768978156478823
138.868033885956	0.10067633355137
138.937741994858	0.0895908299331722
139.078752040863	0.107400178611101
139.160198926926	0.0979593767540408
139.229918956757	0.0885850368008718
139.375818967819	0.0832031952173011
139.439698934555	0.0691301492901744
139.579693078995	0.0522988403032301
139.650410890579	0.0162722287612524
139.721121072769	0.00914542620071046
139.860179901123	-0.0336120704503813
139.930881977081	-0.00496995737169925
140.030876874924	-0.0439743124226624
140.170871019363	-0.0825958465522092
140.240640878677	-0.107813701232907
140.380686044693	-0.074651468555146
140.516804933548	-0.114316184390887
140.538681983948	-0.0210287248487901
140.679692029953	-0.00425726587712916
140.750392913818	-0.0178628614314533
140.897264957428	-0.0419542502767669
140.976667881012	-0.0578010751350178
141.046480894089	-0.0418000017810627
141.186522006989	-0.0628329561043444
141.257219076157	-0.00407806890586926
141.327921867371	-0.0119428787993243
141.467954874039	-0.00430989231771406
141.537683010101	0.000351856132212447
141.637680053711	-0.00075931402123075
141.777670860291	0.0181176555074956
141.847437858582	0.0154512969371936
141.98748087883	0.0162995170337084
142.058192014694	0.0120198758641692
142.127920866013	0.0185363501641973
142.273802042007	0.0190214613099542
142.360136032104	-0.00900655860043287
142.429849863052	-0.00208677555389869
142.569890022278	-0.0328695217124917
142.727457046509	-0.0164040069711007
142.751330852509	-0.032040286472288
142.821049928665	-0.00853526249683512
142.964995861053	-0.033231099413122
143.03474187851	-0.069604953548243
143.10444688797	-0.0857327776337513
143.274709939957	-0.108340733614241
143.344477891922	-0.118899521010711
143.484513998032	-0.168168766786721
143.558166027069	-0.165709017598473
143.630817890167	-0.182879532645536
143.773771047592	-0.244337477410916
143.908923864365	-0.315002372646937
143.928852081299	-0.183591403774948
144.069854974747	-0.130625905607118
144.145441055298	-0.0800115140691702
144.216141939163	-0.0962613433063808
144.359106063843	-0.0587389421700735
144.495235919952	-0.0843582332078938
144.585468053818	-0.0957294385815288
144.65617108345	-0.123679761499922
144.725895881653	-0.0274772660226859
144.795616865158	-0.0468212942888542
144.965928077698	-0.0643066183163867
145.038579940796	0.0441758892947135
145.175693035126	0.0669395861263098
145.245414018631	0.0524676730855305
145.385470867157	0.0303979299855968
145.481494903564	0.0196266395711788
145.552243947983	-0.000390786119979225
145.621969938278	-0.00149007052706907
145.762008905411	-0.0151146086145815
145.906879901886	-0.0525293274939642
145.925868034363	-0.0667030155028101
146.067858934402	-0.120563999644105
146.137584924698	-0.0904337042248287
146.280549049377	-0.132249863960183
146.351253032684	-0.180744866264405
146.424880027771	-0.137803847304987
146.520977020264	-0.170419402544233
146.66393995285	-0.104240107253112
146.733664035797	-0.12945683129383
146.811200857162	-0.0706073912639695
147.026433944702	-0.0473637977871206
147.050256967545	-0.0137921921654893
147.12096786499	-0.00161787871169849
147.263921976089	0.00195593524683346
147.333654880524	-0.0146456479017303
147.485358953476	-0.0303693830295728
147.556107997894	-0.0281515984985674
147.625832080841	-0.0211468699667066
147.768800020218	-0.0264222263747769
147.842427968979	-0.0334164512662269
147.909245014191	-0.0128580192319205
147.979923009872	-0.0258746542270529
148.163908958435	-0.0376610684050078
148.23362994194	-0.0519889596227188
148.377577066422	-0.0425603176445151
148.456090927124	-0.0293097853032052
148.526792049408	0.00149398062879413
148.667804956436	0.0207859808482169
148.805890083313	0.0116064596271599
148.824836969376	0.0207190348009902
148.966822862625	-0.000713732114242305
149.036544084549	-0.0152053554574252
149.180439949036	-0.0131254462285852
149.279505968094	-0.026752720497953
149.346297979355	-0.0142383299127076
149.486337900162	-0.021862179173354
149.557043075562	-0.0188158145421866
149.626764059067	0.000305956300870491
149.701370000839	0.00204615026179766
149.871877908707	-0.022525760020315
149.947268009186	0.0097721704960918


==> img/tikz/Testrunde-3.tsv <==
0	-0.19633826040433
0.017970085144043	-0.206485566507804
0.0974609851837158	-0.209274572716643
0.270699977874756	0.164323280501813
0.340421915054321	0.167408595561794
0.476549863815308	0.141246099168899
0.578508853912354	0.148470870480234
0.657027006149292	0.167749392881319
0.727724075317383	0.189776420567887
0.800375938415527	0.1835064598874
0.979475975036621	0.137583231891946
1.04920101165771	0.113853318407864
1.12967205047607	0.0907666020764267
1.27946996688843	0.0124048016364398
1.34919595718384	0.0371090834791084
1.48632502555847	-0.0124152061667445
1.57361102104187	-0.00937868542409365
1.64333605766296	0.00675277196312501
1.714035987854	0.0210832139009826
1.86969804763794	0.0258243763702794
1.94139194488525	0.0150854931476211
2.08238792419434	0.00381234400907371
2.15504288673401	0.00722373503537205
2.22476696968079	0.00327073774791364
2.29741907119751	8.95599440417505e-05
2.46773290634155	-0.042584029761215
2.55407786369324	-0.0410033221713549
2.63257002830505	-0.0406565255748247
2.7179229259491	-0.043298936589213
2.93022298812866	-0.0658400445776038
2.9530770778656	-0.049307871841921
3.03744697570801	-0.0270212476698556
3.18334794044495	-0.0255887960367511
3.25405097007751	0.0211175993702257
3.39506101608276	-0.0470664059692069
3.49115490913391	-0.0379975066223111
3.55893492698669	0.00320009404214461
3.62864995002747	-0.00936390902401979
3.78235793113708	-0.010873765356843
3.85306000709534	0.0193813822743095
3.92474007606506	0.012720350244721
4.001296043396	0.00338070749772085
4.17161202430725	-0.0267512615305618
4.24914407730103	-0.029965703430213
4.31985998153687	-0.0388770371528531
4.47746896743774	-0.0899365958822219
4.54718589782715	-0.0681750039436148
4.68722486495972	-0.0838067619643481
4.77745795249939	-0.0869916358887072
4.84815788269043	-0.0731894805784476
4.92276906967163	-0.0510991453123087
5.07745289802551	-0.0333162396127561
5.2213978767395	-0.0235706919758265
5.24521899223328	0.0125309717509686
5.38716793060303	0.0340805759035323
5.45791506767273	0.0689596723498187
5.52764201164246	0.108683633638435
5.60518097877502	0.130040535618943
5.77646589279175	0.126854294619037
5.84521293640137	0.156701564203609
5.98622798919678	0.186529688606588
6.0569269657135	0.190949040950702
6.12567687034607	0.211242368557294
6.27743005752563	0.175385132670331
6.41746997833252	0.133684786296118
6.43640398979187	0.151806997144255
6.57742595672607	0.132601766132879
6.64812397956848	0.147473591441168
6.73249888420105	0.163567577900898
6.87253499031067	0.11539793925159
7.00867104530334	0.108855893373292
7.02956295013428	0.103944338026181
7.17938899993896	0.135392556489963
7.24909090995789	0.138504949405131
7.3266339302063	0.158551972757274
7.40124607086182	0.162191425137991
7.57154989242554	0.131991564849979
7.6432249546051	0.155940970005886
7.78326797485352	0.173559645220035
7.8588719367981	0.22008075668872
7.98619198799133	0.17058322140575
8.02271103858948	0.175830301169574
8.17739987373352	0.190333323795829
8.24616599082947	0.169223366275395
8.31684899330139	0.171469102573641
8.46372103691101	0.0779662137305007
8.57250690460205	0.117865576857716
8.6422290802002	0.104438952002947
8.72758603096008	0.123442242313034
8.88618588447571	0.0978956452662952
8.95687794685364	0.101816008325859
9.03639698028564	0.111624401809382
9.13636493682861	0.041423967005423
9.2773768901825	-0.0129842696136261
9.35979986190796	-0.021278274307794
9.4256420135498	-0.0185370756099097
9.5871410369873	-0.106063619739697
9.66369795799255	-0.142268793876112
9.73830795288086	-0.187211649142537
9.87933206558228	-0.190163211461536
9.96076798439026	-0.210662091769663
10.0900590419769	-0.249985459880282
10.107048034668	-0.187631013848733
10.2666158676147	-0.28481211054167
10.336345911026	-0.248522850527369
10.4226698875427	-0.307527655758233
10.5792660713196	-0.421553793107737
10.6490349769592	-0.444115386281616
10.7304799556732	-0.461467693414338
10.832426071167	-0.541069480914576
10.9705159664154	-0.608236754446592
11.0402388572693	-0.641170553829076
11.1900489330292	-0.783396188257719
11.2607409954071	-0.627686893840505
11.3304679393768	0.461997586999532
11.4792969226837	0.591126345780742
11.5646529197693	0.524116383434718
11.6343669891357	0.547437607655494
11.7744059562683	0.616028699486614
11.9105360507965	0.628934453108167
11.9314348697662	0.659819968890367
12.0890500545502	0.67763056299813
12.1597490310669	0.6742406015279
12.2324080467224	0.655870542137027
12.2991988658905	0.637593998124072
12.4714639186859	0.604233289875488
12.5411908626556	0.653191317777366
12.6812269687653	0.817266500383618
12.7538778781891	0.896014893855499
12.8265330791473	0.929500590994873
12.9695038795471	0.981490504852986
13.1124658584595	0.984862477249229
13.133367061615	0.995866213402032
13.2763340473175	1.14297431895247
13.3499660491943	1.21569882721246
13.4206628799438	1.33405423762548
13.5626540184021	1.52688077372123
13.7095279693604	1.45536497530897
13.7323770523071	-0.217332722971961
13.8763279914856	-0.441063497679649
13.9470250606537	-0.432698350281066
14.0177199840546	-0.376863600621658
14.0913550853729	-0.291060401793198
14.2616648674011	-0.124076216391449
14.3313908576965	-0.0806976556619264
14.4733810424805	-0.0180063891980573
14.5431129932404	0.0136892854811426
14.6186878681183	0.0165623072045635
14.7831449508667	0.138450660082355
14.8548150062561	0.197885377039123
14.9245419502258	0.284907839872094
15.070436000824	0.331441752276002
15.140163898468	0.241068707211471
15.283038854599	0.379128818164227
15.3538339138031	0.364122203762813
15.4235608577728	0.428955593851196
15.5645740032196	0.48824494798204
15.6342949867249	0.501555705614036
15.7040219306946	0.500839310268969
15.8743329048157	0.540630042954811
15.9440560340881	0.538842577739253
16.0880150794983	0.530993751360591
16.1587009429932	0.552524586122227
16.299712896347	0.561436334697403
16.3215899467468	0.533837701701679
16.4801349639893	0.567550822051006
16.5538120269775	0.544396565627435
16.6303739547729	0.51609705531435
16.769434928894	0.51034674536442
16.8782188892365	0.478068969367096
16.9538040161133	0.467112095053623
17.0391540527344	0.464693040457863
17.1909129619598	0.427050334659175
17.2791900634766	0.444651036918587
17.3489198684692	0.428247151776695
17.4196150302887	0.427443264215522
17.5625848770142	0.403178578525474
17.6401209831238	0.410894337525609
17.7401220798492	0.409161303047184
17.8801310062408	0.399208124099807
17.9498789310455	0.415958623384084
18.0235090255737	0.39688014503902
18.2367959022522	0.393950808172214
18.2567150592804	0.375213544833701
18.3254609107971	0.376617777893027
18.468425989151	0.356148112689315
18.538153886795	0.338080645874058
18.6811189651489	0.3082265734683
18.7733070850372	0.310139254491069
18.8430299758911	0.317258700421584
18.9225189685822	0.31350460342017
18.9922380447388	0.313217286042291
19.1674389839172	0.349052985196567
19.2371649742126	0.310751066896028
19.3069040775299	0.323785526811028
19.470360994339	0.291109680738884
19.5371608734131	0.295842803416663
19.7416498661041	0.373730602221297
19.7596180438995	0.376452637769412
19.8293399810791	0.365437159886998
19.9713280200958	0.353119438662796
20.0410599708557	0.349134012865269
20.1810960769653	0.360803146332311
20.3133180141449	0.339872174743773
20.3342270851135	0.303388997437591
20.4039359092712	0.282323498018036
20.5615549087524	0.23991113716577
20.6312770843506	0.250155785166756
20.7010059356689	0.26699963159942
20.8742439746857	0.28241202960708
20.9468948841095	0.275497923793887
21.0263879299164	0.287631975339804
21.1810729503632	0.272451774005478
21.2517728805542	0.268903499608756
21.3898620605469	0.257211157191091
21.407840013504	0.239447453822313
21.5634920597076	0.228001617762254
21.6429798603058	0.207147219996493
21.7859029769897	0.19452194716399
21.8566470146179	0.207207456511372
21.9253959655762	0.20327952195324
22.0712909698486	0.193647756701688
22.1478550434113	0.188210133480741
22.2917940616608	0.0344371778647127
22.3595700263977	0.0134976931744851
22.4595649242401	-0.0381747838628441
22.5292930603027	-0.0134839294196416
22.676167011261	-0.0818559986615501
22.7458920478821	-0.0997410158028798
22.8888549804688	-0.165693239644118
22.9800679683685	-0.236019390111432
23.0497899055481	-0.248182029770807
23.120493888855	-0.336145868627419
23.2761509418488	-0.453195647116352
23.4113059043884	-0.534526528644879
23.4292740821838	-0.523441594359672
23.569314956665	-0.64194585377077
23.6390368938446	-0.746532213414283
23.7790749073029	-0.883123733305871
23.8497710227966	-0.96172100964203
23.9204759597778	-1.07127210229128
24.0898110866547	-0.50828998291317
24.1604669094086	-0.62317882953352
24.248792886734	-0.667214968134597
24.390781879425	-0.619416927852942
24.4615030288696	-0.547309814645617
24.5937099456787	-0.420793390774605
24.6302299499512	-0.46944758523554
24.7859098911285	-0.423616452675248
24.8575699329376	-0.412321816049588
24.9966309070587	0.556136062769403
25.0702588558197	0.642625973182565
25.1429190635681	0.924012036187699
25.2175250053406	1.04464706482738
25.3692779541016	1.18949785231359
25.5132210254669	1.54575688626701
25.5341339111328	1.50668153289199
25.6829478740692	1.40173930126728
25.7536509037018	1.45840802011247
25.8419229984283	1.405048306923
25.9175140857697	1.40211832595258
26.0868558883667	1.31442585101399
26.1575469970703	1.31705637048985
26.2272710800171	1.2576241020848
26.367311000824	1.20736865013723
26.4995329380035	1.12188136577393
26.5936758518219	0.985095424771846
26.6604678630829	0.874961521656852
26.7301950454712	0.78082296138867
26.9327290058136	0.481489675120659
26.9575469493866	0.476260689379648
27.0272600650787	0.316044035982435
27.1692500114441	-0.303261463704544
27.2389690876007	-0.436963670551724
27.3096749782562	-0.459717686918748
27.4789788722992	-0.48341427011635
27.5487339496613	-0.436865202970494
27.6887700557709	-0.315634743146084
27.7594680786133	-0.291415749777661
27.829195022583	-0.202036259020037
27.9682569503784	-0.0644811876707263
28.0604438781738	-0.0150259607449637
28.1360368728638	0.0340405407489548
28.206729888916	0.138698559730189
28.3594858646393	0.0286569835896497
28.4409039020538	0.00711555577743928
28.5877459049225	-0.029317789997132
28.6594560146332	-0.112513519436643
28.7291789054871	-0.0904509586582086
28.8867499828339	-0.173027416073419
28.9574990272522	-0.249532446480927
29.0574960708618	-0.317034391860632
29.1272220611572	-0.323522458258583
29.2174489498138	-0.401576860534775
29.3701858520508	-0.463951743175388
29.4399080276489	-0.561979392593892
29.5897119045258	-0.630107669847106
29.6857600212097	-0.655981586898048
29.7565219402313	-0.690433245552471
29.8369779586792	-0.718919583305713
29.9877688884735	-0.825217538695113
30.079843044281	-0.839006740988268
30.1574769020081	-0.899469091929866
30.231104850769	-0.958868689383904
30.3193888664246	-1.00199491061791
30.4662568569183	-1.04066341141477
30.5389158725739	-1.04733288218864
30.6096138954163	-1.07277365672864
30.7818789482117	-0.913622520067985
30.8525969982147	-0.861501240279059
30.9223070144653	-0.872799194786407
31.0711300373077	-0.76811945897608
31.1408579349518	-0.771382510823656
31.2857849597931	-0.704305751964707
31.4169778823853	-0.605052320924986
31.4330370426178	-0.596013507337864
31.5232720375061	-0.525784632295635
31.6047079563141	-0.459548872352467
31.7662270069122	-0.494655531216139
31.898453950882	-0.22759245764873
31.9193520545959	-0.200270326703256
32.0759918689728	-0.0830863097991582
32.145712852478	-0.0456051109757355
32.2291140556335	0.0132212293439819
32.298840045929	0.0273171026527436
32.4730570316315	0.0957901573547484
32.5398910045624	0.101516135790829
32.6105480194092	0.114156814594447
32.7623069286346	0.134486146461426
32.832053899765	0.129204445397885
32.9710919857025	0.15255120818063
33.0691390037537	0.11690199309163
33.1388850212097	0.110273292841344
33.2789299488068	0.104927896413567
33.4228479862213	0.118374062072115
33.4417889118195	0.145305389946584
33.5183489322662	0.140679826408663
33.6769359111786	0.139898118462994
33.7476508617401	0.151795525919615
33.8906109333038	0.164723137319285
33.9827508926392	0.198558682879965
34.0534930229187	0.226133598320182
34.1232268810272	0.230199557261552
34.192939043045	0.214916632549436
34.380833864212	0.265668714507509
34.4515700340271	0.28670203580098
34.52126288414	0.272754265173392
34.6710829734802	0.252069128715745
34.7417659759521	0.258262449245207
34.891576051712	0.224930869747641
34.9124670028687	0.243114399881293
35.0671498775482	0.183344925632635
35.1368749141693	0.169852956404478
35.2807710170746	0.19676562833495
35.3544490337372	0.181421035831329
35.4271018505096	0.176811921467325
35.5690958499908	0.161178210260468
35.6417469978333	0.135158605730071
35.7124500274658	0.120924846649908
35.8124408721924	0.109281583414575
35.9671308994293	0.136228391841737
36.038822889328	0.12850676250516
36.1202540397644	0.121976209391052
36.3266990184784	0.145206576731991
36.3475940227509	0.189356393442532
36.4202489852905	0.2157600450173
36.5661659240723	0.259018775327131
36.6397769451141	0.243078196476463
36.7876279354095	0.276626312516716
36.8856248855591	0.278977406037481
36.9602789878845	0.258882770541317
37.0299990177155	0.237701943179025
37.1729710102081	0.235852353234431
37.2475769519806	0.274257483404236
37.3221859931946	0.279185635224656
37.3967900276184	0.273329454987414
37.5671038627625	0.271749520877342
37.6495199203491	0.309537918673558
37.7202270030975	0.319316475412878
37.8612358570099	0.324288797463003
37.9338920116425	0.342217941219503
38.0817449092865	0.308465085537572
38.172956943512	0.285036599062368
38.2524399757385	0.301117577253296
38.323145866394	0.291979092894282
38.4055619239807	0.267330200286438
38.559280872345	0.277255095388304
38.6690359115601	0.25418848000692
38.747554063797	0.227140485482365
38.8280298709869	0.235343375749947
38.9075100421906	0.220318567143426
39.0621929168701	0.188500492857379
39.1397340297699	0.203149413798117
39.2397298812866	0.199171451403863
39.3807439804077	0.190598570340967
39.4514470100403	0.161138248653972
39.5211679935455	0.140573914540281
39.6680419445038	0.105878998500599
39.7426478862762	0.112084000664835
39.9012479782104	0.100354844836012
39.9250679016113	0.137763029186221
40.0758409500122	0.158718711593862
40.149472951889	0.181632948089967
40.2270128726959	0.223781155314206
40.3162839412689	0.257604975571948
40.4709560871124	0.252357345253717
40.5758340358734	0.252246511587713
40.6572768688202	0.237199231602583
40.7299530506134	0.249015671597553
40.8162589073181	0.256997427969949
40.8967289924622	0.251669757603044
41.0689928531647	0.232208005011363
41.1387388706207	0.230017546932343
41.2133240699768	0.23852915163333
41.3767549991608	0.27901490275157
41.453360080719	0.292062932852989
41.5308508872986	0.285181471454519
41.659187078476	0.255400915347566
41.7328479290009	0.252103211100044
41.814288854599	0.258860273967702
41.8937919139862	0.246339553336533
42.0631139278412	0.208008964709993
42.1494388580322	0.210149274864899
42.2611548900604	0.219009133743425
42.3493909835815	0.230142247374531
42.4318699836731	0.240609845226354
42.519161939621	0.250933741790979
42.5986459255219	0.232491610940967
42.6869299411774	0.235803183491429
42.877758026123	0.254050076616793
42.9474730491638	0.273975652646223
43.032821893692	0.241696562514513
43.1221079826355	0.264528704762964
43.2074270248413	0.233258859213192
43.2976610660553	0.221870018040324
43.4689450263977	0.208077074776708
43.5005850791931	0.218075027622125
43.6660289764404	0.227941821054208
43.7474589347839	0.211267588607048
43.8376910686493	0.215521010684557
44.0109510421753	0.174684535026349
44.0376880168915	0.185933800347139
44.1162049770355	0.173529460235805
44.2015469074249	0.20804529957421
44.3630709648132	0.183586952317472
44.44060587883	0.186580805275108
44.5230278968811	0.165277103011225
44.6044709682465	0.155901728325811
44.6907980442047	0.144081139781014
44.858195066452	0.0790770440465192
44.9406020641327	0.0525272981616823
45.0249719619751	0.0582624992251463
45.1103248596191	0.0555832766947036
45.1995768547058	0.0567359419273711
45.2888369560242	0.0793805294175721
45.3780889511108	0.0817848458038809
45.5571889877319	-0.18567293707181
45.6708118915558	-0.08288156940848
45.7513499259949	-0.0932957339500757
45.8366749286652	-0.0742651723739473
45.9259350299835	-0.0661883477288344
46.1030790805817	-0.120238485424434
46.1366899013519	-0.110609841226488
46.2200689315796	-0.0637900187164365
46.3034598827362	-0.0473541207208421
46.401524066925	-0.0258820245194723
46.4917430877686	-0.00722442304300222
46.5897870063782	0.0189650315441533
46.7796289920807	0.0595909024570193
46.8493499755859	0.0234686948258976
46.9327540397644	-0.0155578429935126
47.0210280418396	-0.00971665204827743
47.1063809394836	0.0315894408686598
47.2005159854889	0.0592822990275883
47.290745973587	0.0439250743806941
47.3819630146027	0.0416372637406588
47.5698490142822	0.0240144321540371
47.600506067276	0.0357839164863868
47.6907420158386	0.0513877242883137
47.7926909923553	0.0682016669329742
47.891716003418	0.097514397663663
47.9975728988647	0.100469184737504
48.0927069187164	0.127271367723557
48.2005000114441	0.105058182002474
48.407919883728	0.0840607832607743
48.4424819946289	0.0668928751407465
48.5405268669128	0.0524097664397413
48.5408709049225	0.0680970064599191
48.6399579048157	0.0341102172002458
48.7428679466248	-0.0226196795981026
48.8487269878387	0.0138892528618907
49.0493080615997	-0.0747951807105726
49.1200129985809	-0.0488110943746977
49.2092669010162	-0.0198708353517176
49.3063349723816	-0.0190838548647538
49.3916790485382	-0.0304053381182672
49.4868109226227	-0.0363951657713327
49.5799610614777	-0.0459021949200822
49.768828868866	-0.0808616664232577
49.8004639148712	-0.072146610980498
49.8906989097595	-0.097642731750572
49.9867990016937	-0.100380747913252
50.0828840732574	-0.103488524311747
50.2610058784485	-0.0730715736951511
50.3463568687439	-0.0676697803761384
50.436586856842	-0.0317561397927359
50.5238900184631	0.0326119651068894
50.6170508861542	0.0544882002910359
50.7092390060425	0.0751592717810119
50.8033769130707	0.0798201981226944
50.8926348686218	0.0899382689990993
50.9877009391785	0.125696714006551
51.1580610275269	0.0893255069774324
51.2482900619507	0.0886080141417831
51.3355960845947	0.0776973978642656
51.4229249954224	0.0788642004523612
51.5062918663025	0.0624973643220231
51.6893019676208	0.0382633544340266
51.7199630737305	0.052800570279107
51.8072650432587	0.0321602924403117
51.9726939201355	0.0529975914664694
52.0521829128265	0.0959539765482615
52.2195670604706	0.134286139079289
52.2472929954529	0.121349701933771
52.3277728557587	0.136756855302068
52.4062790870667	0.100772964105219
52.5629198551178	0.112344538229384
52.7263989448547	0.120305013022753
52.7482619285583	0.104181213740155
52.8287289142609	0.121569467988688
52.9072668552399	0.117976120729824
52.9877109527588	0.134664257631027
53.0779430866241	0.092808604023303
53.2570390701294	0.0394082614825262
53.3267850875854	0.0377249676385135
53.4072320461273	0.0333571152145649
53.571594953537	0.0482617634671663
53.6511740684509	0.0597603350907613
53.8175799846649	-0.0156920899700504
53.8404278755188	0.000181822736034065
53.9208970069885	0.00255991931579014
53.9974579811096	-0.00912210843339795
54.1589848995209	-0.0311045299099136
54.324266910553	-0.00891782700388499
54.349212884903	0.00343701792459811
54.4335820674896	0.00993321642133882
54.5189340114594	-0.00431836320582069
54.6003758907318	0.0379027493727481
54.6769390106201	0.0806063864906186
54.857027053833	0.0268599728666978
54.9267408847809	0.092905222749009
55.0091850757599	0.103403008688769
55.1726369857788	0.0592034891433004
55.2521200180054	0.0802124293204795
55.3384480476379	0.0956204909652941
55.5038778781891	0.0236774990469938
55.5296590328217	0.0459316484912581
55.612076997757	0.0487801310630245
55.7013309001923	0.0242047669066229
55.7808239459991	0.0192160188288448
55.9599380493164	0.0123237934997373
56.0472259521484	0.0145196518276872
56.1335558891296	0.0176427372492877
56.2589399814606	-0.0254546902169737
56.3423399925232	-0.0491804367356973
56.432569026947	-0.0480645384870482
56.5218279361725	-0.0240923413941815
56.6120579242706	-0.00497269992458582
56.700336933136	0.0382678228463059
56.802286863327	0.00331273917137664
56.9579050540924	-0.00867170455286037
57.0491590499878	0.00250105505397014
57.136461019516	-0.0124752938194048
57.2218079566956	0.0158186727716956
57.3071758747101	0.0458002145990856
57.489187002182	-0.0140763286020339
57.5159468650818	0.000609671884795771
57.5983650684357	0.00804537947140993
57.7581250667572	-0.114612722110686
57.8442568778992	-0.107788918362418
57.9315629005432	-0.0674161823055747
58.0120289325714	-0.0217762687803276
58.0973799228668	-0.0112778821349745
58.2706189155579	0.00065909761691435
58.3471908569336	-0.0012328221319387
58.4325308799744	0.016558542181101
58.5120239257812	0.0332397296495771
58.5964138507843	0.0462051955710429
58.766706943512	0.00317604642638922
58.841325044632	0.0327079837296108
58.9139649868011	0.0656349253361905
59.0618200302124	0.078788656953611
59.2164988517761	0.0609528286983017
59.2403280735016	0.0726930016982601
59.3188459873199	0.0751650910589974
59.405170917511	0.0596679878833572
59.5676679611206	0.0852355762846699
59.7261679172516	0.0484842327565219
59.7510650157928	0.0612928646905846
59.8256690502167	0.0753012526010978
59.9032089710236	0.0747412833302836
59.9934380054474	0.0375765618936391
60.1639790534973	0.0125792723877191
60.2471439838409	0.0332183042280083
60.327614068985	0.0305050260790132
60.4071018695831	0.0103728170760062
60.5071120262146	-0.0123615559432299
60.661810874939	-0.061645360804768
60.7412779331207	-0.0673956184864424
60.8207759857178	-0.0786266452276563
60.9041640758514	-0.100970648849553
61.0793480873108	-0.174012110649518
61.1266169548035	-0.138477308727536
61.2100119590759	-0.139897207009261
61.2953670024872	-0.151715972220588
61.4559099674225	-0.14633651169857
61.5402810573578	-0.106315480436149
61.6568338871002	-0.0996116920863629
61.732470035553	-0.0755700463529598
61.8178150653839	-0.0394573981001669
61.9002568721771	-0.0320166944076595
61.9826509952545	0.00867719349940776
62.1578500270844	0.0193615688324935
62.1884880065918	0.0535452766168949
62.3520090579987	0.103294232975022
62.4392869472504	0.123432630446242
62.5285458564758	0.143015608125009
62.616837978363	0.123818292045652
62.7168228626251	0.1187294501004
62.7875220775604	0.11965262625392
62.9627180099487	0.0883990682880631
63.0470888614655	0.11134907459614
63.1285309791565	0.0933765930315759
63.2920188903809	0.0614604670201886
63.3177878856659	0.0837035195627921
63.4715039730072	0.120403856135514
63.5529410839081	0.11851027745906
63.6363348960876	0.0974819854708688
63.7822329998016	0.0687203093586097
63.8089878559113	0.0774186734315894
63.9636840820312	0.0567497179499479
64.0382790565491	0.0857319386272409
64.1158170700073	0.0904744344022419
64.1904320716858	0.0888160523125738
64.3607370853424	0.117152464065687
64.4333899021149	0.128177467837109
64.5128929615021	0.16472151154247
64.6695189476013	0.200496048534164
64.7451059818268	0.231784294125032
64.9095540046692	0.222417916979909
64.9324069023132	0.263438691434687
65.0118908882141	0.295920967523682
65.0904099941254	0.30655043706213
65.2607109546661	0.351551912762208
65.3402218818665	0.37796292625562
65.4167618751526	0.398064663853048
65.5772759914398	0.482920597981311
65.6528508663177	0.510786507436973
65.7294569015503	0.402036022298192
65.8099210262299	0.445778704631971
65.8952739238739	0.459097784521732
66.0694890022278	0.428251984582389
66.1392168998718	0.438298088277793
66.2255380153656	0.393103559592869
66.3782289028168	0.417686035417839
66.4528970718384	0.430732333805443
66.596822977066	0.348814153552137
66.6206619739532	0.371653540885199
66.7675249576569	0.347634153714143
66.8401758670807	0.329586917767559
66.9890038967133	0.283268588347865
67.0782558917999	0.25704391728823
67.157751083374	0.256542373855637
67.2274739742279	0.260913914010518
67.3714158535004	0.171073990392256
67.4460220336914	0.201814218274543
67.5196530818939	0.193698091155195
67.5932860374451	0.176293538838544
67.7684829235077	0.113877875874926
67.8382029533386	0.106928081007458
67.9831240177155	0.0818585932865635
68.0538258552551	0.00465741486303545
68.1235530376434	0.0440837931715351
68.2801928520203	-0.0470309398123434
68.415344953537	-0.205350485429608
68.432333946228	-0.190948953996483
68.5049920082092	-0.238126179025432
68.6626038551331	-0.383007914403338
68.7401440143585	-0.535194104908364
68.8782260417938	-0.653669948325568
68.9713869094849	-0.738527096893616
69.041111946106	-0.834310061531324
69.1118109226227	-1.08042612722429
69.2655210494995	-1.02945487789264
69.3430600166321	-1.03053134890589
69.4401218891144	-1.05571484110125
69.5108270645142	-1.0244361499763
69.6703939437866	-0.97189808196046
69.7479360103607	-1.0085056330499
69.8274219036102	-1.00890199195501
69.9889440536499	-0.893383131326506
70.0166749954224	-0.95461297147584
70.1694118976593	-0.847526174808401
70.2459709644318	-0.884054956582322
70.3244829177856	-0.817952679891457
70.4772138595581	-0.836206438399585
70.5703790187836	-0.813709304375831
70.6401019096375	-0.839606231253501
70.7811188697815	-0.786622336268942
70.9279868602753	-0.661354991688517
70.9527928829193	-0.690733350615329
71.0254468917847	-0.656847294904998
71.1693909168243	-0.692514923147233
71.240091085434	-0.581873723275016
71.3156750202179	-0.568936147428221
71.4166510105133	-0.443534817285643
71.566456079483	-0.441602855989894
71.6361789703369	-0.467129751092298
71.7850048542023	-0.506819836806145
71.9211490154266	-0.500151205137812
71.9410579204559	-0.514360420952066
72.018590927124	-0.538960982187482
72.1781630516052	-0.652889936911532
72.2508158683777	-0.760294842589862
72.3400719165802	-0.747758345981347
72.4224910736084	-0.744412160618831
72.5088150501251	-0.737198395935971
72.5931990146637	-0.577312812006721
72.6883080005646	-0.377691539362836
72.7736508846283	-0.196669199409947
72.9683799743652	-0.109464253301421
73.0380990505219	-0.0487011945704842
73.121505022049	-0.0328426863198344
73.2058758735657	-0.0139284331341057
73.3703269958496	0.0681433957003157
73.5278458595276	0.142337725325673
73.5527439117432	0.191542191682153
73.6419930458069	0.222629052238409
73.7127130031586	0.260655478931046
73.8585920333862	0.252839139044137
74.0035300254822	0.307448399023119
74.0244090557098	0.31760728864406
74.1654260158539	0.551334810185689
74.2351479530334	0.567119988349881
74.377142906189	0.606429679932957
74.4468629360199	0.618629599123487
74.5175669193268	0.608289169104934
74.6868550777435	0.631573492772113
74.7576010227203	0.60266319698166
74.8312380313873	0.605671631989732
74.9156060218811	0.594111693442752
75.0722439289093	0.585894235623459
75.1488049030304	0.588650016927106
75.2282919883728	0.567867555401214
75.3868970870972	0.603113086668608
75.4155960083008	0.556933637288173
75.5663759708405	0.543856991214666
75.6439130306244	0.507683637126232
75.7224209308624	0.486387319191548
75.8878488540649	0.493053107702451
75.9126560688019	0.469406866152841
76.0692939758301	0.421348475733495
76.1487860679626	0.379746317456376
76.2302370071411	0.363114211330189
76.3087408542633	0.370762398721346
76.3881878852844	0.353931603033474
76.5585460662842	0.34287248994925
76.6390099525452	0.349692087497757
76.720449924469	0.356583828201099
76.8028869628906	0.34891946746636
76.9683039188385	0.331967693933573
77.0458378791809	0.380624201962599
77.2015020847321	0.416139309401491
77.222393989563	0.433343260171915
77.3048179149628	0.466568044842549
77.4673149585724	0.508105321994185
77.5409479141235	0.507875931094699
77.6311779022217	0.538099981411464
77.7106690406799	0.53754327638015
77.8702318668365	0.576485176718593
77.9721879959106	0.585442173237951
78.0419099330902	0.575679220399995
78.1878099441528	0.564412080666472
78.2585098743439	0.526603832249145
78.3585069179535	0.50437810666775
78.428230047226	0.497125360105406
78.5820090770721	0.429884445085021
78.6506888866425	0.389989704572347
78.7204129695892	0.354693455574953
78.8672819137573	0.328383161299188
78.9799780845642	0.280843249168539
79.0506808757782	0.262365569935921
79.120414018631	0.212738376178167
79.3365669250488	0.190387346693848
79.3555569648743	0.198500172062881
79.4321188926697	0.180999330346139
79.5068690776825	0.173143989498014
79.6623859405518	0.126972434467002
79.7506709098816	0.0906624567353317
79.8272290229797	0.105149227862053
79.9164819717407	0.0757100870108238
80.0174570083618	0.0300139001044368
80.1682679653168	-0.0120983562818517
80.2418699264526	-0.0449499582615338
80.3194119930267	-0.0841601680675566
80.3968498706818	-0.0999501090283577
80.5574889183044	-0.213448754504619
80.6623640060425	-0.158037169146612
80.7418599128723	-0.133637916461087
80.820384979248	-0.0727029244555255
80.8988969326019	-0.020397689113576
81.0613870620728	-0.0451356318843841
81.0891180038452	-0.00728871334206049
81.2525899410248	-0.180513907716928
81.3408260345459	-0.253837996498928
81.42817902565	-0.434053508239345
81.5203759670258	-0.599066138747919
81.6096179485321	-0.586877634931734
81.7086398601532	-0.796111367164829
81.793007850647	-0.766861561796082
81.9652750492096	-0.642805805761601
82.0476899147034	-0.575334501891473
82.1369478702545	-0.472507000280166
82.2203509807587	-0.437827288075545
82.3095998764038	-0.662770276643872
82.3920180797577	-0.589313470229566
82.5594010353088	-0.516216112936763
82.6613459587097	-0.395498261580346
82.7388858795166	-0.329637173031537
82.8213069438934	-0.270902123218468
82.9017760753632	-0.306528875275336
83.0671999454498	-0.35965370094473
83.1789300441742	-0.222513581748538
83.2486438751221	-0.196073125355338
83.3261818885803	0.0648516956581906
83.4710998535156	0.188122101857171
83.5408260822296	0.252934382590022
83.6193408966064	0.306171295779906
83.7193388938904	0.3158490379558
83.8652708530426	0.536799377166264
83.9369149208069	0.591527032872574
84.0818018913269	0.746066087866796
84.1525359153748	0.754697426723718
84.2964758872986	0.939952127360161
84.3759679794312	0.937215492511825
84.4476449489594	0.953502965568243
84.5183429718018	0.986491252849914
84.6632640361786	1.07263500852842
84.7476389408112	1.08048030796531
84.8866970539093	1.1894960909083
84.9700999259949	1.23477242013784
85.0398190021515	1.30608109271207
85.1798610687256	1.48124460271762
85.2505569458008	1.55953179913063
85.3202838897705	1.6238383917355
85.4896190166473	1.87261986964119
85.5603199005127	2.0102990701528
85.6300408840179	2.14244790370688
85.7710590362549	2.40453333427618
85.8407819271088	2.33647055242472
85.980819940567	2.41870519029195
86.0690958499908	2.40044459719
86.144681930542	2.33560344164576
86.2134280204773	2.35140891969887
86.3690919876099	2.24642493593646
86.4505350589752	2.20951530444295
86.5280699729919	1.97604445025539
86.6183159351349	1.89589419907228
86.6977949142456	1.80866456549891
86.7870578765869	1.61423166256193
86.9602899551392	1.36345323065843
87.0417349338531	1.24749220564585
87.1417489051819	1.12687475228866
87.2124319076538	1.10387789341761
87.3720030784607	0.964661955215033
87.4514920711517	0.93938709705632
87.5309810638428	0.330858443716395
87.6876220703125	0.306587601563576
87.7124240398407	0.311239023310914
87.8798038959503	0.288985822011477
87.9505069255829	0.231112716103618
88.0202338695526	0.214749928741269
88.1612448692322	0.180305315899795
88.2583129405975	0.103987243104278
88.3299908638	0.144815731286597
88.4817450046539	0.277176291607905
88.6266629695892	0.299503955965482
88.6465818881989	0.310718402388228
88.7221710681915	0.301923693818595
88.8690400123596	0.284921967347551
88.9407188892365	0.320426612232599
89.0114200115204	0.35064405719647
89.1807720661163	0.332053649137248
89.2563500404358	0.303052334143956
89.3329088687897	0.306091251789394
89.4797620773315	0.244965897197071
89.6217648983002	0.247252417547631
89.640704870224	0.24181964528034
89.7221479415894	0.213724444531034
89.7957808971405	0.200536863806174
89.9592709541321	0.16905561396001
90.1178460121155	0.145942885686879
90.1406970024109	0.138877960232782
90.2250690460205	0.132841123019779
90.3709809780121	0.12094001849752
90.4445888996124	0.106607300177576
90.5152928829193	0.0989658749514053
90.6152908802032	0.0946750432598701
90.7680280208588	0.134807817539163
90.8387279510498	0.17753620116458
90.9191970825195	0.210239833558592
91.0719239711761	0.189048040946718
91.2090358734131	0.201268983966175
91.2289550304413	0.189393167757484
91.3689918518066	0.196534431803267
91.4387149810791	0.234014933891715
91.5260200500488	0.222530595649262
91.6680099964142	0.227718247035832
91.8061039447784	0.24725741150635
91.8279678821564	0.250710540015476
91.9699709415436	0.245441478170024
92.0396809577942	0.253277528534522
92.1152639389038	0.225321541236648
92.2875289916992	0.201886926870889
92.3582329750061	0.198807381231595
92.4279479980469	0.225757826912172
92.5679919719696	0.212814116400266
92.6377439498901	0.227856158909515
92.711345911026	0.242819208879823
92.8699378967285	0.219071856610136
92.9601728916168	0.226261624406283
93.029895067215	0.232735543120683
93.1797230243683	0.214508563021263
93.2503979206085	0.188824532234891
93.3211009502411	0.15220950851148
93.4621288776398	0.134138486099984
93.5318388938904	0.116346762958099
93.6806640625	0.111292455326711
93.7513680458069	0.123814721656456
93.835736989975	0.100967588142873
93.9357509613037	0.0917791512002902
94.0054769515991	0.0974986399853754
94.1621010303497	0.0993899713502386
94.2318248748779	0.0979938142642454
94.3826019763947	0.0987000273953345
94.4796710014343	0.111075825600925
94.5503890514374	0.115392028648458
94.6210720539093	0.120070868194496
94.7611119747162	0.134883773675175
94.9001660346985	0.176066419872825
94.918135881424	0.154148068310036
95.0630619525909	0.196186280152472
95.1298549175262	0.229926075064235
95.2708668708801	0.298750692963413
95.3405878543854	0.312110725817077
95.4191038608551	0.300847663531312
95.5894179344177	0.345939738270412
95.6601190567017	0.387152347379614
95.7298650741577	0.394810546684862
95.8698930740356	0.379855713842648
95.9396069049835	0.380414678909775
96.0718278884888	0.418529094515468
96.1806130409241	0.462520128745461
96.2513160705566	0.445385224385052
96.3210408687592	0.393457821113001
96.5255279541016	0.307744011395228
96.5415449142456	0.298693912679877
96.681578874588	0.290058837930841
96.752317905426	0.257869903342368
96.8922710418701	0.221285854640227
96.9757170677185	0.233879949942605
97.0454390048981	0.196202955690245
97.1259109973907	0.180591669284393
97.2659449577332	0.23590959265458
97.3356690406799	0.243061311338228
97.4356660842896	0.287410460611376
97.5757060050964	0.271484509728011
97.645427942276	0.263609808464153
97.7854669094086	0.262321174643007
97.9206209182739	0.273564490633371
97.9385879039764	0.275978901250048
98.0786240100861	0.310250535223664
98.1483478546143	0.305031288891899
98.2883849143982	0.361998956782239
98.3678739070892	0.381278930854537
98.4375998973846	0.367048121263017
98.5122079849243	0.36459058174786
98.6668999195099	0.343243945477841
98.7366089820862	0.308888365958457
98.8366160392761	0.351599706485053
98.9766519069672	0.250306722483703
99.0463728904724	0.211793399882479
99.1873888969421	0.0885073040530479
99.2580969333649	0.0523099371470711
99.4000780582428	0.0511282056751002
99.4190430641174	0.0231562569639643
99.5600318908691	-0.0136719263522575
99.6297619342804	-0.00904423101115098
99.7697999477386	0.0640440643614005
99.8395190238953	0.114377789402801
99.9268269538879	0.137869170054788
100.071744918823	0.17797939817053
100.148308038712	0.172372320808688
100.225839853287	0.195228919261266
100.310221910477	0.164343312615717
100.484431028366	0.20673171441447
100.555137872696	0.183754646756001
100.630717992783	0.151470916674132
100.715090990067	0.163366655011886
100.868793964386	0.124847136051831
101.00981092453	0.139811977924814
101.031687021255	0.136807902243717
101.171730041504	0.146725185514173
101.241446971893	0.183053333722709
101.317034006119	0.162174504504894
101.480504989624	0.140285773359446
101.552187919617	0.158644890901513
101.622885942459	0.172994972648338
101.778550863266	0.223933412266273
101.850224018097	0.190155136372463
101.925809860229	0.183678507749828
101.997485876083	0.218152841585288
102.175611019135	0.237259253995419
102.247287034988	0.225670268365966
102.321910858154	0.1970794446372
102.462907075882	0.192482473292862
102.537514925003	0.203687961142952
102.612123966217	0.205284412942668
102.831223011017	0.250793530517648
102.853134870529	0.247940593667327
102.927754878998	0.248732314529771
103.08144903183	0.258057392229015
103.153128862381	0.253289797016988
103.29905295372	0.337911581043274
103.321874856949	0.30784129628439
103.46581697464	0.27653164306733
103.536520957947	0.232272560903059
103.684365034103	0.336242804791397
103.751117944717	0.303848027878585
103.851161003113	0.368617337047917
103.920896053314	0.341774258823813
104.060922861099	0.361669614754805
104.13064289093	0.322806555662206
104.276539087296	0.330461430163358
104.3648250103	0.319801282926642
104.43456697464	0.273201299952039
104.577516078949	0.236151470636075
104.647237062454	0.198038846092971
104.786320924759	0.227655464525758
104.875556945801	0.223855130246961
104.946256875992	0.208367702855077
105.089218854904	0.237952426906278
105.21949505806	0.266074875507032
105.240388870239	0.25687384191104
105.381407022476	0.260326961781708
105.452105045319	0.24688733787467
105.521832942963	0.204229548987101
105.59253692627	0.159512763290093
105.762799024582	0.192562449448194
105.832565069199	0.159337549865937
105.97260594368	0.168782190229112
106.046235084534	0.191434421391153
106.184329032898	0.169348312030363
106.270642995834	0.183803600444787
106.340365886688	0.196027998234168
106.485287904739	0.242153636848915
106.551120042801	0.264429787058103
106.620827913284	0.285655489935542
106.760869979858	0.276408855628551
106.830612897873	0.2720593849271
106.902271032333	0.326045583478396
107.072582006454	0.35396408873989
107.142302036285	0.313772283096544
107.213005065918	0.31814792965394
107.358902931213	0.343172477970753
107.431554079056	0.352074178708834
107.580384969711	0.34091518396306
107.675514936447	0.329150500822382
107.747178077698	0.34314683738448
107.817877054214	0.346230365522437
108.029331922531	0.325378754117066
108.050099849701	0.3267108600027
108.119823932648	0.304654918707341
108.280318021774	0.308044955942463
108.351069927216	0.316151614798837
108.420791864395	0.316416776876476
108.560831069946	0.350984737100627
108.635438919067	0.364565842496318
108.735439062119	0.365071787436785
108.8774330616	0.329568443248532
108.947154045105	0.32948511322518
109.08713889122	0.300169335217631
109.157890081406	0.307897013021216
109.227612018585	0.312703556932824
109.370600938797	0.292095512280432
109.465648889542	0.28320220930048
109.535444974899	0.277074050403907
109.609049081802	0.283932096497392
109.767646074295	0.268730393946188
109.860806941986	0.23785912425998
109.952017068863	0.233872324593779
110.021733999252	0.220814704816597
110.165682077408	0.217600735918064
110.23540687561	0.204553236604752
110.304152965546	0.206461355433649
110.475440979004	0.211348751224696
110.544195890427	0.222133716149363
110.615869045258	0.227579707803564
110.769577980042	0.188444000596315
110.845160961151	0.172693731070871
110.986180067062	0.203559833123569
111.071522951126	0.15407242624356
111.15492105484	0.147815268268571
111.236376047134	0.133390700057926
111.314862966537	0.106657837079796
111.478344917297	0.0582672674604128
111.554915904999	0.0501598234623298
111.698874950409	0.0500661863718969
111.721705913544	0.0594321732312502
111.862716913223	0.05132792875086
111.94416308403	-0.00100671355116333
112.014858961105	-0.0366415954718515
112.103142976761	-0.0789386635165076
112.274427890778	-0.0640503310353588
112.34513092041	-0.0974573432087207
112.418758869171	-0.209676995917169
112.558798074722	-0.338299553603791
112.698832035065	-0.373451506970299
112.737310886383	-0.27763437611192
112.825589895248	-0.282198768474491
112.900194883347	-0.33123495141638
113.058789014816	-0.331576258502786
113.2144510746	-0.351602682468206
113.234372854233	-0.38557682245849
113.308000087738	-0.34407497911806
113.468492984772	-0.378558102035775
113.548037052155	-0.370991542054131
113.624594926834	-0.362897021667669
113.700181007385	-0.311699816332035
113.875371932983	-0.242271251959883
113.94020986557	-0.193391508615361
114.086108922958	-0.162169741470254
114.155838012695	-0.192116573460599
114.225558042526	-0.169760102883997
114.3880610466	-0.145475006775063
114.459733963013	-0.191316975805027
114.529458045959	-0.19018308215743
114.669499874115	-0.26801392558664
114.808559894562	-0.487539571219793
114.827501058578	-0.516258003151524
114.967540979385	-0.754281660897365
115.047036886215	-0.911615178708297
115.187067985535	-1.2012477380396
115.260694980621	-1.33859742833965
115.327491044998	-1.50257117992535
115.397213935852	-1.61930916631626
115.567523002625	-1.94832671560166
115.63724398613	-2.04994733522435
115.777303934097	-2.24911770480291
115.847009897232	-2.34650430193886
115.98704791069	0.0398747086500659
116.117312908173	0.0767894371006879
116.134309053421	0.153883398637201
116.214789867401	0.129857883043768
116.378251075745	0.0700095404963572
116.447970867157	0.0135648239184234
116.58412694931	-0.0125925583613595
116.680194854736	0.0145984367650231
116.751880884171	0.0255099451150782
116.821598052979	0.0690821861058781
116.981168985367	0.188382751763358
117.051869869232	0.334661629867727
117.151867866516	0.316630768572152
117.221588850021	0.355916221753779
117.361639022827	0.42458027283124
117.441118001938	0.508913979579765
117.511822938919	0.567936535923009
117.667479038239	0.484789415840573
117.804602861404	0.371662454722985
117.820599079132	0.402100742521859
117.960638046265	0.408039619517943
118.03036403656	0.4129791875126
118.170403003693	0.427368570099482
118.240136861801	0.439913888703716
118.3762550354	0.378977352113836
118.467479944229	0.32664121310599
118.538167953491	0.340841013699246
118.678204059601	0.361595629089777
118.747928857803	0.3638824233071
118.847925901413	0.358139012674127
118.987962007523	0.372995332733894
119.058672904968	0.41901923674175
119.128409862518	0.409864973502452
119.268425941467	0.490463593134417
119.398694992065	0.497725522307561
119.412755966187	0.519803542900703
119.569397926331	0.52189248377904
119.639117956161	0.562609835168808
119.721536874771	0.56262518905855
119.861571073532	0.650715103359682
119.931313991547	0.707875039177845
120.071287870407	0.784932965058702
120.143993854523	0.810139077554774
120.284025907516	0.841805615570432
120.354732036591	0.893714479136763
120.454726934433	0.956901895149688
120.524463891983	0.976251198087567
120.664493083954	0.986911298280939
120.734217882156	0.982225094965821
120.930886983871	1.01574447169471
120.955695867538	0.968527035015844
121.024440050125	0.932652341364062
121.166388988495	0.975888126289943
121.236160039902	1.03024989234409
121.379124879837	1.12362659250717
121.471310853958	1.97598104405401
121.541035890579	1.98439477602036
121.681092977524	1.14435015584531
121.81129693985	1.92024768615195
121.828329086304	1.05353624444296
121.968369960785	0.861301573942182
122.038092851639	0.709025385998261
122.118562936783	0.581764963948463
122.188350915909	0.480873664726924
122.361525058746	0.488687154736374
122.42831993103	0.411786650503166
122.568356990814	0.359006086796515
122.638082027435	0.287365958486184
122.772258043289	0.326891289100911
122.861515045166	0.237398517312302
122.930264949799	0.149836438581977
123.07811498642	0.121121982069838
123.216198921204	0.148229714616469
123.237091064453	0.093616238047314
123.378062009811	0.045979473345179
123.447829961777	-0.0279153765265514
123.518532991409	-0.0821256570703879
123.588255882263	-0.169238199723813
123.761494874954	-0.157506180047949
123.828289031982	-0.190887965566911
123.968323945999	-0.170514237823574
124.038048028946	-0.146215900559522
124.19468998909	-0.0739595107789954
124.279057979584	-0.0363634113690499
124.351716995239	-0.000498136757473899
124.424368858337	0.00781800389123966
124.511681079865	-0.0132894335315035
124.660501003265	0.0540965193832539
124.730225086212	0.0758884084794806
124.887840032578	0.138652108503019
124.958541870117	0.148875884098941
125.02826499939	0.193015301279851
125.174166917801	0.187677595967657
125.238025903702	0.166087486902315
125.33802986145	0.188229457248429
125.40872502327	0.165517377030774
125.567326068878	0.17999706868352
125.637042045593	0.187246586446846
125.777077913284	0.244993971019426
125.90930390358	0.298384808263162
125.927268981934	0.312188737579401
126.083859920502	0.371190001937154
126.157540082932	0.391596972961787
126.22726392746	0.444802030449846
126.368278980255	0.494371067796842
126.438000917435	0.487689246882866
126.580968856812	0.48379943799768
126.647763967514	0.473644269881778
126.72922706604	0.45237341658724
126.800904989243	0.430591839281235
126.97803401947	0.37131065015154
127.049707889557	0.379600359271568
127.119431972504	0.382912385768598
127.259469985962	0.330458000663393
127.329195976257	0.359419112872441
127.469244003296	0.26059988528844
127.562346935272	0.305104196583462
127.632112979889	0.368656652756483
127.775084972382	0.374123715594309
127.907305955887	0.221868287704559
127.925276994705	0.288890103022021
128.076066017151	0.270604255688141
128.145792961121	0.314542552846333
128.216497898102	0.378239812493909
128.360422849655	0.340752651475104
128.430145978928	0.413875623618567
128.503778934479	0.415159590616968
128.675060987473	0.254819125434032
128.743812084198	0.317210317849888
128.88380408287	0.331030559009116
128.954550981522	0.330184806003082
129.096543073654	0.198508974805841
129.131109952927	0.296655728638388
129.284837007523	0.328701764307115
129.355526924133	0.394008341532685
129.499460935593	0.445777892019341
129.560419082642	0.383901125207624
129.665274858475	0.357677385684777
129.735002040863	0.38101677009975
129.883828878403	0.279540062200876
130.023865938187	0.233038892851321
130.042809963226	0.289173567056891
130.185775995255	0.0137810252441151
130.256485939026	0.0620239025550164
130.326199054718	0.0421590390527178
130.409597873688	0.000559359972357232
130.579084873199	-0.178400911369867
130.649631023407	-0.29704120333298
130.719357967377	-0.360323553507749
130.87406206131	-0.606661951337046
131.026781082153	-0.800187487948967
131.045717000961	-0.740004593296842
131.186733961105	-0.940122946740578
131.257431983948	-1.10987950849053
131.32813501358	-1.22034553612944
131.468168973923	-1.56624645371653
131.560358047485	-1.7353637000898
131.631053924561	1.4661645681059
131.783788919449	1.85398550588697
131.855418920517	1.85317920641541
131.955467939377	1.79002216989955
132.024216890335	1.83611780235602
132.168168067932	1.94026129688752
132.23788189888	1.99948246330601
132.380799055099	2.01940009951462
132.512094020844	1.9654798733738
132.531033992767	1.99352307594337
132.674994945526	2.036806483928
132.744704961777	2.13957946457215
132.886690855026	2.36011804492763
132.957395076752	2.48122540253285
133.02711892128	2.59549595069206
133.168132066727	2.06269875354415
133.237855911255	2.10247971828794
133.377897977829	2.14800332528014
133.4475710392	-1.00351209985445
133.547613859177	2.3383952017991
133.618313074112	2.43812953195314
133.761285066605	2.56776555885435
133.833940982819	2.92220726924589
133.977881908417	2.89448794929139
134.068114042282	2.91093242937098
134.137839078903	2.90819088582566
134.280814886093	2.85971312936766
134.351507902145	2.85557739194
134.486659049988	2.8184941320875
134.577867984772	2.76150977397499
134.647593975067	2.73182558216101
134.719269990921	2.65928077568853
134.859308004379	2.46147128953072
134.930985927582	2.4189103792472
135.000710010529	2.29618799131603
135.17492890358	2.23328343588705
135.240746021271	2.1849262504457
135.384644031525	2.06777576668248
135.455389022827	2.00501708767644
135.526088953018	1.94308304006854
135.669054985046	1.8582779579626
135.808117866516	1.77684828116414
135.82803606987	1.73663883225247
135.968075990677	1.61910715629882
136.037796974182	1.55519084608916
136.177836894989	1.43935071859811
136.267044067383	1.30752370609183
136.336818933487	1.27266834760835
136.476852893829	1.13617712875687
136.550482034683	1.05413697409722
136.617276906967	0.988830129649636
136.788568973541	0.88641821616397
136.859273910522	0.835550346079579
136.92900800705	0.779879738072583
137.085629940033	0.506356526858628
137.156332969666	0.388544243021874
137.287580013275	0.19870539890099
137.308479070663	0.255476958141069
137.46706199646	0.10322819102529
137.53678894043	0.16984934577459
137.696358919144	-0.0162845733824696
137.769998073578	-0.120453470550552
137.839715003967	-0.107087967627085
137.983836889267	-0.0793416369972068
138.050451993942	0.00479018131746219
138.183655977249	-0.174887187097786
138.273895978928	-0.307297339498567
138.343612909317	-0.412105263046512
138.486577033997	-0.369638664045216
138.557280063629	-0.416326635428462
138.657274961472	-0.465931960137082
138.726999998093	-0.396219169908005
138.868033885956	-0.506289632953187
138.937741994858	-0.310333223968795
139.078752040863	-0.179633978647329
139.160198926926	-0.205392912972615
139.229918956757	-0.0624863633720941
139.375818967819	-0.142095257827124
139.439698934555	-0.172488144512996
139.579693078995	-0.0889467218457359
139.650410890579	-0.0134473495511983
139.721121072769	0.0435539699293717
139.860179901123	-0.00294442246283722
139.930881977081	0.081800220663181
140.030876874924	0.0520090553886991
140.170871019363	0.0249559408460368
140.240640878677	0.00306722185574304
140.380686044693	0.0405799082676791
140.516804933548	-0.00448391555683858
140.538681983948	0.130175380021985
140.679692029953	0.272295071943382
140.750392913818	0.333736282005274
140.897264957428	0.238545797375212
140.976667881012	0.215915487014113
141.046480894089	0.208421742102867
141.186522006989	0.164476423346044
141.257219076157	0.212138241809988
141.327921867371	0.266401238299722
141.467954874039	0.314956311615454
141.537683010101	0.295898895528642
141.637680053711	0.318335650885147
141.777670860291	0.347342718661714
141.847437858582	0.359367119512082
141.98748087883	0.299411631912825
142.058192014694	0.292648589927093
142.127920866013	0.266719339673956
142.273802042007	0.211976882217719
142.360136032104	0.210377203306979
142.429849863052	0.194558033391268
142.569890022278	0.120953704573786
142.727457046509	0.286411683120144
142.751330852509	0.477073068391848
142.821049928665	0.64224528846701
142.964995861053	0.585300982857895
143.03474187851	0.58395136664326
143.10444688797	0.580949689741176
143.274709939957	0.764341270898037
143.344477891922	0.766622122350899
143.484513998032	0.736527600124935
143.558166027069	0.895600772132196
143.630817890167	0.8787225501105
143.773771047592	0.83824915867819
143.908923864365	0.821329022741213
143.928852081299	0.750554463914616
144.069854974747	0.683769998473909
144.145441055298	0.652940582809786
144.216141939163	0.635490380535506
144.359106063843	0.646803137809307
144.495235919952	0.624404240392687
144.585468053818	0.623938735773452
144.65617108345	0.625326639535166
144.725895881653	0.661387496316328
144.795616865158	0.637422587035975
144.965928077698	0.624901506668881
145.038579940796	0.608441236868683
145.175693035126	0.564561780525736
145.245414018631	0.576310409372359
145.385470867157	0.527110123307559
145.481494903564	0.513010468543738
145.552243947983	0.481807821697573
145.621969938278	0.50126101778998
145.762008905411	0.494231556785921
145.906879901886	0.510299112350312
145.925868034363	0.484457878764354
146.067858934402	0.485958704211217
146.137584924698	0.484051409811716
146.280549049377	0.48899179614216
146.351253032684	0.492086463808539
146.424880027771	0.437965718758105
146.520977020264	0.469478311883216
146.66393995285	0.447053019156695
146.733664035797	0.456080301109545
146.811200857162	0.434106543246482
147.026433944702	0.436456620176218
147.050256967545	0.457432038355055
147.12096786499	0.467729125487447
147.263921976089	0.516351358209897
147.333654880524	0.4838792912624
147.485358953476	0.482554996262085
147.556107997894	0.50490292275947
147.625832080841	0.540125377512687
147.768800020218	0.546163097127615
147.842427968979	0.556467334538696
147.909245014191	0.574811409585611
147.979923009872	0.582980725380689
148.163908958435	0.563055197528021
148.23362994194	0.556890031969235
148.377577066422	0.551664378600195
148.456090927124	0.559676615595005
148.526792049408	0.544357903127074
148.667804956436	0.526606297402775
148.805890083313	0.504093200263608
148.824836969376	0.5285848046876
148.966822862625	0.517686106884893
149.036544084549	0.515103806775215
149.180439949036	0.540710357965299
149.279505968094	0.530336095912993
149.346297979355	0.536063635289819
149.486337900162	0.520823181708994
149.557043075562	0.506808731749805
149.626764059067	0.507750588434839
149.701370000839	0.515001066065696
149.871877908707	0.476124126295196
149.947268009186	0.463976955891745


==> img/tikz/Testrunde-4.tsv <==
0	-0.19633826040433
0.017970085144043	-0.206485566507804
0.0974609851837158	-0.209274572716643
0.270699977874756	0.16592687300714
0.340421915054321	0.165799961682604
0.476549863815308	0.123305107888182
0.578508853912354	0.127344218926871
0.657027006149292	0.144755730752194
0.727724075317383	0.161080510575167
0.800375938415527	0.148588085719085
0.979475975036621	0.0726243175211029
1.04920101165771	0.0513651069938884
1.12967205047607	0.0321431636224759
1.27946996688843	-0.0776185089790077
1.34919595718384	-0.0207324268720778
1.48632502555847	-0.0800822983280372
1.57361102104187	-0.0344854423439803
1.64333605766296	0.00288879780971441
1.714035987854	0.0366248646594385
1.86969804763794	0.0544203544345351
1.94139194488525	0.0485568012290775
2.08238792419434	0.048118733587559
2.15504288673401	0.0685494412797216
2.22476696968079	0.0766983796273041
2.29741907119751	0.0798451419654154
2.46773290634155	0.0416044331310851
2.55407786369324	0.0514845387761412
2.63257002830505	0.0583172448110978
2.7179229259491	0.0667379320039871
2.93022298812866	0.0514601515332307
2.9530770778656	0.0792411956914514
3.03744697570801	0.111411618147348
3.18334794044495	0.11907553505839
3.25405097007751	0.178091473892962
3.39506101608276	0.0869453056925099
3.49115490913391	0.115234398938597
3.55893492698669	0.161037147372877
3.62864995002747	0.138325613777284
3.78235793113708	0.128008898162754
3.85306000709534	0.148962992371254
3.92474007606506	0.121050219818832
4.001296043396	0.080059171742389
4.17161202430725	0.04037295787913
4.24914407730103	0.0277763074271946
4.31985998153687	-0.000352474209863507
4.47746896743774	-0.074999185263831
4.54718589782715	-0.0607688363867688
4.68722486495972	-0.055212688487297
4.77745795249939	-0.0716360788785939
4.84815788269043	-0.0500782052304916
4.92276906967163	-0.0129416865984125
5.07745289802551	0.0159969012374589
5.2213978767395	0.0348329200511188
5.24521899223328	0.0747918697277813
5.38716793060303	0.0947594677506935
5.45791506767273	0.146190867614737
5.52764201164246	0.179231970774707
5.60518097877502	0.207754238912399
5.77646589279175	0.202063927530976
5.84521293640137	0.229828404158435
5.98622798919678	0.257875436063936
6.0569269657135	0.263265364942949
6.12567687034607	0.263209703566315
6.27743005752563	0.155457824633982
6.41746997833252	0.0502591754165429
6.43640398979187	0.0786939276317475
6.57742595672607	0.0158427997051253
6.64812397956848	0.0428538677803102
6.73249888420105	0.0509984778684646
6.87253499031067	-0.0433945820906194
7.00867104530334	-0.0917907386572726
7.02956295013428	-0.0879237403102484
7.17938899993896	-0.0607496140917353
7.24909090995789	-0.0583740392787205
7.3266339302063	0.00868442827250954
7.40124607086182	0.0228855965346233
7.57154989242554	-0.0376437146866438
7.6432249546051	0.017449380614341
7.78326797485352	0.0709193063994032
7.8588719367981	0.156071508312862
7.98619198799133	0.0746303328734073
8.02271103858948	0.108112754755803
8.17739987373352	0.171631001988454
8.24616599082947	0.156491337228576
8.31684899330139	0.175230682879621
8.46372103691101	0.0468453071939914
8.57250690460205	0.136804260966166
8.6422290802002	0.148085641509751
8.72758603096008	0.195861896828367
8.88618588447571	0.210341990357781
8.95687794685364	0.225739893402219
9.03639698028564	0.257718580733762
9.13636493682861	0.179187220880933
9.2773768901825	0.149851843321306
9.35979986190796	0.147564318076819
9.4256420135498	0.166916715376091
9.5871410369873	0.0797240199067968
9.66369795799255	0.0365277944553256
9.73830795288086	-0.0131305598021875
9.87933206558228	-0.0198043431923563
9.96076798439026	-0.0450264629724546
10.0900590419769	-0.0828345784559402
10.107048034668	-0.0372937377278926
10.2666158676147	-0.164066743277182
10.336345911026	-0.133632226217797
10.4226698875427	-0.196752427435453
10.5792660713196	-0.307100448869434
10.6490349769592	-0.325697245080294
10.7304799556732	-0.336099826688803
10.832426071167	-0.405364218918113
10.9705159664154	-0.457567610796818
11.0402388572693	-0.476747420934082
11.1900489330292	-0.593312144461845
11.2607409954071	-0.403715624106642
11.3304679393768	0.681368334889023
11.4792969226837	0.838601106877833
11.5646529197693	0.790141862466922
11.6343669891357	0.814650809757766
11.7744059562683	0.938671547137302
11.9105360507965	0.979544990542905
11.9314348697662	0.956482492870772
12.0890500545502	0.9643893258066
12.1597490310669	0.954619601595176
12.2324080467224	0.943849786756553
12.2991988658905	0.908468735936046
12.4714639186859	0.872443898903622
12.5411908626556	0.932465912638491
12.6812269687653	1.12617909688313
12.7538778781891	1.19779529737774
12.8265330791473	1.19948384661751
12.9695038795471	1.18573589095438
13.1124658584595	1.18273670664477
13.133367061615	1.16410640897164
13.2763340473175	1.28636274860529
13.3499660491943	1.33475424242092
13.4206628799438	1.43333084670522
13.5626540184021	1.62532719755027
13.7095279693604	1.55800886697599
13.7323770523071	-0.146296669670626
13.8763279914856	-0.413423802025635
13.9470250606537	-0.403362684721628
14.0177199840546	-0.341859838229947
14.0913550853729	-0.226486996368706
14.2616648674011	-0.0057221561335718
14.3313908576965	0.0466310196054659
14.4733810424805	0.129795432021279
14.5431129932404	0.151795048056775
14.6186878681183	0.145104894747462
14.7831449508667	0.269083117686013
14.8548150062561	0.291250292957033
14.9245419502258	0.396014995770094
15.070436000824	0.381922775371373
15.140163898468	0.22499308117163
15.283038854599	0.299971589588667
15.3538339138031	0.268413746209506
15.4235608577728	0.341678580763607
15.5645740032196	0.379952648214418
15.6342949867249	0.402740249935225
15.7040219306946	0.407103138692152
15.8743329048157	0.39104406390366
15.9440560340881	0.425196364334903
16.0880150794983	0.363673958544809
16.1587009429932	0.383813286171168
16.299712896347	0.32923147331062
16.3215899467468	0.318240002413681
16.4801349639893	0.328263548199721
16.5538120269775	0.310322808883817
16.6303739547729	0.281132997037871
16.769434928894	0.20481409133526
16.8782188892365	0.194288234954775
16.9538040161133	0.213167077896157
17.0391540527344	0.242268687545926
17.1909129619598	0.209718807186815
17.2791900634766	0.196276580726986
17.3489198684692	0.21840866636628
17.4196150302887	0.239783776201354
17.5625848770142	0.216455487507131
17.6401209831238	0.242696539523401
17.7401220798492	0.225034156156058
17.8801310062408	0.205402472241627
17.9498789310455	0.238304683352727
18.0235090255737	0.240104570392575
18.2367959022522	0.251527644215131
18.2567150592804	0.243648884891524
18.3254609107971	0.250201479542235
18.468425989151	0.213679162610309
18.538153886795	0.190100091875084
18.6811189651489	0.127666995944702
18.7733070850372	0.122105702495943
18.8430299758911	0.136067745606606
18.9225189685822	0.134601425577209
18.9922380447388	0.147806264881101
19.1674389839172	0.150641616966532
19.2371649742126	0.131957644517815
19.3069040775299	0.172266178457767
19.470360994339	0.141120791513289
19.5371608734131	0.154722591737088
19.7416498661041	0.239173417446967
19.7596180438995	0.239143432246909
19.8293399810791	0.223631071591615
19.9713280200958	0.192870024730913
20.0410599708557	0.187203119968321
20.1810960769653	0.201769834142865
20.3133180141449	0.167188489509669
20.3342270851135	0.14505612499382
20.4039359092712	0.135223495182203
20.5615549087524	0.0783922364557329
20.6312770843506	0.09997280667222
20.7010059356689	0.141969595498945
20.8742439746857	0.142475371573064
20.9468948841095	0.147495355764782
21.0263879299164	0.174777185994669
21.1810729503632	0.167152378600942
21.2517728805542	0.174891687986989
21.3898620605469	0.145101031120236
21.407840013504	0.142129935284227
21.5634920597076	0.136771967661227
21.6429798603058	0.131784863016011
21.7859029769897	0.110630617553679
21.8566470146179	0.116152907429328
21.9253959655762	0.0995627403674743
22.0712909698486	0.0361706856482008
22.1478550434113	-0.00293856697671002
22.2917940616608	-0.236639193156041
22.3595700263977	-0.297763119035855
22.4595649242401	-0.432169752084368
22.5292930603027	-0.453402344111276
22.676167011261	-0.638666298229014
22.7458920478821	-0.690705566171499
22.8888549804688	-0.84201929954442
22.9800679683685	-0.96803553316729
23.0497899055481	-0.989347219563064
23.120493888855	-1.06800477879567
23.2761509418488	-1.17989897396817
23.4113059043884	-1.28338565876034
23.4292740821838	-1.29198202515723
23.569314956665	-1.40376509376614
23.6390368938446	-1.49705105446564
23.7790749073029	-1.56955413792971
23.8497710227966	-1.60014203416838
23.9204759597778	-1.67611751725202
24.0898110866547	-0.853527726394938
24.1604669094086	-0.902177642025356
24.248792886734	-0.89541623086448
24.390781879425	-0.702182226293398
24.4615030288696	-0.523359888644911
24.5937099456787	-0.270665600553808
24.6302299499512	-0.292064986619451
24.7859098911285	0.0216389689097172
24.8575699329376	0.185982110581119
24.9966309070587	0.613215423829655
25.0702588558197	0.766720000328668
25.1429190635681	1.0160056770411
25.2175250053406	1.196768894994
25.3692779541016	1.54900866386391
25.5132210254669	1.98183063686808
25.5341339111328	1.88499842237485
25.6829478740692	2.19962602410713
25.7536509037018	2.33064740717803
25.8419229984283	2.52200817905638
25.9175140857697	2.68772839228969
26.0868558883667	2.78245027150097
26.1575469970703	2.75623851422412
26.2272710800171	2.81912795481963
26.367311000824	2.94071986160536
26.4995329380035	3.00650282222455
26.5936758518219	2.84702905423014
26.6604678630829	2.75854203546616
26.7301950454712	2.71919006860371
26.9327290058136	2.67729122028218
26.9575469493866	2.73990827864264
27.0272600650787	2.76239320653453
27.1692500114441	2.44315300478702
27.2389690876007	2.57641426505908
27.3096749782562	2.61358035962228
27.4789788722992	2.48019705165511
27.5487339496613	2.4948602561809
27.6887700557709	2.45034696849507
27.7594680786133	2.33028060486218
27.829195022583	2.23452891361843
27.9682569503784	1.93965512667981
28.0604438781738	1.61109304956162
28.1360368728638	1.39611372584875
28.206729888916	1.23351466664454
28.3594858646393	0.659866988863492
28.4409039020538	0.393549598165437
28.5877459049225	-0.117186480910792
28.6594560146332	-0.431169551997403
28.7291789054871	-0.594629581464401
28.8867499828339	-1.05199788483179
28.9574990272522	-1.25835968111953
29.0574960708618	-1.58896527029304
29.1272220611572	-1.61480084728157
29.2174489498138	-1.83524416303655
29.3701858520508	-2.06306074047706
29.4399080276489	-2.20573437611484
29.5897119045258	-2.36433984926203
29.6857600212097	-2.37701079608025
29.7565219402313	-2.43879967251451
29.8369779586792	-2.50702398263067
29.9877688884735	-2.60219929156081
30.079843044281	-2.42425694918452
30.1574769020081	-2.45823275572209
30.231104850769	-2.4900490402266
30.3193888664246	-2.47757004554278
30.4662568569183	-2.2272856185933
30.5389158725739	-2.11568041174235
30.6096138954163	-2.05362773894782
30.7818789482117	-1.82536531899235
30.8525969982147	-1.63060625875092
30.9223070144653	-1.49143451763059
31.0711300373077	-1.09734070382183
31.1408579349518	-1.00262016966948
31.2857849597931	-0.724454434465415
31.4169778823853	-0.471252718566041
31.4330370426178	-0.476936142411907
31.5232720375061	-0.333474052300509
31.6047079563141	-0.160838781540268
31.7662270069122	-0.0624257697634161
31.898453950882	0.272392431568683
31.9193520545959	0.306106450758697
32.0759918689728	0.390896288580831
32.145712852478	0.435057568822784
32.2291140556335	0.513730357864746
32.298840045929	0.534215059598847
32.4730570316315	0.557304345328583
32.5398910045624	0.553570389501006
32.6105480194092	0.539947183354703
32.7623069286346	0.544328935823995
32.832053899765	0.533292504102755
32.9710919857025	0.513229882641753
33.0691390037537	0.406481654354094
33.1388850212097	0.401341927920574
33.2789299488068	0.365490494704709
33.4228479862213	0.354112716107063
33.4417889118195	0.386684455393008
33.5183489322662	0.351659701314849
33.6769359111786	0.270596365648513
33.7476508617401	0.255889143420911
33.8906109333038	0.245607146078949
33.9827508926392	0.226400358410705
34.0534930229187	0.242402785041402
34.1232268810272	0.216441521780021
34.192939043045	0.132864848699946
34.380833864212	0.23731804926116
34.4515700340271	0.265287963203741
34.52126288414	0.251730359350961
34.6710829734802	0.202669205394393
34.7417659759521	0.183625450320916
34.891576051712	0.0924791996318413
34.9124670028687	0.146146783530775
35.0671498775482	0.0432839130221579
35.1368749141693	0.0444849192640837
35.2807710170746	0.0832809300495186
35.3544490337372	0.0673794237995779
35.4271018505096	0.059658319526549
35.5690958499908	0.0127920643564555
35.6417469978333	-0.0355810662861262
35.7124500274658	-0.0501986916833242
35.8124408721924	-0.102250495051125
35.9671308994293	-0.0769443938131057
36.038822889328	-0.0596940375810235
36.1202540397644	-0.0483789379444245
36.3266990184784	-0.0202032791163508
36.3475940227509	0.060288266714206
36.4202489852905	0.11794353744525
36.5661659240723	0.178694279255524
36.6397769451141	0.161744652262439
36.7876279354095	0.165067951995033
36.8856248855591	0.149726734827655
36.9602789878845	0.107797736351212
37.0299990177155	0.0730138818110309
37.1729710102081	0.0461196373143127
37.2475769519806	0.113485065416766
37.3221859931946	0.14771730319371
37.3967900276184	0.166957077389714
37.5671038627625	0.123991890893891
37.6495199203491	0.19737539751574
37.7202270030975	0.228077338658414
37.8612358570099	0.236361315845044
37.9338920116425	0.268310659256334
38.0817449092865	0.211324082514435
38.172956943512	0.160793320469234
38.2524399757385	0.18852332386991
38.323145866394	0.179696067792569
38.4055619239807	0.155989354484692
38.559280872345	0.176989746404107
38.6690359115601	0.136366390278285
38.747554063797	0.101756369162224
38.8280298709869	0.122732213050483
38.9075100421906	0.115940070793636
39.0621929168701	0.0880119083342625
39.1397340297699	0.120067501072791
39.2397298812866	0.10438669871491
39.3807439804077	0.0881886914993245
39.4514470100403	0.060811189509309
39.5211679935455	0.0462507423342571
39.6680419445038	0.00828718314398193
39.7426478862762	0.0298152889941184
39.9012479782104	0.00465317149548581
39.9250679016113	0.0761413489856325
40.0758409500122	0.127108982611198
40.149472951889	0.18019150621126
40.2270128726959	0.247379576551435
40.3162839412689	0.292396426878754
40.4709560871124	0.283112219713519
40.5758340358734	0.28220867832776
40.6572768688202	0.24844771081277
40.7299530506134	0.264604415072429
40.8162589073181	0.276645626825434
40.8967289924622	0.270700338690866
41.0689928531647	0.210919706911377
41.1387388706207	0.211339671067278
41.2133240699768	0.224333133750343
41.3767549991608	0.276313319352829
41.453360080719	0.294719216648979
41.5308508872986	0.281587196342372
41.659187078476	0.233908987292042
41.7328479290009	0.224341510039319
41.814288854599	0.233334322490675
41.8937919139862	0.20412045620253
42.0631139278412	0.142262999662392
42.1494388580322	0.128350313185973
42.2611548900604	0.152914965727857
42.3493909835815	0.181415302767121
42.4318699836731	0.207548456199842
42.519161939621	0.224607571785574
42.5986459255219	0.198349667014246
42.6869299411774	0.214992779456702
42.877758026123	0.226899301075402
42.9474730491638	0.242425555546907
43.032821893692	0.224728584416221
43.1221079826355	0.246647432240293
43.2074270248413	0.201621920473719
43.2976610660553	0.186599800957774
43.4689450263977	0.14537728110173
43.5005850791931	0.169753753530361
43.6660289764404	0.176874505221047
43.7474589347839	0.140070721108849
43.8376910686493	0.147490545066112
44.0109510421753	0.0848023133044282
44.0376880168915	0.132382221108271
44.1162049770355	0.129097393480293
44.2015469074249	0.194356016735097
44.3630709648132	0.180802070173168
44.44060587883	0.194916676266494
44.5230278968811	0.180788478465047
44.6044709682465	0.193932879695656
44.6907980442047	0.192134383025693
44.858195066452	0.130513048958066
44.9406020641327	0.107437118678823
45.0249719619751	0.129715722193176
45.1103248596191	0.147955180366663
45.1995768547058	0.159813231595279
45.2888369560242	0.19707070175283
45.3780889511108	0.204031645121546
45.5571889877319	0.115201920132783
45.6708118915558	0.119412314519647
45.7513499259949	0.121604885645676
45.8366749286652	0.154337829601153
45.9259350299835	0.153930876336172
46.1030790805817	0.155638269647488
46.1366899013519	0.103206483784404
46.2200689315796	0.165419269294608
46.3034598827362	0.181816737636238
46.401524066925	0.18374125881122
46.4917430877686	0.208233734257713
46.5897870063782	0.236049791657159
46.7796289920807	0.251522432246889
46.8493499755859	0.189682069646169
46.9327540397644	0.0717453957102804
47.0210280418396	0.0695184918564923
47.1063809394836	0.113087359549043
47.2005159854889	0.130598902027317
47.290745973587	0.105046525341895
47.3819630146027	0.0949937442089696
47.5698490142822	0.0530264608038482
47.600506067276	0.074529651725564
47.6907420158386	0.103762797446775
47.7926909923553	0.142342944875274
47.891716003418	0.179699983917377
47.9975728988647	0.183523172978004
48.0927069187164	0.2222132521588
48.2005000114441	0.181036929027029
48.407919883728	0.134311417991652
48.4424819946289	0.118296541843292
48.5405268669128	0.0681478340098506
48.5408709049225	0.0942089715054374
48.6399579048157	0.0663626753058351
48.7428679466248	-0.00917792605930717
48.8487269878387	0.0442165767120367
49.0493080615997	-0.0866811891710992
49.1200129985809	-0.0461146450278974
49.2092669010162	0.00200558041284721
49.3063349723816	0.0117860384863334
49.3916790485382	-0.0117335122626828
49.4868109226227	-0.0172619382707906
49.5799610614777	-0.0223394071069494
49.768828868866	-0.0809393203379747
49.8004639148712	-0.0628497165060352
49.8906989097595	-0.0898664294315385
49.9867990016937	-0.0928852793200898
50.0828840732574	-0.0967295441129021
50.2610058784485	-0.0512187571609787
50.3463568687439	-0.031608168832215
50.436586856842	0.0241945150643725
50.5238900184631	0.0995484598535791
50.6170508861542	0.125760484643269
50.7092390060425	0.150762611246396
50.8033769130707	0.1408744810977
50.8926348686218	0.165867426641235
50.9877009391785	0.217676503969192
51.1580610275269	0.171041941023634
51.2482900619507	0.149223437681027
51.3355960845947	0.134020573624121
51.4229249954224	0.139341007436822
51.5062918663025	0.130165447574759
51.6893019676208	0.07590818870678
51.7199630737305	0.111201071106271
51.8072650432587	0.0831190353362912
51.9726939201355	0.131074299944516
52.0521829128265	0.196682354141058
52.2195670604706	0.24810934767808
52.2472929954529	0.234788128074874
52.3277728557587	0.248220360421632
52.4062790870667	0.201416189672434
52.5629198551178	0.230936342018466
52.7263989448547	0.234512956273733
52.7482619285583	0.219974864984004
52.8287289142609	0.247063864499347
52.9072668552399	0.241343734160862
52.9877109527588	0.256259591002044
53.0779430866241	0.205964872504889
53.2570390701294	0.168015530862893
53.3267850875854	0.171576009259038
53.4072320461273	0.169916915287354
53.571594953537	0.173995591561975
53.6511740684509	0.180551235206553
53.8175799846649	0.148661020474183
53.8404278755188	0.156778172412948
53.9208970069885	0.158135129743113
53.9974579811096	0.128420887423175
54.1589848995209	0.0891722684266954
54.324266910553	0.0743439692873877
54.349212884903	0.0890444116743254
54.4335820674896	0.0964642530462679
54.5189340114594	0.07981385062834
54.6003758907318	0.113981586385765
54.6769390106201	0.168442374157605
54.857027053833	0.090328594369505
54.9267408847809	0.136830236110188
55.0091850757599	0.146369450075001
55.1726369857788	0.0783704234539004
55.2521200180054	0.117818616206357
55.3384480476379	0.134903500874145
55.5038778781891	0.0431898927652106
55.5296590328217	0.0705911172514854
55.612076997757	0.0794477484640371
55.7013309001923	0.044108375476083
55.7808239459991	0.0443054447013705
55.9599380493164	0.0431851747306174
56.0472259521484	0.0526877645137225
56.1335558891296	0.0683201422351034
56.2589399814606	0.021247994276017
56.3423399925232	-0.0071866129910203
56.432569026947	-0.00326342542662139
56.5218279361725	0.041487194793187
56.6120579242706	0.0802579518970494
56.700336933136	0.1470213605652
56.802286863327	0.0986240285270663
56.9579050540924	0.0884103267864015
57.0491590499878	0.0987585434092293
57.136461019516	0.0672809678445611
57.2218079566956	0.0968108870404486
57.3071758747101	0.139714093784815
57.489187002182	0.114121220481852
57.5159468650818	0.137473665012923
57.5983650684357	0.137232186254485
57.7581250667572	0.134913867169564
57.8442568778992	0.169190978712269
57.9315629005432	0.213094201346395
58.0120289325714	0.262161666708708
58.0973799228668	0.270392984497802
58.2706189155579	0.275160344716855
58.3471908569336	0.264353527438747
58.4325308799744	0.272314331335401
58.5120239257812	0.275224716688339
58.5964138507843	0.272862068720436
58.766706943512	0.219176447930346
58.841325044632	0.242519849127994
58.9139649868011	0.265659779350267
59.0618200302124	0.210820477882593
59.2164988517761	0.139597921690039
59.2403280735016	0.142612094965935
59.3188459873199	0.132118808012399
59.405170917511	0.0926719154198061
59.5676679611206	0.0992964718180858
59.7261679172516	0.0456589479056765
59.7510650157928	0.0656965448586548
59.8256690502167	0.0808611510613806
59.9032089710236	0.0757665461125683
59.9934380054474	0.0241223752076136
60.1639790534973	-0.00567455399460848
60.2471439838409	0.0224327246924764
60.327614068985	0.0271026573841661
60.4071018695831	0.0166734775611757
60.5071120262146	-0.0139530260795683
60.661810874939	-0.0715699712760374
60.7412779331207	-0.0743775011322763
60.8207759857178	-0.0880122176290798
60.9041640758514	-0.108353015713257
61.0793480873108	-0.193412875562151
61.1266169548035	-0.119056901535879
61.2100119590759	-0.10583142052909
61.2953670024872	-0.102616615698338
61.4559099674225	-0.0830882805870461
61.5402810573578	-0.0391081241596445
61.6568338871002	-0.0556437147312951
61.732470035553	-0.0285021326388175
61.8178150653839	0.00460190729086962
61.9002568721771	-0.00141202835134657
61.9826509952545	0.0518599886337445
62.1578500270844	0.0448657772933794
62.1884880065918	0.0864317272151467
62.3520090579987	0.148393244460833
62.4392869472504	0.177419556069195
62.5285458564758	0.193048967203719
62.616837978363	0.162829678121123
62.7168228626251	0.154927793633405
62.7875220775604	0.157987713860705
62.9627180099487	0.113867476614577
63.0470888614655	0.148987705359542
63.1285309791565	0.1085695293927
63.2920188903809	0.0706469642753381
63.3177878856659	0.102776833601072
63.4715039730072	0.179828223355246
63.5529410839081	0.161589994929132
63.6363348960876	0.137446159019199
63.7822329998016	0.102055369047178
63.8089878559113	0.115955505171681
63.9636840820312	0.102954127041421
64.0382790565491	0.150346042284923
64.1158170700073	0.162893063253462
64.1904320716858	0.150687408763829
64.3607370853424	0.193971088462029
64.4333899021149	0.211920631643878
64.5128929615021	0.261542841726549
64.6695189476013	0.339621506512799
64.7451059818268	0.398253282680913
64.9095540046692	0.458827855433735
64.9324069023132	0.488295953390303
65.0118908882141	0.553426767513834
65.0904099941254	0.587063801802638
65.2607109546661	0.671483460995781
65.3402218818665	0.720523399530375
65.4167618751526	0.745654779250072
65.5772759914398	0.88339257008849
65.6528508663177	0.914897398188003
65.7294569015503	0.789618401653158
65.8099210262299	0.856278113393353
65.8952739238739	0.888882561873596
66.0694890022278	0.850218999107015
66.1392168998718	0.864402815647074
66.2255380153656	0.810271918273801
66.3782289028168	0.815142155091832
66.4528970718384	0.774683244844212
66.596822977066	0.703833499882916
66.6206619739532	0.703601113212561
66.7675249576569	0.64611064317342
66.8401758670807	0.627416226515693
66.9890038967133	0.560358477594785
67.0782558917999	0.52703849582706
67.157751083374	0.502404073984207
67.2274739742279	0.480712059071525
67.3714158535004	0.362082637462586
67.4460220336914	0.369219442389773
67.5196530818939	0.343298690269535
67.5932860374451	0.302864253310637
67.7684829235077	0.206121999768201
67.8382029533386	0.1657383597819
67.9831240177155	0.0771285790012171
68.0538258552551	0.00694615708967417
68.1235530376434	-0.0224285402213007
68.2801928520203	-0.162969383324376
68.415344953537	-0.298582785907492
68.432333946228	-0.304282165808318
68.5049920082092	-0.356542395326764
68.6626038551331	-0.531592700133315
68.7401440143585	-0.615885884585827
68.8782260417938	-0.760605118798004
68.9713869094849	-0.867916072105081
69.041111946106	-0.910442054942104
69.1118109226227	-1.37551766625031
69.2655210494995	-1.32801013938767
69.3430600166321	-1.43076177353736
69.4401218891144	-1.59525817828341
69.5108270645142	-1.65734959409474
69.6703939437866	-1.76547112091319
69.7479360103607	-1.88904157646492
69.8274219036102	-2.0013369130527
69.9889440536499	-1.9610958609343
70.0166749954224	-2.08319177990598
70.1694118976593	-2.17207234498419
70.2459709644318	-2.35247479188835
70.3244829177856	-2.18837582786821
70.4772138595581	-2.21253463962533
70.5703790187836	-2.21135385459002
70.6401019096375	-2.22365350308096
70.7811188697815	-2.12712082962933
70.9279868602753	-1.83537913193467
70.9527928829193	-1.89548066463212
71.0254468917847	-1.85094480951393
71.1693909168243	-1.84099617910437
71.240091085434	-1.77542545014487
71.3156750202179	-1.77622671042906
71.4166510105133	-1.67781052908112
71.566456079483	-1.71296480538104
71.6361789703369	-1.72664405496235
71.7850048542023	-1.70006857431347
71.9211490154266	-1.50272661307503
71.9410579204559	-1.4727433090328
72.018590927124	-1.3412396759686
72.1781630516052	-1.09059313835075
72.2508158683777	-1.02376694027506
72.3400719165802	-0.795379755015964
72.4224910736084	-0.591649889111178
72.5088150501251	-0.404018733142209
72.5931990146637	-0.176557140370369
72.6883080005646	0.66162369928157
72.7736508846283	0.921747525894063
72.9683799743652	1.05531673516699
73.0380990505219	1.11178939559927
73.121505022049	1.05835601593012
73.2058758735657	0.932902530455713
73.3703269958496	0.967945488371436
73.5278458595276	0.889432308411078
73.5527439117432	0.971800027527404
73.6419930458069	0.9894504966745
73.7127130031586	0.973085787113047
73.8585920333862	0.823830647352206
74.0035300254822	0.857131790416436
74.0244090557098	0.838905479519019
74.1654260158539	1.04468070924622
74.2351479530334	1.01386726784636
74.377142906189	1.03489847107562
74.4468629360199	0.962359825714541
74.5175669193268	0.906290549377748
74.6868550777435	0.827107456994269
74.7576010227203	0.734538523306339
74.8312380313873	0.703032015496073
74.9156060218811	0.640851141499072
75.0722439289093	0.526972899352437
75.1488049030304	0.486783718133121
75.2282919883728	0.431929988077694
75.3868970870972	0.414449630457894
75.4155960083008	0.349181488226549
75.5663759708405	0.281468464834993
75.6439130306244	0.223548531719064
75.7224209308624	0.219047264457427
75.8878488540649	0.187261848828232
75.9126560688019	0.171515808069629
76.0692939758301	0.152681151875385
76.1487860679626	0.118693538982837
76.2302370071411	0.133587348094462
76.3087408542633	0.163050475181402
76.3881878852844	0.170891154309795
76.5585460662842	0.149280844126728
76.6390099525452	0.194467396892674
76.720449924469	0.240545660943065
76.8028869628906	0.269604591514558
76.9683039188385	0.249702019483917
77.0458378791809	0.335070648803833
77.2015020847321	0.339966611402783
77.222393989563	0.389976868906276
77.3048179149628	0.440934463406161
77.4673149585724	0.444563620284424
77.5409479141235	0.439010476150632
77.6311779022217	0.454832585304467
77.7106690406799	0.436358246113075
77.8702318668365	0.412898177972852
77.9721879959106	0.403466837642047
78.0419099330902	0.393630558630887
78.1878099441528	0.347556909166363
78.2585098743439	0.29718585293983
78.3585069179535	0.235355729510543
78.428230047226	0.206505924169578
78.5820090770721	0.11933360749065
78.6506888866425	0.0795976608772283
78.7204129695892	0.0437002705879136
78.8672819137573	0.00209310427128376
78.9799780845642	-0.0321892387624379
79.0506808757782	-0.0126841692459154
79.120414018631	-0.0367127008028091
79.3365669250488	-0.0504469964140337
79.3555569648743	-0.00159336495925172
79.4321188926697	0.00110162700020922
79.5068690776825	0.0114157293188853
79.6623859405518	-0.0146004340939994
79.7506709098816	-0.0199687467523745
79.8272290229797	0.0102625847124052
79.9164819717407	-0.0208181504012068
80.0174570083618	-0.112193659542114
80.1682679653168	-0.194986671807273
80.2418699264526	-0.23087965507667
80.3194119930267	-0.263854013454134
80.3968498706818	-0.257959743175383
80.5574889183044	-0.439082997271122
80.6623640060425	-0.363549747936842
80.7418599128723	-0.32904265427993
80.820384979248	-0.231707184725406
80.8988969326019	-0.176513606772005
81.0613870620728	-0.315899187499388
81.0891180038452	-0.254385591283042
81.2525899410248	-0.403937177330798
81.3408260345459	-0.419824754292646
81.42817902565	-0.548563058767851
81.5203759670258	-0.727307253941695
81.6096179485321	-0.752904768799284
81.7086398601532	-1.09761051884212
81.793007850647	-1.06220302627
81.9652750492096	-1.25503049631718
82.0476899147034	-1.25077031500174
82.1369478702545	-1.10744723149328
82.2203509807587	-1.14521860619832
82.3095998764038	-1.44453904125415
82.3920180797577	-2.42214197491447
82.5594010353088	-1.4915955269271
82.6613459587097	-1.32916799113965
82.7388858795166	-1.29369741205681
82.8213069438934	-1.27322550074893
82.9017760753632	-1.48008375275243
83.0671999454498	-1.90244389466169
83.1789300441742	-2.22132016218051
83.2486438751221	-2.42851022327667
83.3261818885803	-1.22842350302212
83.4710998535156	-0.931453146161172
83.5408260822296	-0.858320785436072
83.6193408966064	-0.821981141815717
83.7193388938904	-0.845874244200668
83.8652708530426	-0.653903804597405
83.9369149208069	-0.635520103313516
84.0818018913269	-0.573294115543627
84.1525359153748	-0.575380321577724
84.2964758872986	-0.556512887759555
84.3759679794312	-0.582750703923976
84.4476449489594	-0.59073192033878
84.5183429718018	-0.617519063131196
84.6632640361786	-0.66899424123556
84.7476389408112	-0.697238899809806
84.8866970539093	-0.720709250179525
84.9700999259949	-0.748271365547497
85.0398190021515	-0.73423716353861
85.1798610687256	-0.698954193019511
85.2505569458008	-0.68407392336596
85.3202838897705	-0.631646571445322
85.4896190166473	-0.457485448434584
85.5603199005127	-0.383174130519513
85.6300408840179	-0.274251593765689
85.7710590362549	-0.0932012826643582
85.8407819271088	-0.0993923741909057
85.980819940567	-0.0349741502110597
86.0690958499908	-0.0656601242765564
86.144681930542	-0.106176556335756
86.2134280204773	-0.0867934735266518
86.3690919876099	-0.0889242073021963
86.4505350589752	-0.00694949657981869
86.5280699729919	-0.153679163629704
86.6183159351349	-0.081923695928217
86.6977949142456	-0.00869491472770001
86.7870578765869	0.330275793696658
86.9602899551392	0.387396209801159
87.0417349338531	0.327274777984479
87.1417489051819	0.359286618019535
87.2124319076538	0.471741643865237
87.3720030784607	0.568060512755372
87.4514920711517	0.528171999870306
87.5309810638428	0.494314308438042
87.6876220703125	0.568237295439621
87.7124240398407	0.510926707744235
87.8798038959503	0.491910691065488
87.9505069255829	0.399075291942662
88.0202338695526	0.372510423743129
88.1612448692322	0.418483649356977
88.2583129405975	0.281315537156952
88.3299908638	0.310427293150839
88.4817450046539	0.469947526832477
88.6266629695892	0.506138174986466
88.6465818881989	0.506591983155764
88.7221710681915	0.468745807384266
88.8690400123596	0.455158747540244
88.9407188892365	0.481756263613078
89.0114200115204	0.500200544715742
89.1807720661163	0.505596080208307
89.2563500404358	0.416889512113212
89.3329088687897	0.396310392665467
89.4797620773315	0.291673119187075
89.6217648983002	0.286363763713822
89.640704870224	0.266201112347169
89.7221479415894	0.207191961757659
89.7957808971405	0.181356959739635
89.9592709541321	0.113590763566858
90.1178460121155	0.0407210145459745
90.1406970024109	0.0422718036373754
90.2250690460205	0.0279526261806061
90.3709809780121	-0.0128518465156758
90.4445888996124	-0.0340101977452428
90.5152928829193	-0.0414204278413329
90.6152908802032	-0.0727666991593895
90.7680280208588	-0.0296103665100695
90.8387279510498	0.0443894790015539
90.9191970825195	0.0852446623292589
91.0719239711761	0.018781210854494
91.2090358734131	-0.0245125457509632
91.2289550304413	-0.0225818970541479
91.3689918518066	-0.0259379703510741
91.4387149810791	0.0331339186036229
91.5260200500488	0.0458846262725009
91.6680099964142	0.0580522119655933
91.8061039447784	0.0622725628071018
91.8279678821564	0.0976802313503574
91.9699709415436	0.101095572486944
92.0396809577942	0.128317131618693
92.1152639389038	0.116413664338617
92.2875289916992	0.116798642997121
92.3582329750061	0.134422393800918
92.4279479980469	0.189742321071032
92.5679919719696	0.200781558379235
92.6377439498901	0.228645005416067
92.711345911026	0.266124603297355
92.8699378967285	0.23978982738564
92.9601728916168	0.274978181945338
93.029895067215	0.291063440262598
93.1797230243683	0.26872779667476
93.2503979206085	0.219072381233701
93.3211009502411	0.152350061789303
93.4621288776398	0.106959251363232
93.5318388938904	0.0786988290897889
93.6806640625	0.0826469601204493
93.7513680458069	0.104974429956173
93.835736989975	0.0865676614228506
93.9357509613037	0.0626355198928682
94.0054769515991	0.0746594939794459
94.1621010303497	0.0667951405820774
94.2318248748779	0.0618972607953739
94.3826019763947	0.0624127145163854
94.4796710014343	0.0724778425628587
94.5503890514374	0.0926304279105853
94.6210720539093	0.107736747906534
94.7611119747162	0.11861694454363
94.9001660346985	0.151623130325217
94.918135881424	0.133004784534401
95.0630619525909	0.183828468971743
95.1298549175262	0.245991838937893
95.2708668708801	0.32784524037273
95.3405878543854	0.331768258620985
95.4191038608551	0.308843908097049
95.5894179344177	0.332075862226597
95.6601190567017	0.38023396875083
95.7298650741577	0.359962670079848
95.8698930740356	0.286842319712478
95.9396069049835	0.285109068277123
96.0718278884888	0.30472981539901
96.1806130409241	0.334495036876874
96.2513160705566	0.305332820110993
96.3210408687592	0.243173336218648
96.5255279541016	0.0483215860392284
96.5415449142456	0.0670460545338847
96.681578874588	0.0678192538314618
96.752317905426	0.0515924439890264
96.8922710418701	0.00502155623227662
96.9757170677185	0.00716301431326416
97.0454390048981	-0.00917959288400072
97.1259109973907	0.0155229688791895
97.2659449577332	0.092101910998501
97.3356690406799	0.124508524837906
97.4356660842896	0.165624043033191
97.5757060050964	0.196396720836563
97.645427942276	0.202744813262675
97.7854669094086	0.256247101994743
97.9206209182739	0.269731020577195
97.9385879039764	0.293411986722182
98.0786240100861	0.348007705141189
98.1483478546143	0.347946642212971
98.2883849143982	0.411282310271597
98.3678739070892	0.417512346146035
98.4375998973846	0.389591503961958
98.5122079849243	0.371934965198531
98.6668999195099	0.261714788196139
98.7366089820862	0.201495599121754
98.8366160392761	0.217764600119126
98.9766519069672	0.0711411332405798
99.0463728904724	0.0419767692078573
99.1873888969421	-0.075384476640697
99.2580969333649	-0.0886366882538557
99.4000780582428	-0.0961249836272596
99.4190430641174	-0.0887031106990611
99.5600318908691	-0.0916330130635055
99.6297619342804	-0.0256123992495806
99.7697999477386	0.138148452779608
99.8395190238953	0.245388417258639
99.9268269538879	0.308794106451354
100.071744918823	0.400807411898803
100.148308038712	0.400633254206834
100.225839853287	0.450797644386367
100.310221910477	0.377514169899202
100.484431028366	0.410785666315788
100.555137872696	0.355227610334706
100.630717992783	0.295388087228069
100.715090990067	0.325195151264031
100.868793964386	0.245541745442782
101.00981092453	0.211066525720982
101.031687021255	0.226108370213198
101.171730041504	0.213111766396498
101.241446971893	0.26337902983826
101.317034006119	0.227305592508517
101.480504989624	0.126597086312132
101.552187919617	0.179203841386779
101.622885942459	0.219977027273162
101.778550863266	0.272114772006767
101.850224018097	0.246390866309157
101.925809860229	0.233949065094868
101.997485876083	0.285000732818372
102.175611019135	0.295730042785479
102.247287034988	0.289124385120221
102.321910858154	0.258978021672512
102.462907075882	0.270419693853872
102.537514925003	0.293159527890027
102.612123966217	0.30709172030488
102.831223011017	0.355090227153763
102.853134870529	0.352464822691802
102.927754878998	0.346934373147064
103.08144903183	0.32060888947131
103.153128862381	0.310236094199311
103.29905295372	0.394848372158009
103.321874856949	0.343927093592039
103.46581697464	0.23894511902989
103.536520957947	0.165138663804756
103.684365034103	0.276399869296554
103.751117944717	0.217408335293975
103.851161003113	0.273756724785934
103.920896053314	0.23036699517877
104.060922861099	0.229157483321688
104.13064289093	0.170629977691837
104.276539087296	0.164800721361946
104.3648250103	0.158844920101814
104.43456697464	0.115857945419453
104.577516078949	0.0671818536712848
104.647237062454	0.0279077419092593
104.786320924759	0.0211533017248301
104.875556945801	0.0613479368787757
104.946256875992	0.072784286183129
105.089218854904	0.124188744334669
105.21949505806	0.163618738637927
105.240388870239	0.177473396948854
105.381407022476	0.20359498961213
105.452105045319	0.197773282383901
105.521832942963	0.144312261078793
105.59253692627	0.0866800360426343
105.762799024582	0.120462560178325
105.832565069199	0.0705682913760436
105.97260594368	0.0662566479903687
106.046235084534	0.0992610582845436
106.184329032898	0.00561486412129047
106.270642995834	0.0103484305868988
106.340365886688	0.056467741074361
106.485287904739	0.121675464665618
106.551120042801	0.15831169171351
106.620827913284	0.197490678171661
106.760869979858	0.186688087189528
106.830612897873	0.194049207498738
106.902271032333	0.276522630812801
107.072582006454	0.300025647902425
107.142302036285	0.222718621173703
107.213005065918	0.228503223166485
107.358902931213	0.27011498675474
107.431554079056	0.291419263316083
107.580384969711	0.238691666232596
107.675514936447	0.211475667115007
107.747178077698	0.223052068346396
107.817877054214	0.231660677085354
108.029331922531	0.186840679139291
108.050099849701	0.203183857277462
108.119823932648	0.18893029833497
108.280318021774	0.184144764473129
108.351069927216	0.203850499622574
108.420791864395	0.212572682029406
108.560831069946	0.269877211696537
108.635438919067	0.304452914424336
108.735439062119	0.300419228933205
108.8774330616	0.267474058564028
108.947154045105	0.266290860095164
109.08713889122	0.229593007344584
109.157890081406	0.247801532476887
109.227612018585	0.256397652384848
109.370600938797	0.207223109538641
109.465648889542	0.202364612185731
109.535444974899	0.202832539540309
109.609049081802	0.211663615757061
109.767646074295	0.181961748680234
109.860806941986	0.13816423331768
109.952017068863	0.14098711769721
110.021733999252	0.132066127518886
110.165682077408	0.120386567219398
110.23540687561	0.103012517162064
110.304152965546	0.10524352156959
110.475440979004	0.0858386951234898
110.544195890427	0.115379610876
110.615869045258	0.131882897489857
110.769577980042	0.0854719579929872
110.845160961151	0.0801449035079377
110.986180067062	0.1169067830018
111.071522951126	0.0470562636208341
111.15492105484	0.0432923204795165
111.236376047134	0.0336609955692626
111.314862966537	0.0212211121178935
111.478344917297	-0.0354959451600939
111.554915904999	-0.0556013812493893
111.698874950409	-0.163132406673486
111.721705913544	-0.126165854780185
111.862716913223	-0.224078587797505
111.94416308403	-0.262300107314818
112.014858961105	-0.333025841832388
112.103142976761	-0.377516172788544
112.274427890778	-0.614877908921674
112.34513092041	-0.646115307082829
112.418758869171	-0.750107055578356
112.558798074722	-0.895091345013879
112.698832035065	-1.11167192268034
112.737310886383	-1.07609333382387
112.825589895248	-1.21252373568379
112.900194883347	-1.30487841669467
113.058789014816	-1.45470355438253
113.2144510746	-1.71219370864413
113.234372854233	-1.74880953661492
113.308000087738	-1.83664196240215
113.468492984772	-1.92879089322536
113.548037052155	-2.0869017126963
113.624594926834	-2.17038984976887
113.700181007385	-2.1939822552508
113.875371932983	-2.26515063206834
113.94020986557	-2.26682839061341
114.086108922958	-2.3478004436026
114.155838012695	-2.45597032355415
114.225558042526	-2.49837213712982
114.3880610466	-2.32533378083075
114.459733963013	-2.37804190159386
114.529458045959	-2.39139811708408
114.669499874115	-2.47198972949602
114.808559894562	-2.94611696956979
114.827501058578	-3.00754133801904
114.967540979385	-3.46870764665803
115.047036886215	-3.73715272094815
115.187067985535	-4.19235545548188
115.260694980621	-5.16514939438709
115.327491044998	-5.17094371941806
115.397213935852	-5.11039375160232
115.567523002625	-4.95708560949088
115.63724398613	-4.84411364423272
115.777303934097	-4.61207678600861
115.847009897232	-4.49591217316262
115.98704791069	-4.18395950031563
116.117312908173	-3.88959690471852
116.134309053421	-3.84632944725258
116.214789867401	-3.68263397259937
116.378251075745	-3.41530846343097
116.447970867157	-3.30416743831984
116.58412694931	-2.9707210210101
116.680194854736	-2.72002197970787
116.751880884171	-2.53284034633209
116.821598052979	-2.3891468646072
116.981168985367	-2.03892146160093
117.051869869232	0.527297190668508
117.151867866516	0.431067635550874
117.221588850021	0.463463642654539
117.361639022827	0.438511068702098
117.441118001938	0.559218681532905
117.511822938919	0.605985085460212
117.667479038239	0.324524572658174
117.804602861404	0.0580060098159766
117.820599079132	0.104901798267155
117.960638046265	0.0244367219412359
118.03036403656	0.0182441061511613
118.170403003693	0.0142451531369893
118.240136861801	0.0478533741704158
118.3762550354	-0.102747333549399
118.467479944229	-0.080724655498574
118.538167953491	-0.0321975897944675
118.678204059601	-0.0190061736961254
118.747928857803	0.0150045294826585
118.847925901413	-0.030893136021641
118.987962007523	0.0408818994881172
119.058672904968	0.105049783341701
119.128409862518	0.11071890290015
119.268425941467	0.208249901362072
119.398694992065	0.214728762760153
119.412755966187	0.246096945991521
119.569397926331	0.331279356116399
119.639117956161	0.425670521270304
119.721536874771	0.46624328041712
119.861571073532	0.618810831376109
119.931313991547	0.723160774034128
120.071287870407	0.905275284120545
120.143993854523	0.963304314832109
120.284025907516	1.08449049115357
120.354732036591	1.15918229595895
120.454726934433	1.36200994099771
120.524463891983	1.36505048517874
120.664493083954	1.41720167731525
120.734217882156	1.3759397386801
120.930886983871	1.51248919443903
120.955695867538	1.37278955973566
121.024440050125	1.34001676613227
121.166388988495	1.5155711234015
121.236160039902	1.70083286657623
121.379124879837	2.09853030945097
121.471310853958	1.97598104405401
121.541035890579	1.98439477602036
121.681092977524	1.97279443876401
121.81129693985	1.92024768615195
121.828329086304	1.92024768615195
121.968369960785	1.86617843893542
122.038092851639	-0.162574514043608
122.118562936783	0.00280061452772884
122.188350915909	0.135370869508293
122.361525058746	0.533634561853572
122.42831993103	0.570851810419613
122.568356990814	0.788457803442118
122.638082027435	0.781046819753394
122.772258043289	1.25460907618484
122.861515045166	1.11999121303691
122.930264949799	1.01284751067789
123.07811498642	1.15422551743486
123.216198921204	1.62444152272182
123.237091064453	1.3174506448787
123.378062009811	1.21652825796047
123.447829961777	1.01891480483518
123.518532991409	0.897814659280689
123.588255882263	0.773645558972174
123.761494874954	0.882160140014391
123.828289031982	0.765763995480027
123.968323945999	0.76292153392844
124.038048028946	0.719462057903238
124.19468998909	0.686112736914152
124.279057979584	0.76484044520183
124.351716995239	0.834803814561515
124.424368858337	0.671412623540819
124.511681079865	0.537053830630019
124.660501003265	0.504563846344676
124.730225086212	0.44931630119291
124.887840032578	0.45430537741554
124.958541870117	0.466663155016346
125.02826499939	0.427553698134896
125.174166917801	0.223435428010269
125.238025903702	0.130355805756773
125.33802986145	0.00765263913760295
125.40872502327	-0.0362854058960889
125.567326068878	-0.131113479934725
125.637042045593	-0.142716335076466
125.777077913284	-0.202773079742805
125.90930390358	-0.486847892509297
125.927268981934	-0.318293608878872
126.083859920502	-0.444598542154005
126.157540082932	-0.465176406658418
126.22726392746	-0.459677629539253
126.368278980255	-0.644824664036602
126.438000917435	-0.706984941490522
126.580968856812	-0.926245471534819
126.647763967514	-0.961566576410768
126.72922706604	-1.04752367325857
126.800904989243	-1.11608152738127
126.97803401947	-1.46054868558729
127.049707889557	-1.45816991276803
127.119431972504	-1.31842444565288
127.259469985962	-1.51968954517278
127.329195976257	-1.34624700577448
127.469244003296	-1.91132450138831
127.562346935272	-2.33595569334629
127.632112979889	-2.2319013666652
127.775084972382	0.45046097226547
127.907305955887	-2.30500499497009
127.925276994705	0.167957982633467
128.076066017151	-0.0248686873520074
128.145792961121	0.0143816468550657
128.216497898102	0.0289372171566566
128.360422849655	-0.272115444807687
128.430145978928	-0.182009427599818
128.503778934479	-0.259326267677993
128.675060987473	-0.983564033657754
128.743812084198	-0.709739240675958
128.88380408287	-0.623995377595359
128.954550981522	-0.598918540182159
129.096543073654	-1.11676462231653
129.131109952927	-0.688700825663266
129.284837007523	-0.533117131323009
129.355526924133	-0.320769523302248
129.499460935593	-0.211539155684046
129.560419082642	-0.3537610440469
129.665274858475	-0.403015930861793
129.735002040863	-0.279562094190051
129.883828878403	-0.556850958213593
130.023865938187	-0.519577498208246
130.042809963226	-0.378694574720531
130.185775995255	-0.55267031563216
130.256485939026	-0.421071157734765
130.326199054718	-0.405446663896724
130.409597873688	-0.455668087606773
130.579084873199	-0.655011964420869
130.649631023407	-0.6702747791745
130.719357967377	-0.749450353384685
130.87406206131	-0.889658551614024
131.026781082153	-0.891119929690954
131.045717000961	-0.856507611836463
131.186733961105	-0.945277999013509
131.257431983948	-1.13328624147109
131.32813501358	-1.24350914080121
131.468168973923	-1.49591428036252
131.560358047485	-1.63476525302088
131.631053924561	1.56992200000315
131.783788919449	2.01666252065674
131.855418920517	2.00989052304574
131.955467939377	2.00899457303212
132.024216890335	2.01398795347513
132.168168067932	2.04323162508023
132.23788189888	2.02654281806011
132.380799055099	1.97147584819556
132.512094020844	1.91263668199354
132.531033992767	1.90806584110472
132.674994945526	1.86081194789186
132.744704961777	1.96340893316169
132.886690855026	2.17954765996569
132.957395076752	2.27728110155945
133.02711892128	2.33628753188209
133.168132066727	1.71326037222802
133.237855911255	1.7123254221123
133.377897977829	1.80808040172622
133.4475710392	-1.00351209985445
133.547613859177	2.08495391299779
133.618313074112	2.26093236218321
133.761285066605	2.37850947423722
133.833940982819	2.7383101882786
133.977881908417	2.6526128103255
134.068114042282	2.66513126569223
134.137839078903	2.66283048099723
134.280814886093	2.58721567425929
134.351507902145	2.57673247791932
134.486659049988	2.50261306562951
134.577867984772	2.4711203419492
134.647593975067	2.42371925662525
134.719269990921	2.3332154035401
134.859308004379	2.12788874593375
134.930985927582	2.06710640619876
135.000710010529	1.89965362418105
135.17492890358	1.88820674075788
135.240746021271	1.79257272340706
135.384644031525	1.62246756557919
135.455389022827	1.51966372016255
135.526088953018	1.42984065328236
135.669054985046	1.24723794106272
135.808117866516	1.0637127392453
135.82803606987	1.09452866737406
135.968075990677	0.972233417509121
136.037796974182	0.860296604852633
136.177836894989	0.644912061088225
136.267044067383	0.61803315416851
136.336818933487	0.742746614859347
136.476852893829	0.694787741031226
136.550482034683	0.675468806712039
136.617276906967	0.596059681545129
136.788568973541	0.675652870821602
136.859273910522	0.626554086287517
136.92900800705	0.656698429786675
137.085629940033	0.395094746600143
137.156332969666	0.281638512012098
137.287580013275	0.0979986501149451
137.308479070663	0.267201479686
137.46706199646	0.137530823004997
137.53678894043	0.337228942327455
137.696358919144	0.19354808121202
137.769998073578	0.110273765371142
137.839715003967	0.22948234835061
137.983836889267	0.347179381154146
138.050451993942	0.450965578626068
138.183655977249	0.331323101144519
138.273895978928	0.237605648173803
138.343612909317	0.161597313059449
138.486577033997	0.352021290661883
138.557280063629	0.334018250682949
138.657274961472	0.32902685685263
138.726999998093	0.358927563123221
138.868033885956	0.287059944476002
138.937741994858	0.439251470156302
139.078752040863	0.481537140918318
139.160198926926	0.459193031229101
139.229918956757	0.530093325153086
139.375818967819	0.461347643572883
139.439698934555	0.425801903292943
139.579693078995	0.448635821458857
139.650410890579	0.472867413214211
139.721121072769	0.480472598813875
139.860179901123	0.407947926237568
139.930881977081	0.444341577618903
140.030876874924	0.391987334824218
140.170871019363	0.329473795575421
140.240640878677	0.288260532284742
140.380686044693	0.344755902549169
140.516804933548	0.267609872443466
140.538681983948	0.452963806153275
140.679692029953	0.633527766800921
140.750392913818	0.644956337598463
140.897264957428	0.540262829730422
140.976667881012	0.512954223517931
141.046480894089	0.382069833646079
141.186522006989	0.30722250838167
141.257219076157	0.330715753269911
141.327921867371	0.348365728688253
141.467954874039	0.388535173701264
141.537683010101	0.355601212483592
141.637680053711	0.357215263942182
141.777670860291	0.40949656854614
141.847437858582	0.396672700744963
141.98748087883	0.317228599756538
142.058192014694	0.293698956832413
142.127920866013	0.235222535182808
142.273802042007	0.1407680456473
142.360136032104	0.113668430916342
142.429849863052	0.0764981341255739
142.569890022278	-0.041887175178261
142.727457046509	0.534441955789201
142.751330852509	0.918127190558245
142.821049928665	1.25310656937067
142.964995861053	1.27922143177257
143.03474187851	1.11048055748105
143.10444688797	1.02117037912354
143.274709939957	1.32260858328955
143.344477891922	1.22244090660438
143.484513998032	1.2276120415528
143.558166027069	1.49109428243891
143.630817890167	1.50241814498506
143.773771047592	1.51742888707279
143.908923864365	1.55344716521026
143.928852081299	1.11547710700443
144.069854974747	0.926942645900512
144.145441055298	0.860483039259823
144.216141939163	0.830934470434698
144.359106063843	0.800750902744913
144.495235919952	0.74633353728831
144.585468053818	0.721972016595015
144.65617108345	0.70306372263672
144.725895881653	0.730942138792368
144.795616865158	0.686363759413571
144.965928077698	0.61761931965286
145.038579940796	0.604534660864535
145.175693035126	0.540815010575383
145.245414018631	0.51858744316901
145.385470867157	0.435979728734484
145.481494903564	0.388008439813902
145.552243947983	0.341802841839192
145.621969938278	0.335713775606884
145.762008905411	0.274469696607232
145.906879901886	0.233522715113538
145.925868034363	0.200099353217286
146.067858934402	0.14382912784583
146.137584924698	0.223426626116973
146.280549049377	0.185219116307
146.351253032684	0.166900673447548
146.424880027771	0.125912802812131
146.520977020264	0.129678488681747
146.66393995285	0.17430249854451
146.733664035797	0.169941861246944
146.811200857162	0.222477476026387
147.026433944702	0.312010679969172
147.050256967545	0.381567678260993
147.12096786499	0.439890691178226
147.263921976089	0.536281426219963
147.333654880524	0.514287526667364
147.485358953476	0.538461882032534
147.556107997894	0.580612999835645
147.625832080841	0.629026372711845
147.768800020218	0.633193174529022
147.842427968979	0.663440900129759
147.909245014191	0.658322092583773
147.979923009872	0.684133109389278
148.163908958435	0.699070954545232
148.23362994194	0.656450238747628
148.377577066422	0.629868752601835
148.456090927124	0.651962648722011
148.526792049408	0.64516654883431
148.667804956436	0.603754817075736
148.805890083313	0.590740216707439
148.824836969376	0.616503198735294
148.966822862625	0.541943954824568
149.036544084549	0.537897212759603
149.180439949036	0.597224758598572
149.279505968094	0.58902699495389
149.346297979355	0.596087335766193
149.486337900162	0.541974306154884
149.557043075562	0.503009271691968
149.626764059067	0.505197528747317
149.701370000839	0.514776583773556
149.871877908707	0.472333164814209
149.947268009186	0.452334649530408


==> img/tikz/Testrunde-5.tsv <==
0	-0.0196900299745086
0.017970085144043	-0.0193680892956514
0.0974609851837158	-0.0190710827665433
0.270699977874756	-0.0151553052557542
0.340421915054321	-0.0143018726059056
0.476549863815308	-0.0117713311630056
0.578508853912354	-0.0111734857032695
0.657027006149292	-0.0103379653243219
0.727724075317383	-0.0093596334967304
0.800375938415527	-0.00860127949435122
0.979475975036621	-0.00864346300187014
1.04920101165771	-0.00994752365003261
1.12967205047607	-0.0121552885123688
1.27946996688843	-0.0149620010595086
1.34919595718384	-0.0158077030577228
1.48632502555847	-0.0174830314748981
1.57361102104187	-0.0169180812235856
1.64333605766296	-0.0168229471783711
1.714035987854	-0.0155424257597712
1.86969804763794	-0.0150526081273236
1.94139194488525	-0.0154504173219756
2.08238792419434	-0.0165915046879255
2.15504288673401	-0.0164956767833917
2.22476696968079	-0.0167491357745449
2.29741907119751	-0.0166306242815925
2.46773290634155	-0.0169137362424449
2.55407786369324	-0.0168845595378868
2.63257002830505	-0.0180496133010249
2.7179229259491	-0.0194097364093684
2.93022298812866	-0.0240821495737929
2.9530770778656	-0.0247623902211464
3.03744697570801	-0.0261011850679313
3.18334794044495	-0.023529270007616
3.25405097007751	-0.0240943695736893
3.39506101608276	-0.0251397351425047
3.49115490913391	-0.0254851869392913
3.55893492698669	-0.0252943048437188
3.62864995002747	-0.025220155145995
3.78235793113708	-0.0238110007945562
3.85306000709534	-0.022945369580777
3.92474007606506	-0.0220683269406428
4.001296043396	-0.0214424207696583
4.17161202430725	-0.0217009301554862
4.24914407730103	-0.0217492349167419
4.31985998153687	-0.0225496728709992
4.47746896743774	-0.0236932883018536
4.54718589782715	-0.0225834194943153
4.68722486495972	-0.0207947871659162
4.77745795249939	-0.0195081164828979
4.84815788269043	-0.0188868818440595
4.92276906967163	-0.0186041114512068
5.07745289802551	-0.0182683863802557
5.2213978767395	-0.0172732862517915
5.24521899223328	-0.0173288855114234
5.38716793060303	-0.0156563290022926
5.45791506767273	-0.0153925319076613
5.52764201164246	-0.0149948606616255
5.60518097877502	-0.0153537964988137
5.77646589279175	-0.0176317659653151
5.84521293640137	-0.0180225601271952
5.98622798919678	-0.0165721255819214
6.0569269657135	-0.0164061601596435
6.12567687034607	-0.0161035952731056
6.27743005752563	-0.0155762029633797
6.41746997833252	-0.0148370106680334
6.43640398979187	-0.0147738919285787
6.57742595672607	-0.0145616661291126
6.64812397956848	-0.0138353477267206
6.73249888420105	-0.012723227738237
6.87253499031067	-0.0112369213749505
7.00867104530334	-0.00927390467137996
7.02956295013428	-0.00911729945888894
7.17938899993896	-0.00695392792808826
7.24909090995789	-0.00723382063427332
7.3266339302063	-0.00744620095100185
7.40124607086182	-0.00736347187898746
7.57154989242554	-0.00562993615287903
7.6432249546051	-0.00490304418922301
7.78326797485352	-0.00458412146672126
7.8588719367981	-0.00466492763065709
7.98619198799133	-0.00664783265353531
8.02271103858948	-0.00700753320847555
8.17739987373352	-0.00885058548814389
8.24616599082947	-0.0094793530584154
8.31684899330139	-0.00903625146259638
8.46372103691101	-0.00875551177388803
8.57250690460205	-0.00895188614609946
8.6422290802002	-0.00992145598698003
8.72758603096008	-0.0100965574024088
8.88618588447571	-0.0108396696717153
8.95687794685364	-0.0116108984295509
9.03639698028564	-0.0116518944978044
9.13636493682861	-0.0113080878695092
9.2773768901825	-0.0105375638732631
9.35979986190796	-0.0117297647544973
9.4256420135498	-0.0122462059948843
9.5871410369873	-0.010597499751651
9.66369795799255	-0.00885838525781321
9.73830795288086	-0.00752486666694049
9.87933206558228	-0.00046726668545982
9.96076798439026	0.00173428436525319
10.0900590419769	0.00236700747015127
10.107048034668	0.00289103139886461
10.2666158676147	-0.000985628967589511
10.336345911026	0.00281974842530203
10.4226698875427	-0.0598713898916072
10.5792660713196	-0.0740736458692691
10.6490349769592	-0.0751323153412237
10.7304799556732	-0.075559699031847
10.832426071167	-0.0814190502411695
10.9705159664154	-0.0891183804678411
11.0402388572693	-0.0929360032653522
11.1900489330292	-0.100681161214713
11.2607409954071	-0.0920580305910923
11.3304679393768	-0.0340660046288064
11.4792969226837	-0.0236013286459482
11.5646529197693	-0.0285714737737899
11.6343669891357	-0.0298121236760895
11.7744059562683	-0.0262759165580303
11.9105360507965	-0.0204899617692355
11.9314348697662	-0.0186602678668882
12.0890500545502	-0.0122067198155722
12.1597490310669	-0.011788412123127
12.2324080467224	-0.0136895467894489
12.2991988658905	-0.0160234427460694
12.4714639186859	-0.0173394245056176
12.5411908626556	-0.01652365418197
12.6812269687653	0.0718843703767818
12.7538778781891	0.0839060334113875
12.8265330791473	0.083127422072532
12.9695038795471	0.0794363779206745
13.1124658584595	0.0707297562521061
13.133367061615	0.0699549388820567
13.2763340473175	0.0693922469893178
13.3499660491943	0.0701369122791091
13.4206628799438	0.0715264301345985
13.5626540184021	0.0749092253348898
13.7095279693604	0.0648453687070839
13.7323770523071	0.00077820034134414
13.8763279914856	-0.0113753703251085
13.9470250606537	-0.0116002738923148
14.0177199840546	-0.00958111075881583
14.0913550853729	-0.00704176320733364
14.2616648674011	0.00260279509588041
14.3313908576965	0.00726473832951989
14.4733810424805	0.0136445871110993
14.5431129932404	0.0156318072823379
14.6186878681183	0.0167265643844537
14.7831449508667	0.0165018772251968
14.8548150062561	0.0181377776752135
14.9245419502258	0.0201685923503411
15.070436000824	0.0225615985846536
15.140163898468	0.0223760152782086
15.283038854599	0.0309809181051289
15.3538339138031	0.0221970721402285
15.4235608577728	0.023354426040254
15.5645740032196	0.0218387211241784
15.6342949867249	0.0204473290199613
15.7040219306946	0.0193715234452697
15.8743329048157	0.0145923532208904
15.9440560340881	0.0129083006593868
16.0880150794983	0.00898752916015436
16.1587009429932	0.00684551317142212
16.299712896347	0.00400155649180405
16.3215899467468	0.00362384828376792
16.4801349639893	0.00218069510186116
16.5538120269775	0.00132172368355035
16.6303739547729	0.00123034624566607
16.769434928894	0.000995576515168073
16.8782188892365	0.00197006000839072
16.9538040161133	0.00286822384486891
17.0391540527344	0.00418851109496923
17.1909129619598	0.00664542570933249
17.2791900634766	0.00779817848530752
17.3489198684692	0.00799250048996132
17.4196150302887	0.00851793129278117
17.5625848770142	0.00873822556067753
17.6401209831238	0.00807702779023637
17.7401220798492	0.00798192433452663
17.8801310062408	0.00939680823402589
17.9498789310455	0.0102139297030535
18.0235090255737	0.0111583425034407
18.2367959022522	0.0135708702586371
18.2567150592804	0.0135962492503445
18.3254609107971	0.0143728160173413
18.468425989151	0.0153361145981942
18.538153886795	0.0158784220739458
18.6811189651489	0.016811105728374
18.7733070850372	0.0173858347558359
18.8430299758911	0.0172652355738654
18.9225189685822	0.016965401880395
18.9922380447388	0.0161965427212581
19.1674389839172	0.0154276401675437
19.2371649742126	0.0147918216298352
19.3069040775299	0.0145342604620668
19.470360994339	0.0140086875805177
19.5371608734131	0.0151513110970381
19.7416498661041	0.0188987877777974
19.7596180438995	0.0191821626677754
19.8293399810791	0.0198110774652314
19.9713280200958	0.0212739928497489
20.0410599708557	0.0211684496032769
20.1810960769653	0.0213331721439204
20.3133180141449	0.0217987101057431
20.3342270851135	0.0218324170065182
20.4039359092712	0.0216847440269053
20.5615549087524	0.0212613357004006
20.6312770843506	0.020495137484925
20.7010059356689	0.0198113876394863
20.8742439746857	0.0190397104782568
20.9468948841095	0.0185150583270296
21.0263879299164	0.0177188626315389
21.1810729503632	0.0130417227707776
21.2517728805542	0.0100242063612959
21.3898620605469	0.00490412720117697
21.407840013504	0.00343236605623904
21.5634920597076	-0.00665997851454712
21.6429798603058	-0.0129249385796937
21.7859029769897	-0.0205536287136813
21.8566470146179	-0.0230340751209026
21.9253959655762	-0.0238187643223836
22.0712909698486	-0.0327391537145133
22.1478550434113	-0.0322761552473589
22.2917940616608	-0.10169910770915
22.3595700263977	-0.108068832418296
22.4595649242401	-0.112690183017988
22.5292930603027	-0.109405682980668
22.676167011261	-0.122875022777266
22.7458920478821	-0.125408564446786
22.8888549804688	-0.139952989056657
22.9800679683685	-0.158979584850192
23.0497899055481	-0.169497853342731
23.120493888855	-0.1856277993015
23.2761509418488	-0.213535336392724
23.4113059043884	-0.231731748005926
23.4292740821838	-0.230941116556145
23.569314956665	-0.245049886361936
23.6390368938446	-0.250330237032831
23.7790749073029	-0.249622065643645
23.8497710227966	-0.247293559598378
23.9204759597778	-0.243403289769999
24.0898110866547	-0.162604998645748
24.1604669094086	-0.151171396939959
24.248792886734	-0.133848664918961
24.390781879425	-0.0900702033773865
24.4615030288696	-0.0594134461688889
24.5937099456787	-0.00341623463642751
24.6302299499512	-0.00554712101944589
24.7859098911285	0.00989386351174372
24.8575699329376	0.0144141519309221
24.9966309070587	0.305254458852341
25.0702588558197	0.308034946468068
25.1429190635681	0.358840824864133
25.2175250053406	0.373058794573584
25.3692779541016	0.34595229157885
25.5132210254669	0.413205792904433
25.5341339111328	0.405124704393065
25.6829478740692	0.330250201466232
25.7536509037018	0.324034199479516
25.8419229984283	0.300842535032027
25.9175140857697	0.292601551027152
26.0868558883667	0.263855614307146
26.1575469970703	0.257667686880147
26.2272710800171	0.246190747807555
26.367311000824	0.227614973193911
26.4995329380035	0.210731767798113
26.5936758518219	0.190670528237958
26.6604678630829	0.175041628161566
26.7301950454712	0.158796305341095
26.9327290058136	0.0941517762035844
26.9575469493866	0.0960229988184057
27.0272600650787	0.0429141254975154
27.1692500114441	-0.0471601975904515
27.2389690876007	-0.116765777777536
27.3096749782562	-0.106823781462341
27.4789788722992	-0.0922731650969699
27.5487339496613	-0.0701355809470071
27.6887700557709	-0.0408365297317037
27.7594680786133	-0.0339788641749716
27.829195022583	-0.0223932876351246
27.9682569503784	-0.0106244307153477
28.0604438781738	-0.0138931090927975
28.1360368728638	-0.012859662888286
28.206729888916	-0.00565027356629882
28.3594858646393	-0.0684406990361112
28.4409039020538	-0.0756052701315232
28.5877459049225	-0.0862961048643082
28.6594560146332	-0.100105131559813
28.7291789054871	-0.0985985463955294
28.8867499828339	-0.109133744396215
28.9574990272522	-0.116920210487114
29.0574960708618	-0.120968392594665
29.1272220611572	-0.119152180338696
29.2174489498138	-0.129709423628443
29.3701858520508	-0.134277531728764
29.4399080276489	-0.137368473658086
29.5897119045258	-0.134804698453738
29.6857600212097	-0.130802796882864
29.7565219402313	-0.126516790343332
29.8369779586792	-0.12766013143144
29.9877688884735	-0.138033165683769
30.079843044281	-0.137278416870809
30.1574769020081	-0.135486938179448
30.231104850769	-0.130771918234097
30.3193888664246	-0.126447163411693
30.4662568569183	-0.116837296095462
30.5389158725739	-0.106997653076382
30.6096138954163	-0.103694959881395
30.7818789482117	-0.0782738770987468
30.8525969982147	-0.0681343822641183
30.9223070144653	-0.0644789452291037
31.0711300373077	-0.0474323441753905
31.1408579349518	-0.0434358613704944
31.2857849597931	-0.0301892981835516
31.4169778823853	-0.0178132204628869
31.4330370426178	-0.0130416886290518
31.5232720375061	-0.00472618897103923
31.6047079563141	0.00336396104902442
31.7662270069122	0.00739635290700374
31.898453950882	0.0312122260998531
31.9193520545959	0.0339708417998138
32.0759918689728	0.0473484809196721
32.145712852478	0.0472933748529588
32.2291140556335	0.0466481902090359
32.298840045929	0.0460925182036516
32.4730570316315	0.0436486713863455
32.5398910045624	0.0423893025537263
32.6105480194092	0.041255249967983
32.7623069286346	0.0397738529714492
32.832053899765	0.0388622622161384
32.9710919857025	0.0362613439762064
33.0691390037537	0.0346288484599902
33.1388850212097	0.0329302427130245
33.2789299488068	0.0306919626328367
33.4228479862213	0.0271743306611186
33.4417889118195	0.0267755575819689
33.5183489322662	0.0263567684076011
33.6769359111786	0.0266255851451085
33.7476508617401	0.0259942906634464
33.8906109333038	0.0247089415538718
33.9827508926392	0.024319944477712
34.0534930229187	0.0232959016385829
34.1232268810272	0.0227920503738908
34.192939043045	0.0214500651354415
34.380833864212	0.0202454908919351
34.4515700340271	0.0190606174453404
34.52126288414	0.0187343833556416
34.6710829734802	0.0179126559772418
34.7417659759521	0.0175831468805348
34.891576051712	0.0166315584061373
34.9124670028687	0.0162202236522339
35.0671498775482	0.0148483507082723
35.1368749141693	0.0143726541014889
35.2807710170746	0.0154861719152451
35.3544490337372	0.0156142230475957
35.4271018505096	0.0155709122482567
35.5690958499908	0.0156633918527804
35.6417469978333	0.0155618533360319
35.7124500274658	0.015831052254377
35.8124408721924	0.0162682819533349
35.9671308994293	0.0172629526421718
36.038822889328	0.0174741335780272
36.1202540397644	0.0166692475406548
36.3266990184784	0.0173704787103169
36.3475940227509	0.0177679691131084
36.4202489852905	0.0182900058122299
36.5661659240723	0.0191887529961951
36.6397769451141	0.019375126641847
36.7876279354095	0.0204345724633513
36.8856248855591	0.0202931782146234
36.9602789878845	0.0204198655430867
37.0299990177155	0.0200955148894102
37.1729710102081	0.0197676489068928
37.2475769519806	0.0197932264234052
37.3221859931946	0.0187948527057244
37.3967900276184	0.0181268481701241
37.5671038627625	0.0167455385123387
37.6495199203491	0.0160938252061231
37.7202270030975	0.015640144469363
37.8612358570099	0.0142533557852046
37.9338920116425	0.0137948065270865
38.0817449092865	0.0132323212510244
38.172956943512	0.0125131110308589
38.2524399757385	0.0121043079992116
38.323145866394	0.0116104564120024
38.4055619239807	0.0105775346454934
38.559280872345	0.0097446296495715
38.6690359115601	0.00893935964024884
38.747554063797	0.0087609764705354
38.8280298709869	0.00836155895739779
38.9075100421906	0.00810458549550394
39.0621929168701	0.00753409497804691
39.1397340297699	0.00717991202928309
39.2397298812866	0.00692281476817835
39.3807439804077	0.00655212295285952
39.4514470100403	0.00620792914953651
39.5211679935455	0.00592478795966242
39.6680419445038	0.00599007070228906
39.7426478862762	0.00651736525586693
39.9012479782104	0.00829427075750494
39.9250679016113	0.00827799255911263
40.0758409500122	0.00938933322195527
40.149472951889	0.00962279022846255
40.2270128726959	0.00956938299575389
40.3162839412689	0.00969606416483316
40.4709560871124	0.00939859395017374
40.5758340358734	0.00917657402776027
40.6572768688202	0.00885312313879237
40.7299530506134	0.00892398980827329
40.8162589073181	0.00866992737132114
40.8967289924622	0.00847293684458612
41.0689928531647	0.00881678759888176
41.1387388706207	0.00889124699817696
41.2133240699768	0.00855513741426036
41.3767549991608	0.00798907699419651
41.453360080719	0.00816466869221396
41.5308508872986	0.00788490757018245
41.659187078476	0.00742143395630074
41.7328479290009	0.00700672521922871
41.814288854599	0.0071198808053087
41.8937919139862	0.00695303891112159
42.0631139278412	0.00591074146519206
42.1494388580322	0.00565429043512701
42.2611548900604	0.00555065382090263
42.3493909835815	0.00547457865203961
42.4318699836731	0.00553979405811061
42.519161939621	0.00530616550513353
42.5986459255219	0.00513003768334002
42.6869299411774	0.00535100134626596
42.877758026123	0.00556097684757311
42.9474730491638	0.00537097175669772
43.032821893692	0.00756027243865781
43.1221079826355	0.00859667807622003
43.2074270248413	0.00939681107215364
43.2976610660553	0.0103179291810275
43.4689450263977	0.0108973737301026
43.5005850791931	0.0109789870453136
43.6660289764404	0.0104840339596019
43.7474589347839	0.00956392183727003
43.8376910686493	0.00803055674524021
44.0109510421753	0.00381730686979232
44.0376880168915	0.00303179938213398
44.1162049770355	0.000903615688255704
44.2015469074249	-0.00143541964196432
44.3630709648132	-0.00597664117498901
44.44060587883	-0.00811969920520064
44.5230278968811	-0.0102421943541788
44.6044709682465	-0.0130400074599449
44.6907980442047	-0.0153183999850349
44.858195066452	-0.019509102350676
44.9406020641327	-0.0206014243288095
45.0249719619751	-0.021277106529398
45.1103248596191	-0.021262621360095
45.1995768547058	-0.0202850040255764
45.2888369560242	-0.0200146032657355
45.3780889511108	-0.0196086811965895
45.5571889877319	-0.0768371485221275
45.6708118915558	-0.0354407964373697
45.7513499259949	-0.0334731487157845
45.8366749286652	-0.0317687611067119
45.9259350299835	-0.0303066262549592
46.1030790805817	-0.0285534735285775
46.1366899013519	-0.0277973567147598
46.2200689315796	-0.026591734234749
46.3034598827362	-0.024489528501667
46.401524066925	-0.0213686163552329
46.4917430877686	-0.0172685982603394
46.5897870063782	-0.0125204477084286
46.7796289920807	-0.00569340833682516
46.8493499755859	-0.004974722402909
46.9327540397644	-0.00468110844439634
47.0210280418396	-0.00473121008579085
47.1063809394836	-0.00409785610455249
47.2005159854889	-0.00350339944181312
47.290745973587	-0.00330171049567545
47.3819630146027	-0.00322105452209407
47.5698490142822	-0.00261059441837438
47.600506067276	-0.00308066615136204
47.6907420158386	-0.00309527738756366
47.7926909923553	-0.00326776814855767
47.891716003418	-0.00321331301138841
47.9975728988647	-0.00362603703932956
48.0927069187164	-0.00445225672383825
48.2005000114441	-0.00471145649977354
48.407919883728	-0.00404498582866324
48.4424819946289	-0.00379888904235409
48.5405268669128	-0.00340144310442971
48.5408709049225	-0.00338712542285605
48.6399579048157	-0.00312690314980749
48.7428679466248	-0.00372200072015391
48.8487269878387	-0.0040714636514799
49.0493080615997	-0.00433126669831289
49.1200129985809	-0.00459870437825318
49.2092669010162	-0.0049040539173083
49.3063349723816	-0.00612416468587501
49.3916790485382	-0.00716409626720651
49.4868109226227	-0.0081691053586242
49.5799610614777	-0.00921034715471521
49.768828868866	-0.0103798483180356
49.8004639148712	-0.0106845024679213
49.8906989097595	-0.0105410702103563
49.9867990016937	-0.0106288852787148
50.0828840732574	-0.0109169476242502
50.2610058784485	-0.0101018266145643
50.3463568687439	-0.00998188318277841
50.436586856842	-0.00917959443390751
50.5238900184631	-0.00904362575580891
50.6170508861542	-0.00890334349666952
50.7092390060425	-0.00907311519770325
50.8033769130707	-0.00905246780032629
50.8926348686218	-0.0090189978618851
50.9877009391785	-0.00921026754593882
51.1580610275269	-0.00892781974248586
51.2482900619507	-0.00891866628821822
51.3355960845947	-0.00877648303894466
51.4229249954224	-0.00861810420303296
51.5062918663025	-0.0087310055923727
51.6893019676208	-0.00969078950853137
51.7199630737305	-0.00954809507280713
51.8072650432587	-0.00962507073667108
51.9726939201355	-0.0112290134038779
52.0521829128265	-0.0122095353147856
52.2195670604706	-0.0130969920167856
52.2472929954529	-0.013567553772477
52.3277728557587	-0.0141116152938747
52.4062790870667	-0.0149819603466889
52.5629198551178	-0.0168326761338631
52.7263989448547	-0.0188232277159393
52.7482619285583	-0.0187711726227373
52.8287289142609	-0.0193737765972703
52.9072668552399	-0.0203973712570847
52.9877109527588	-0.0209170286083278
53.0779430866241	-0.0213158527260082
53.2570390701294	-0.022228636071958
53.3267850875854	-0.0226619849860441
53.4072320461273	-0.0199822513799454
53.571594953537	-0.0158597826525587
53.6511740684509	-0.0153249549940253
53.8175799846649	-0.0305372196184346
53.8404278755188	-0.0296792927844216
53.9208970069885	-0.0286811490266858
53.9974579811096	-0.0279878699554282
54.1589848995209	-0.0257040242876534
54.324266910553	-0.0241498629203795
54.349212884903	-0.0224200678835303
54.4335820674896	-0.0186690962107771
54.5189340114594	-0.0169542592434204
54.6003758907318	-0.0158618827957623
54.6769390106201	-0.0156252997869131
54.857027053833	-0.0165007971529244
54.9267408847809	-0.0142747378493902
55.0091850757599	-0.0145131992884204
55.1726369857788	-0.0151455057504498
55.2521200180054	-0.0156716873996081
55.3384480476379	-0.0164728607390833
55.5038778781891	-0.0185273382966784
55.5296590328217	-0.0185314368891385
55.612076997757	-0.0201189707935495
55.7013309001923	-0.0220105585648575
55.7808239459991	-0.0241579608577411
55.9599380493164	-0.0274522109400959
56.0472259521484	-0.0270486005797037
56.1335558891296	-0.0257843279873883
56.2589399814606	-0.024668017952715
56.3423399925232	-0.0249401193773609
56.432569026947	-0.0246989659019394
56.5218279361725	-0.0249443850214734
56.6120579242706	-0.0237896175334403
56.700336933136	-0.0226738061791572
56.802286863327	-0.0209518809158709
56.9579050540924	-0.0182396161890165
57.0491590499878	-0.0174092482895413
57.136461019516	-0.0149710271592902
57.2218079566956	-0.0131903192646796
57.3071758747101	-0.0110312889738905
57.489187002182	-0.0186929578907674
57.5159468650818	-0.0179468412172341
57.5983650684357	-0.015894043647965
57.7581250667572	-0.0484917065459289
57.8442568778992	-0.0447922256822033
57.9315629005432	-0.0396934221062385
58.0120289325714	-0.0353987628585079
58.0973799228668	-0.0313258678076951
58.2706189155579	-0.026025312968587
58.3471908569336	-0.0247549104522769
58.4325308799744	-0.0242083164371083
58.5120239257812	-0.0223618742050147
58.5964138507843	-0.020682587045415
58.766706943512	-0.0171077704725232
58.841325044632	-0.0150967302804193
58.9139649868011	-0.0136231654787612
59.0618200302124	-0.0108505963406338
59.2164988517761	-0.00966798794686051
59.2403280735016	-0.00999268049308026
59.3188459873199	-0.0111445743897278
59.405170917511	-0.011650034005847
59.5676679611206	-0.0156525914064375
59.7261679172516	-0.0219910299328912
59.7510650157928	-0.0233163894384267
59.8256690502167	-0.0253087887319309
59.9032089710236	-0.027932260024407
59.9934380054474	-0.0300869396504629
60.1639790534973	-0.0321314428119037
60.2471439838409	-0.0319550435121796
60.327614068985	-0.0314855915698399
60.4071018695831	-0.0320219257227306
60.5071120262146	-0.0312483886417409
60.661810874939	-0.0326348421863991
60.7412779331207	-0.0330047332976429
60.8207759857178	-0.033686343384727
60.9041640758514	-0.0351047956608279
61.0793480873108	-0.0376630674577742
61.1266169548035	-0.0378488069338956
61.2100119590759	-0.0390454118669691
61.2953670024872	-0.0397878549578735
61.4559099674225	-0.0339482696322364
61.5402810573578	-0.0290152603377394
61.6568338871002	-0.0229471154582438
61.732470035553	-0.0201257593232532
61.8178150653839	-0.0160303715658313
61.9002568721771	-0.0152643343332524
61.9826509952545	-0.0125865101763924
62.1578500270844	-0.00746669728005352
62.1884880065918	-0.00724145662883175
62.3520090579987	-0.00808590361012139
62.4392869472504	-0.0090514146773436
62.5285458564758	-0.0096287832371349
62.616837978363	-0.00980714209064465
62.7168228626251	-0.0112629181822136
62.7875220775604	-0.0117958686644496
62.9627180099487	-0.0148002228525575
63.0470888614655	-0.0162126030024193
63.1285309791565	-0.0168222424766057
63.2920188903809	-0.0184336896974535
63.3177878856659	-0.018844653244869
63.4715039730072	-0.0192093452417468
63.5529410839081	-0.0192009332690317
63.6363348960876	-0.0194952848055445
63.7822329998016	-0.0195747577634923
63.8089878559113	-0.0196431573436794
63.9636840820312	-0.0185169677516881
64.0382790565491	-0.0170056435271621
64.1158170700073	-0.0142745308459477
64.1904320716858	-0.0134456608521308
64.3607370853424	-0.00697561745066554
64.4333899021149	-0.00225363306693807
64.5128929615021	0.00297757622201233
64.6695189476013	0.00877783478312392
64.7451059818268	0.0118481652638534
64.9095540046692	0.0196871780524123
64.9324069023132	0.0242094329413888
65.0118908882141	0.0298459092725693
65.0904099941254	0.0316966493698573
65.2607109546661	0.0462381955523563
65.3402218818665	0.0522757563912439
65.4167618751526	0.0574838954674496
65.5772759914398	0.0640935039260822
65.6528508663177	0.0680425349265658
65.7294569015503	0.0604309210620093
65.8099210262299	0.0642331889410887
65.8952739238739	0.0634338095909953
66.0694890022278	0.0574457147752574
66.1392168998718	0.0546938150112836
66.2255380153656	0.0509553886964975
66.3782289028168	0.0529642431222875
66.4528970718384	0.0591921180423824
66.596822977066	0.040839537819551
66.6206619739532	0.0445925345502323
66.7675249576569	0.0385147367903438
66.8401758670807	0.0298548429564569
66.9890038967133	0.016536946214079
67.0782558917999	0.0115973260789548
67.157751083374	0.00886935710648587
67.2274739742279	0.00681806190294927
67.3714158535004	-0.00635938136776006
67.4460220336914	-0.00692608611360707
67.5196530818939	-0.0128474420424496
67.5932860374451	-0.0195149865821295
67.7684829235077	-0.0318851555786084
67.8382029533386	-0.0368143659346796
67.9831240177155	-0.0438312762699647
68.0538258552551	-0.0695061527950806
68.1235530376434	-0.060013970317154
68.2801928520203	-0.0847462838799315
68.415344953537	-0.132250147229193
68.432333946228	-0.130341679196858
68.5049920082092	-0.146555228723304
68.6626038551331	-0.181887679984217
68.7401440143585	-0.233090042938084
68.8782260417938	-0.271032839438545
68.9713869094849	-0.291425730807275
69.041111946106	-0.33344606245368
69.1118109226227	-0.278123647246126
69.2655210494995	-0.312300266807922
69.3430600166321	-0.303244905131373
69.4401218891144	-0.296243489586168
69.5108270645142	-0.283412852142086
69.6703939437866	-0.257780312020931
69.7479360103607	-0.252864628799057
69.8274219036102	-0.243579528518092
69.9889440536499	-0.218249972412347
70.0166749954224	-0.218895860121388
70.1694118976593	-0.194071906220328
70.2459709644318	-0.198569823926327
70.3244829177856	-0.195172318459016
70.4772138595581	-0.191300240386164
70.5703790187836	-0.188150410230705
70.6401019096375	-0.182708182587338
70.7811188697815	-0.166604191140476
70.9279868602753	-0.144179548270693
70.9527928829193	-0.139360758665864
71.0254468917847	-0.127766230577741
71.1693909168243	-0.107707857912024
71.240091085434	-0.0842127352525864
71.3156750202179	-0.0650915259611906
71.4166510105133	-0.0432723170283876
71.566456079483	-0.0360829669450909
71.6361789703369	-0.029078890245437
71.7850048542023	-0.0242047335557099
71.9211490154266	-0.0145029143627805
71.9410579204559	-0.0128589085345724
72.018590927124	-0.0065407847376826
72.1781630516052	0.00670947981893721
72.2508158683777	0.00775483426001028
72.3400719165802	0.0246107037815148
72.4224910736084	0.0317601238444531
72.5088150501251	0.039387838226718
72.5931990146637	0.0552914112710165
72.6883080005646	0.0452326333247751
72.7736508846283	0.0570052490252617
72.9683799743652	0.0613168255540414
73.0380990505219	0.0652776310143587
73.121505022049	0.0653134466098752
73.2058758735657	0.0631925441403598
73.3703269958496	0.0656997630227162
73.5278458595276	0.0685759945102652
73.5527439117432	0.0693749010340656
73.6419930458069	0.0687563993807025
73.7127130031586	0.0685001569890932
73.8585920333862	0.0669645360081958
74.0035300254822	0.0653823021231853
74.0244090557098	0.0645645275876947
74.1654260158539	0.0639464696365651
74.2351479530334	0.0634687404945262
74.377142906189	0.0640908553560864
74.4468629360199	0.0652096816252854
74.5175669193268	0.064029473777888
74.6868550777435	0.0628728328327039
74.7576010227203	0.0596127510457878
74.8312380313873	0.057919926008451
74.9156060218811	0.0568816163464316
75.0722439289093	0.0562051799075338
75.1488049030304	0.0571988666910536
75.2282919883728	0.0556380219206386
75.3868970870972	0.0507801854410949
75.4155960083008	0.0488010527872994
75.5663759708405	0.0481784279715312
75.6439130306244	0.0466650594146505
75.7224209308624	0.0459146830204404
75.8878488540649	0.0440887772323805
75.9126560688019	0.0439116283414289
76.0692939758301	0.0405538045385222
76.1487860679626	0.0380640050159734
76.2302370071411	0.0358488549269082
76.3087408542633	0.0337389241090767
76.3881878852844	0.0325678607934103
76.5585460662842	0.0329763954780652
76.6390099525452	0.0331437739398994
76.720449924469	0.0338368441083942
76.8028869628906	0.0343758670414111
76.9683039188385	0.0375352403730412
77.0458378791809	0.0413075019334961
77.2015020847321	0.0485892229180864
77.222393989563	0.0492632375885336
77.3048179149628	0.0524898118972779
77.4673149585724	0.0581220337883696
77.5409479141235	0.0585608192255077
77.6311779022217	0.057257969813605
77.7106690406799	0.0567736383874811
77.8702318668365	0.0519929300694804
77.9721879959106	0.0458911579505222
78.0419099330902	0.042763213553894
78.1878099441528	0.0349896721700744
78.2585098743439	0.0303101730219117
78.3585069179535	0.0247191852010574
78.428230047226	0.0216797328176172
78.5820090770721	0.0136287226542761
78.6506888866425	0.0121826884305078
78.7204129695892	0.00914107060054227
78.8672819137573	0.00394744773487614
78.9799780845642	-0.00335214356788218
79.0506808757782	-0.00711290007501723
79.120414018631	-0.0089806867168728
79.3365669250488	-0.0148169206565941
79.3555569648743	-0.0155085504361847
79.4321188926697	-0.019911486159557
79.5068690776825	-0.0238434629208878
79.6623859405518	-0.0375557456830425
79.7506709098816	-0.0452211462609241
79.8272290229797	-0.0461017927290121
79.9164819717407	-0.0505616057623632
80.0174570083618	-0.0544004996104124
80.1682679653168	-0.0617566495858321
80.2418699264526	-0.0688859557590184
80.3194119930267	-0.0770476366398139
80.3968498706818	-0.0863748336630542
80.5574889183044	-0.100952309842727
80.6623640060425	-0.0975051129170741
80.7418599128723	-0.0963101373542363
80.820384979248	-0.0962128050034055
80.8988969326019	-0.0958497294200716
81.0613870620728	-0.09852328644115
81.0891180038452	-0.0976937905330751
81.2525899410248	-0.148478960138244
81.3408260345459	-0.181602987326286
81.42817902565	-0.2160810862381
81.5203759670258	-0.229939966173494
81.6096179485321	-0.203816048610401
81.7086398601532	-0.215788246210775
81.793007850647	-0.187107535521274
81.9652750492096	-0.11912545206786
82.0476899147034	-0.107621912519582
82.1369478702545	-0.0970871665985483
82.2203509807587	-0.0906445098608585
82.3095998764038	-0.0999319186559965
82.3920180797577	-0.0954582645755906
82.5594010353088	-0.0834301558256646
82.6613459587097	-0.0735827019669309
82.7388858795166	-0.0668242521922405
82.8213069438934	-0.0612654784736121
82.9017760753632	-0.0598327261159143
83.0671999454498	-0.0572169369162002
83.1789300441742	-0.0522976640204217
83.2486438751221	-0.0531056320339369
83.3261818885803	-0.0452541101006722
83.4710998535156	-0.044621838365376
83.5408260822296	-0.0423745770690007
83.6193408966064	-0.0436793256786401
83.7193388938904	-0.0458016530658562
83.8652708530426	-0.0419793593281746
83.9369149208069	-0.0428832022473608
84.0818018913269	-0.0373014223107087
84.1525359153748	-0.0345606517333379
84.2964758872986	-0.0254928260111563
84.3759679794312	-0.0224490940120763
84.4476449489594	-0.0194526401155053
84.5183429718018	-0.0155187076975932
84.6632640361786	-0.00672405967580203
84.7476389408112	-0.000936024317949258
84.8866970539093	0.0151878979277122
84.9700999259949	0.0244234573110151
85.0398190021515	0.0357646940158465
85.1798610687256	0.0604513181230165
85.2505569458008	0.072067588106305
85.3202838897705	0.0845683588936247
85.4896190166473	0.118104330969188
85.5603199005127	0.135223181974475
85.6300408840179	0.149845720212033
85.7710590362549	0.184859142356667
85.8407819271088	0.188945337820061
85.980819940567	0.211488634564183
86.0690958499908	0.222480519997721
86.144681930542	0.228869722521586
86.2134280204773	0.241870173839432
86.3690919876099	0.222453168856854
86.4505350589752	0.207986815871473
86.5280699729919	0.188991288977276
86.6183159351349	0.178966366852967
86.6977949142456	0.167881711750436
86.7870578765869	0.153675682740107
86.9602899551392	0.13405057969686
87.0417349338531	0.126022985498275
87.1417489051819	0.120379985867632
87.2124319076538	0.121327761012989
87.3720030784607	0.115842823320372
87.4514920711517	0.116081101682971
87.5309810638428	0.0456148807498076
87.6876220703125	0.0440651203702059
87.7124240398407	0.0408656571515548
87.8798038959503	0.0331033614719997
87.9505069255829	0.0265402354854676
88.0202338695526	0.0254004216234765
88.1612448692322	0.0213498002615499
88.2583129405975	0.0187993539799196
88.3299908638	0.0174871335937215
88.4817450046539	0.0190535546792195
88.6266629695892	0.0175422926643031
88.6465818881989	0.0175265086977522
88.7221710681915	0.0164126495122325
88.8690400123596	0.0150453685490992
88.9407188892365	0.0150750251749686
89.0114200115204	0.0147148017339623
89.1807720661163	0.0120724502970941
89.2563500404358	0.010421977551134
89.3329088687897	0.00957580535891059
89.4797620773315	0.00779947103113371
89.6217648983002	0.00727031093733135
89.640704870224	0.00716331345816764
89.7221479415894	0.00699856723242171
89.7957808971405	0.00762551134013137
89.9592709541321	0.0091260269315692
90.1178460121155	0.0109260443711463
90.1406970024109	0.0111617892752077
90.2250690460205	0.0118524011874272
90.3709809780121	0.0143080685252372
90.4445888996124	0.0149817904263321
90.5152928829193	0.0164892348862293
90.6152908802032	0.0182462866556618
90.7680280208588	0.0215415674240481
90.8387279510498	0.0234274602567106
90.9191970825195	0.0248298243188381
91.0719239711761	0.0265353194718694
91.2090358734131	0.026579920511833
91.2289550304413	0.026313406051494
91.3689918518066	0.0253916745985933
91.4387149810791	0.0245081467760824
91.5260200500488	0.0234427507618844
91.6680099964142	0.0203359831832322
91.8061039447784	0.0180572541376614
91.8279678821564	0.0177066718407293
91.9699709415436	0.0149898402183822
92.0396809577942	0.0134871198864026
92.1152639389038	0.0116822881176801
92.2875289916992	0.00858657809448013
92.3582329750061	0.00807692641063835
92.4279479980469	0.00758602466041861
92.5679919719696	0.00733146905606805
92.6377439498901	0.0070917906983183
92.711345911026	0.00703452583703309
92.8699378967285	0.00701004503857735
92.9601728916168	0.00756032827537341
93.029895067215	0.00773799393281135
93.1797230243683	0.00843940331405653
93.2503979206085	0.00886138904083742
93.3211009502411	0.0095072278254312
93.4621288776398	0.0104334800715412
93.5318388938904	0.01071116838109
93.6806640625	0.0112444907383658
93.7513680458069	0.011643004434802
93.835736989975	0.0116355709189822
93.9357509613037	0.0130827225967969
94.0054769515991	0.0134939066821914
94.1621010303497	0.0145661009685117
94.2318248748779	0.0157707013127721
94.3826019763947	0.0177051460752772
94.4796710014343	0.0189129203974519
94.5503890514374	0.020408620112787
94.6210720539093	0.0221011117174136
94.7611119747162	0.0256770988127596
94.9001660346985	0.026853656722204
94.918135881424	0.0270099532540851
95.0630619525909	0.0280946459949134
95.1298549175262	0.0286611967290342
95.2708668708801	0.0294946399371528
95.3405878543854	0.0296735297333148
95.4191038608551	0.0294934467357406
95.5894179344177	0.0303020860341628
95.6601190567017	0.0306238662211761
95.7298650741577	0.0306177661062668
95.8698930740356	0.0304471518933518
95.9396069049835	0.0307969461090176
96.0718278884888	0.0313320104989952
96.1806130409241	0.0317671301712343
96.2513160705566	0.0312704598476872
96.3210408687592	0.0310828574900106
96.5255279541016	0.0292608357139672
96.5415449142456	0.0289595376067327
96.681578874588	0.0280542703704664
96.752317905426	0.0276277137249383
96.8922710418701	0.0265804579748271
96.9757170677185	0.0263640278322057
97.0454390048981	0.0265813038891254
97.1259109973907	0.0273047112815713
97.2659449577332	0.0283641772807962
97.3356690406799	0.029606507683888
97.4356660842896	0.0307659718070492
97.5757060050964	0.0281773632706199
97.645427942276	0.0292061743911712
97.7854669094086	0.0283087140312425
97.9206209182739	0.0242745582822447
97.9385879039764	0.0297371385241588
98.0786240100861	0.0308989875556534
98.1483478546143	0.0315216337478378
98.2883849143982	0.0331797121350541
98.3678739070892	0.033404066483047
98.4375998973846	0.0327764696971117
98.5122079849243	0.032344580054491
98.6668999195099	0.0301643890863704
98.7366089820862	0.0279343369404542
98.8366160392761	0.0255119491541256
98.9766519069672	0.0210824859510121
99.0463728904724	0.0194370277154979
99.1873888969421	0.0153010260355506
99.2580969333649	0.0136881581419769
99.4000780582428	0.0116697861682251
99.4190430641174	0.0111610461110888
99.5600318908691	0.0116434192193108
99.6297619342804	0.0118093984811492
99.7697999477386	0.0134392336856473
99.8395190238953	0.0141025315210937
99.9268269538879	0.0146149854975036
100.071744918823	0.0148172286642071
100.148308038712	0.0143849683481244
100.225839853287	0.0157060776392922
100.310221910477	0.0166479579966545
100.484431028366	0.0202289229892701
100.555137872696	0.0199534998860282
100.630717992783	0.0192105966656211
100.715090990067	0.0190349524254102
100.868793964386	0.0185615486030409
101.00981092453	0.0205255652958498
101.031687021255	0.0212051459733637
101.171730041504	0.0230228358486331
101.241446971893	0.0235756842398608
101.317034006119	0.0233030600522733
101.480504989624	0.0212144744264728
101.552187919617	0.0207222593323431
101.622885942459	0.0197313187211008
101.778550863266	0.0196243207427879
101.850224018097	0.0186363364767027
101.925809860229	0.018683706070116
101.997485876083	0.0193791063763718
102.175611019135	0.0206221341743094
102.247287034988	0.0203196047659423
102.321910858154	0.0209356012276355
102.462907075882	0.021357301215756
102.537514925003	0.0228640212532608
102.612123966217	0.0248380876022729
102.831223011017	0.0282123820822096
102.853134870529	0.0283511288611872
102.927754878998	0.0282987612586293
103.08144903183	0.0281221721438639
103.153128862381	0.028229045274222
103.29905295372	0.0298728069915599
103.321874856949	0.029848441851161
103.46581697464	0.0311305365564367
103.536520957947	0.0323157310200154
103.684365034103	0.0349012444225917
103.751117944717	0.0348089541275714
103.851161003113	0.0340061663452378
103.920896053314	0.033402134313311
104.060922861099	0.0323534475088348
104.13064289093	0.0311216466021113
104.276539087296	0.0262438936239785
104.3648250103	0.0249796274855784
104.43456697464	0.0228186355653283
104.577516078949	0.0215210057178001
104.647237062454	0.0214714099654884
104.786320924759	0.0209519034464536
104.875556945801	0.0213712593660911
104.946256875992	0.0211827913413743
105.089218854904	0.0189994485776181
105.21949505806	0.015617705940993
105.240388870239	0.0153018491942239
105.381407022476	0.012694750261047
105.452105045319	0.0121749570787899
105.521832942963	0.0115671703474767
105.59253692627	0.0120927979388531
105.762799024582	0.0135756069710832
105.832565069199	0.0137244541405416
105.97260594368	0.0145620059889308
106.046235084534	0.015142093220661
106.184329032898	0.0154725801225127
106.270642995834	0.0161783083569732
106.340365886688	0.0160740584902287
106.485287904739	0.0166893387384779
106.551120042801	0.0168887998826836
106.620827913284	0.0167674019563114
106.760869979858	0.0169069828706587
106.830612897873	0.0163126224073019
106.902271032333	0.0168569229940899
107.072582006454	0.016802418956498
107.142302036285	0.016855515685706
107.213005065918	0.0160968701569275
107.358902931213	0.0145778580490245
107.431554079056	0.0143184548800895
107.580384969711	0.014049677220835
107.675514936447	0.0138011274415644
107.747178077698	0.0141731042956412
107.817877054214	0.0139766660441015
108.029331922531	0.0136788364046011
108.050099849701	0.0137793832221867
108.119823932648	0.0134838426725222
108.280318021774	0.0133140247953586
108.351069927216	0.0131215755401997
108.420791864395	0.0132433807976353
108.560831069946	0.0128650545596434
108.635438919067	0.0128533588078328
108.735439062119	0.0123055598424258
108.8774330616	0.0127711420821982
108.947154045105	0.0124723172432497
109.08713889122	0.0123017614959991
109.157890081406	0.0116871066644555
109.227612018585	0.0110906589307445
109.370600938797	0.0104601875814634
109.465648889542	0.0103160369107167
109.535444974899	0.0101360004419393
109.609049081802	0.0101674496292413
109.767646074295	0.00953425949182916
109.860806941986	0.00840164002053193
109.952017068863	0.00774952169998181
110.021733999252	0.00718563592419712
110.165682077408	0.00776589533380091
110.23540687561	0.00741568465646953
110.304152965546	0.00708475368564116
110.475440979004	0.00485645726511672
110.544195890427	0.00404587911859136
110.615869045258	0.00186272338152962
110.769577980042	-0.00236141803420908
110.845160961151	-0.00539101962173633
110.986180067062	-0.00933662701086768
111.071522951126	-0.013901667648206
111.15492105484	-0.0177876300574459
111.236376047134	-0.0231101907750473
111.314862966537	-0.0298385253852924
111.478344917297	-0.0428337017056253
111.554915904999	-0.0445411163210945
111.698874950409	-0.0422752993131901
111.721705913544	-0.0448728271741966
111.862716913223	-0.0491472605051784
111.94416308403	-0.0748295702543127
112.014858961105	-0.0852031789170535
112.103142976761	-0.110689739433735
112.274427890778	-0.0949447954256512
112.34513092041	-0.109586420486933
112.418758869171	-0.13595375042896
112.558798074722	-0.177781930222121
112.698832035065	-0.176051161795764
112.737310886383	-0.144623330654892
112.825589895248	-0.145497046953726
112.900194883347	-0.151889607744405
113.058789014816	-0.152676753504028
113.2144510746	-0.158497888395981
113.234372854233	-0.161725606755086
113.308000087738	-0.15216025006777
113.468492984772	-0.162854520965617
113.548037052155	-0.160781650950685
113.624594926834	-0.163203917737381
113.700181007385	-0.148365695607682
113.875371932983	-0.14289824020527
113.94020986557	-0.138704216314531
114.086108922958	-0.138307786606024
114.155838012695	-0.141820217390762
114.225558042526	-0.141514356712197
114.3880610466	-0.141634933928385
114.459733963013	-0.14888766010157
114.529458045959	-0.154709620787443
114.669499874115	-0.165480610290712
114.808559894562	-0.180183081011153
114.827501058578	-0.181667190651031
114.967540979385	-0.187755750570461
115.047036886215	-0.188763862235735
115.187067985535	-0.186894596211759
115.260694980621	-0.181345023344468
115.327491044998	-0.177947835745593
115.397213935852	-0.16679080884716
115.567523002625	-0.145561841155976
115.63724398613	-0.129400291756355
115.777303934097	-0.0997626607811647
115.847009897232	-0.0881026113688334
115.98704791069	0.0857365406781966
116.117312908173	0.060859185420123
116.134309053421	0.0607234963024872
116.214789867401	0.0394203320654851
116.378251075745	0.0357982060001045
116.447970867157	0.0321297362971463
116.58412694931	0.0301574908824022
116.680194854736	0.0310105182325623
116.751880884171	0.032068104867236
116.821598052979	0.0255820218878534
116.981168985367	0.0157214656201539
117.051869869232	0.0128051404180769
117.151867866516	0.0062923122275933
117.221588850021	0.000161391305053868
117.361639022827	-0.00286528538793634
117.441118001938	-0.00453119404491467
117.511822938919	-0.00534710141354434
117.667479038239	-0.010168081304993
117.804602861404	-0.0112622205074375
117.820599079132	-0.0112944681473041
117.960638046265	-0.00983401535259665
118.03036403656	-0.00907925404581784
118.170403003693	-0.00590980175152468
118.240136861801	-0.00453262408164327
118.3762550354	-0.00157822209737779
118.467479944229	0.00120999011851985
118.538167953491	0.00483718961031196
118.678204059601	0.0106226665363123
118.747928857803	0.0131613481868384
118.847925901413	0.0184425395613261
118.987962007523	0.0283115900168286
119.058672904968	0.03490615913634
119.128409862518	0.0393262339224274
119.268425941467	0.0503873776914439
119.398694992065	0.0510773893598233
119.412755966187	0.0515499052146647
119.569397926331	0.0502503542599051
119.639117956161	0.0535370012549226
119.721536874771	0.0573331105395127
119.861571073532	0.0634922486441002
119.931313991547	0.0659984354476776
120.071287870407	0.0646935417203012
120.143993854523	0.063608531585586
120.284025907516	0.0662951982082927
120.354732036591	0.0696255116058931
120.454726934433	0.0737622672823335
120.524463891983	0.0758687281694165
120.664493083954	0.0767352954434758
120.734217882156	0.0767439619625498
120.930886983871	0.0733747949767128
120.955695867538	0.074367471020965
121.024440050125	0.0733650888508978
121.166388988495	0.0712584492237771
121.236160039902	0.069498685642455
121.379124879837	0.0641388300241526
121.471310853958	0.217277932838216
121.541035890579	0.21770791961331
121.681092977524	0.0520454949630925
121.81129693985	0.218727647120086
121.828329086304	0.0491399382390738
121.968369960785	0.0459633962401538
122.038092851639	0.0447764152019615
122.118562936783	0.0438316705508503
122.188350915909	0.0450867375281026
122.361525058746	0.0400557216881279
122.42831993103	0.0392583127285857
122.568356990814	0.0381096173323916
122.638082027435	0.0380960305852738
122.772258043289	0.0381846853111195
122.861515045166	0.0370223739429715
122.930264949799	0.0363488427302333
123.07811498642	0.0334494068606595
123.216198921204	0.0288388047743341
123.237091064453	0.0285978183107641
123.378062009811	0.0266837294928046
123.447829961777	0.0259398323310661
123.518532991409	0.0245968469359774
123.588255882263	0.0224414787947048
123.761494874954	0.0328630256074365
123.828289031982	0.0357825834201256
123.968323945999	0.039656701934229
124.038048028946	0.0401882646695842
124.19468998909	0.0407201201491777
124.279057979584	0.0404872743261502
124.351716995239	0.0389986200162175
124.424368858337	0.0392453555521473
124.511681079865	0.0352409864588984
124.660501003265	0.0303234995500082
124.730225086212	0.0282410570332459
124.887840032578	0.0173053915830208
124.958541870117	0.00966079766860882
125.02826499939	0.0139886649953308
125.174166917801	0.0110194675226152
125.238025903702	0.0100563294533923
125.33802986145	0.00726041697341315
125.40872502327	0.00323466188912
125.567326068878	-0.00720804221564606
125.637042045593	-0.0061956187015691
125.777077913284	-0.00274097620911465
125.90930390358	0.000581017578553208
125.927268981934	0.000520839170387616
126.083859920502	0.00356069008971922
126.157540082932	0.00376669464280709
126.22726392746	0.00564829123852
126.368278980255	0.00176285523689151
126.438000917435	-0.0043748245214886
126.580968856812	-0.0155548333230474
126.647763967514	-0.0201190064645556
126.72922706604	-0.0273386739125156
126.800904989243	-0.0351707737817632
126.97803401947	-0.0425535131796897
127.049707889557	-0.0439712622042837
127.119431972504	-0.048415028609075
127.259469985962	-0.0553489323583954
127.329195976257	-0.0582378065002006
127.469244003296	-0.0640604552260466
127.562346935272	-0.0658519529161134
127.632112979889	-0.0661757006535296
127.775084972382	-0.0659028299867595
127.907305955887	-0.0661687732729357
127.925276994705	-0.0658350477431835
128.076066017151	-0.0668414922199696
128.145792961121	-0.0673516184525972
128.216497898102	-0.0676503401326081
128.360422849655	-0.0676202795246374
128.430145978928	-0.0677865296744144
128.503778934479	-0.0671975215257589
128.675060987473	-0.0622836974793781
128.743812084198	-0.0605691122734998
128.88380408287	-0.0578105701552575
128.954550981522	-0.0554000964380865
129.096543073654	-0.0511683055575958
129.131109952927	-0.0501645186607535
129.284837007523	-0.0438089791135667
129.355526924133	-0.0366686179484698
129.499460935593	-0.0217413797397542
129.560419082642	-0.0170277293602634
129.665274858475	-0.00891166309011113
129.735002040863	-0.000946993508228827
129.883828878403	0.0151538469127145
130.023865938187	0.024597710057645
130.042809963226	0.0253256617663124
130.185775995255	-0.138687603157931
130.256485939026	-0.114262800301871
130.326199054718	-0.111610740576068
130.409597873688	-0.107807697561568
130.579084873199	-0.0992870745699236
130.649631023407	-0.0989159667876724
130.719357967377	-0.100406560818241
130.87406206131	-0.10524979041485
131.026781082153	-0.104966201793876
131.045717000961	-0.104395293180545
131.186733961105	-0.105318479140329
131.257431983948	-0.107393605671096
131.32813501358	-0.110390477858402
131.468168973923	-0.116343944722184
131.560358047485	-0.11934084748108
131.631053924561	-0.00233625875230913
131.783788919449	0.0107715593517013
131.855418920517	0.00919705453080101
131.955467939377	0.00870955963216669
132.024216890335	0.00922290835527276
132.168168067932	0.0130031772910423
132.23788189888	0.015098632074954
132.380799055099	0.0179157904225434
132.512094020844	0.0189916747940994
132.531033992767	0.0192623039122693
132.674994945526	0.0225705722224035
132.744704961777	0.0259219856717828
132.886690855026	0.0342593700142719
132.957395076752	0.0385669118582465
133.02711892128	0.0417068003495174
133.168132066727	0.028223128822982
133.237855911255	0.0299779844071218
133.377897977829	0.0313247034469392
133.4475710392	-0.0355734528996607
133.547613859177	0.0336010732754464
133.618313074112	0.0332538671498319
133.761285066605	0.0322385946206609
133.833940982819	0.0547492976882371
133.977881908417	0.04922517373905
134.068114042282	0.0462413353426463
134.137839078903	0.0450176233973742
134.280814886093	0.042766539030441
134.351507902145	0.0418629711742824
134.486659049988	0.0402678740584345
134.577867984772	0.0372136296616179
134.647593975067	0.0354188726507399
134.719269990921	0.0328054027355187
134.859308004379	0.028538589558191
134.930985927582	0.026392623203416
135.000710010529	0.0245132476343884
135.17492890358	0.0206804420280989
135.240746021271	0.0189772308896557
135.384644031525	0.0153303199169738
135.455389022827	0.0133807829032765
135.526088953018	0.0118455764574667
135.669054985046	0.00869596820063128
135.808117866516	0.0049368348965554
135.82803606987	0.0040533501626891
135.968075990677	0.000241467114149487
136.037796974182	-0.00123784425135175
136.177836894989	-0.00485349774695656
136.267044067383	-0.00938368672635632
136.336818933487	-0.0141177505995937
136.476852893829	-0.0221648638866504
136.550482034683	-0.0262225820780949
136.617276906967	-0.0297414806882465
136.788568973541	-0.0368810120116079
136.859273910522	-0.0393646111500777
136.92900800705	-0.0421200217128448
137.085629940033	-0.0453064047440322
137.156332969666	-0.0460036459941434
137.287580013275	-0.0467894977307902
137.308479070663	-0.0467499285492738
137.46706199646	-0.0455677068149209
137.53678894043	-0.0454762699177223
137.696358919144	-0.0465176826895752
137.769998073578	-0.047561220405971
137.839715003967	-0.048653514589928
137.983836889267	-0.0489924074537409
138.050451993942	-0.0480689708338208
138.183655977249	-0.047593973370082
138.273895978928	-0.0481705263871043
138.343612909317	-0.0481708459720995
138.486577033997	-0.047458920283013
138.557280063629	-0.0462352138131745
138.657274961472	-0.0421708323407894
138.726999998093	-0.0390804647730532
138.868033885956	-0.0327531923903455
138.937741994858	-0.0291624076079585
139.078752040863	-0.0215616243120637
139.160198926926	-0.0173171726685406
139.229918956757	-0.0144625365207987
139.375818967819	-0.00839500966607492
139.439698934555	-0.00805010075256761
139.579693078995	-0.00675733416739936
139.650410890579	-0.00666090003131096
139.721121072769	-0.00675917623631793
139.860179901123	-0.00714946850151287
139.930881977081	-0.0074480700733235
140.030876874924	-0.00757147228347142
140.170871019363	-0.00696028663948908
140.240640878677	-0.00714675429479118
140.380686044693	-0.00699025014659716
140.516804933548	-0.00534829292892484
140.538681983948	-0.00540741900399754
140.679692029953	-0.00397960548709107
140.750392913818	-0.00391216584584744
140.897264957428	-0.00423564583301165
140.976667881012	-0.00446177695592621
141.046480894089	-0.00449678340282611
141.186522006989	-0.00474159768710183
141.257219076157	-0.00477673108428654
141.327921867371	-0.00515112522569431
141.467954874039	-0.00518030129748026
141.537683010101	-0.00527437991833868
141.637680053711	-0.00579533232522106
141.777670860291	-0.00656093348246099
141.847437858582	-0.00714638652849912
141.98748087883	-0.00854311496169416
142.058192014694	-0.00845689358522408
142.127920866013	-0.00876726774610567
142.273802042007	-0.00929650244691958
142.360136032104	-0.00890182116674343
142.429849863052	-0.00873370559696603
142.569890022278	-0.00877791034731523
142.727457046509	-0.00870213558712257
142.751330852509	-0.00845160817073409
142.821049928665	-0.00877442585645402
142.964995861053	-0.00863403781129083
143.03474187851	-0.00806691791279209
143.10444688797	-0.00811051667261255
143.274709939957	-0.00750659887424528
143.344477891922	-0.00758137714745489
143.484513998032	-0.00779965504077063
143.558166027069	-0.00788630949558641
143.630817890167	-0.00779454556062199
143.773771047592	-0.00768233606833607
143.908923864365	-0.00762520489146053
143.928852081299	-0.00748765238421526
144.069854974747	-0.00630756341247044
144.145441055298	-0.00551283123838725
144.216141939163	-0.00447495129814563
144.359106063843	-0.00399698969247048
144.495235919952	-0.00393552770847164
144.585468053818	-0.0043818514113008
144.65617108345	-0.00431341896183393
144.725895881653	-0.00413351758692223
144.795616865158	-0.00414550709383512
144.965928077698	-0.00380091922669318
145.038579940796	-0.00393354284766862
145.175693035126	-0.00435937587834612
145.245414018631	-0.00250437370529982
145.385470867157	-0.00225518775957485
145.481494903564	-0.00216551142037432
145.552243947983	-0.00206996605978171
145.621969938278	-0.00191345470664301
145.762008905411	-0.000512429521346202
145.906879901886	-6.16133757829866e-05
145.925868034363	2.22752375400436e-05
146.067858934402	0.000793105040249134
146.137584924698	0.000993956554241818
146.280549049377	0.000352937294827113
146.351253032684	-0.000328445800535896
146.424880027771	-0.000596587601407919
146.520977020264	-0.000739470489168535
146.66393995285	-0.00127181236711801
146.733664035797	-0.00169896455154561
146.811200857162	-0.00197842634214718
147.026433944702	-0.00375534732305167
147.050256967545	-0.00421098331042665
147.12096786499	-0.00480295593450521
147.263921976089	-0.00613520425900228
147.333654880524	-0.00639492720391
147.485358953476	-0.00632389184237872
147.556107997894	-0.00602568791415343
147.625832080841	-0.00561003667552565
147.768800020218	-0.00465558658167251
147.842427968979	-0.004480934041659
147.909245014191	-0.00454124391601671
147.979923009872	-0.00474649618917649
148.163908958435	-0.00487064829151604
148.23362994194	-0.00448598235903348
148.377577066422	-0.00361293015945995
148.456090927124	-0.00287538383236597
148.526792049408	-0.00295623306541005
148.667804956436	-0.00247913889683261
148.805890083313	-0.00178446571566127
148.824836969376	-0.00166265370776314
148.966822862625	-0.000326628484824895
149.036544084549	1.9217507278374e-05
149.180439949036	0.000604098600958698
149.279505968094	0.000783610193425269
149.346297979355	0.000917326396349077
149.486337900162	0.00104816499878802
149.557043075562	0.0014302746186184
149.626764059067	0.00170353204629015
149.701370000839	0.00235721189814245
149.871877908707	0.00397436218837842
149.947268009186	0.00415784782881913


==> img/tikz/Testrunde-6.tsv <==
0	-0.0196900299745086
0.017970085144043	-0.0193680892956514
0.0974609851837158	-0.0190710827665433
0.270699977874756	-0.0147368929998453
0.340421915054321	-0.0152322965502158
0.476549863815308	-0.0172023886268042
0.578508853912354	-0.018181897321741
0.657027006149292	-0.018005046506403
0.727724075317383	-0.0183671956510326
0.800375938415527	-0.0190426486945543
0.979475975036621	-0.0244508497481731
1.04920101165771	-0.0242893765338242
1.12967205047607	-0.0255163053610206
1.27946996688843	-0.0307188038085619
1.34919595718384	-0.0255572278405903
1.48632502555847	-0.0271928591965032
1.57361102104187	-0.0194762075848683
1.64333605766296	-0.0159168135454332
1.714035987854	-0.0115538444958206
1.86969804763794	-0.00902958624306259
1.94139194488525	-0.00869746529595677
2.08238792419434	-0.00869911012464342
2.15504288673401	-0.00598742090512458
2.22476696968079	-0.00444197121590143
2.29741907119751	-0.00368211714296545
2.46773290634155	-0.00506656299387315
2.55407786369324	-0.00407984859701063
2.63257002830505	-0.0046261352925091
2.7179229259491	-0.00454454871601223
2.93022298812866	-0.00799283839673646
2.9530770778656	-0.00620604605649979
3.03744697570801	-0.00643518054742363
3.18334794044495	-0.00726289541387179
3.25405097007751	-0.00647804477121861
3.39506101608276	-0.0138112800507221
3.49115490913391	-0.0131823597150973
3.55893492698669	-0.0118612356527632
3.62864995002747	-0.012910823457731
3.78235793113708	-0.0144670390311884
3.85306000709534	-0.0147063098525256
3.92474007606506	-0.016247952627404
4.001296043396	-0.0189877612305266
4.17161202430725	-0.0208760226880905
4.24914407730103	-0.02189537404115
4.31985998153687	-0.0248980951876928
4.47746896743774	-0.0281501478547068
4.54718589782715	-0.0277238383188258
4.68722486495972	-0.023211579198216
4.77745795249939	-0.0234342349981358
4.84815788269043	-0.0216868722656733
4.92276906967163	-0.0193648767976435
5.07745289802551	-0.0173753703932798
5.2213978767395	-0.0159521195826643
5.24521899223328	-0.0154393594513276
5.38716793060303	-0.0143721488786659
5.45791506767273	-0.0117343641485899
5.52764201164246	-0.011679819946192
5.60518097877502	-0.011261429340718
5.77646589279175	-0.0147746160717288
5.84521293640137	-0.0153796632920292
5.98622798919678	-0.0163257482619431
6.0569269657135	-0.0164789813850925
6.12567687034607	-0.0189053895784608
6.27743005752563	-0.0276417166146479
6.41746997833252	-0.0337942371193971
6.43640398979187	-0.0328712136484642
6.57742595672607	-0.036845417606254
6.64812397956848	-0.034653186614592
6.73249888420105	-0.0346704911196255
6.87253499031067	-0.0377979390458853
7.00867104530334	-0.0379855353829611
7.02956295013428	-0.036917966938529
7.17938899993896	-0.0324042293611686
7.24909090995789	-0.0320084804347743
7.3266339302063	-0.0274415968826972
7.40124607086182	-0.025351538791702
7.57154989242554	-0.0228909049427921
7.6432249546051	-0.0183043273665788
7.78326797485352	-0.0127357711957823
7.8588719367981	-0.00861149065606891
7.98619198799133	-0.0121752348340281
8.02271103858948	-0.0099642244212775
8.17739987373352	-0.005839729058006
8.24616599082947	-0.00589283727752449
8.31684899330139	-0.00369563994431272
8.46372103691101	-0.00774409514570778
8.57250690460205	-0.00206237046604556
8.6422290802002	-0.000257188113627262
8.72758603096008	0.00297185424502654
8.88618588447571	0.00595119911046992
8.95687794685364	0.00690276016959666
9.03639698028564	0.00918978670094753
9.13636493682861	0.00754725950741459
9.2773768901825	0.00983904603269557
9.35979986190796	0.00849227172576126
9.4256420135498	0.0096669195192738
9.5871410369873	0.00828328416276777
9.66369795799255	0.0088608904008629
9.73830795288086	0.00911657039490534
9.87933206558228	0.014876860696603
9.96076798439026	0.0164292373619831
10.0900590419769	0.0153493418729552
10.107048034668	0.0143290065146498
10.2666158676147	0.00767836663307215
10.336345911026	0.0109209133287644
10.4226698875427	-0.0522660985655785
10.5792660713196	-0.0645120829342399
10.6490349769592	-0.06415394431311
10.7304799556732	-0.0625576000900536
10.832426071167	-0.068115789819683
10.9705159664154	-0.0736005175961559
11.0402388572693	-0.0755280895654681
11.1900489330292	-0.0813906772117338
11.2607409954071	-0.0691317704429619
11.3304679393768	-0.0109756785322897
11.4792969226837	-0.000410717233975134
11.5646529197693	-0.00338482150094574
11.6343669891357	-0.00317135363420049
11.7744059562683	0.00288204540570732
11.9105360507965	0.00788337285959117
11.9314348697662	0.00689373197903993
12.0890500545502	0.00986440408043464
12.1597490310669	0.00930230322292004
12.2324080467224	0.00739663702347047
12.2991988658905	0.00370744695113735
12.4714639186859	-0.00133650257454433
12.5411908626556	3.15310033116353e-05
12.6812269687653	0.0894670264984437
12.7538778781891	0.100663482407792
12.8265330791473	0.0974595698492282
12.9695038795471	0.0890291708540484
13.1124658584595	0.0847876489608267
13.133367061615	0.0828824059205431
13.2763340473175	0.0845354606695544
13.3499660491943	0.0845635101878965
13.4206628799438	0.0853317611392004
13.5626540184021	0.0899889876754884
13.7095279693604	0.0837266128743311
13.7323770523071	0.0170874841855322
13.8763279914856	0.00514129519860617
13.9470250606537	0.0062210695184339
14.0177199840546	0.00940486725341014
14.0913550853729	0.0152928020851349
14.2616648674011	0.0263398760594919
14.3313908576965	0.0294568216249867
14.4733810424805	0.033374297694616
14.5431129932404	0.0332484301598334
14.6186878681183	0.0324657665836228
14.7831449508667	0.0284678146867001
14.8548150062561	0.0246982579788221
14.9245419502258	0.0267961419217701
15.070436000824	0.02057339216217
15.140163898468	0.0127784926153215
15.283038854599	0.0136306286676623
15.3538339138031	0.00262407114312983
15.4235608577728	0.00536355015981124
15.5645740032196	0.00301418816762723
15.6342949867249	0.00277554578690338
15.7040219306946	0.00259660326786119
15.8743329048157	-0.00600170274600791
15.9440560340881	-0.00466798371086918
16.0880150794983	-0.0120875347589799
16.1587009429932	-0.0135357695981907
16.299712896347	-0.0190603117877403
16.3215899467468	-0.0192123286299483
16.4801349639893	-0.0210558580125979
16.5538120269775	-0.0222723903960744
16.6303739547729	-0.0228036120320439
16.769434928894	-0.0251251834163568
16.8782188892365	-0.0228199838112657
16.9538040161133	-0.0192319579942239
17.0391540527344	-0.0153765128397446
17.1909129619598	-0.0122662169893539
17.2791900634766	-0.0115411853171632
17.3489198684692	-0.00876263808641245
17.4196150302887	-0.0065891059054014
17.5625848770142	-0.00538535198629527
17.6401209831238	-0.00461736151126879
17.7401220798492	-0.00579465154435413
17.8801310062408	-0.00521196748054382
17.9498789310455	-0.0027270190546225
18.0235090255737	-0.000694758398163212
18.2367959022522	0.000362355162215773
18.2567150592804	0.00113610619427853
18.3254609107971	0.00193293439169764
18.468425989151	0.000780739485308862
18.538153886795	-0.000573917370014828
18.6811189651489	-0.00387575368057499
18.7733070850372	-0.00402136935735481
18.8430299758911	-0.00408496131037739
18.9225189685822	-0.0046420102042896
18.9922380447388	-0.00520749684947448
19.1674389839172	-0.00645133690072687
19.2371649742126	-0.00561313483611275
19.3069040775299	-0.00353116065482295
19.470360994339	-0.00350015802841557
19.5371608734131	-0.00157381621202864
19.7416498661041	0.00441513550073096
19.7596180438995	0.00473312312148473
19.8293399810791	0.00393603259714385
19.9713280200958	0.00274965620212182
20.0410599708557	0.00312216266487855
20.1810960769653	0.00362700700898104
20.3133180141449	0.00223683454359163
20.3342270851135	0.000887479687112289
20.4039359092712	0.000849996748430564
20.5615549087524	-0.00253904126328235
20.6312770843506	-0.00204495443736836
20.7010059356689	0.00160349337554418
20.8742439746857	-0.000471650691449647
20.9468948841095	0.000902128936359858
21.0263879299164	0.00206024326832378
21.1810729503632	-0.00163338392802142
21.2517728805542	-0.0039101347042343
21.3898620605469	-0.0112909900061054
21.407840013504	-0.0117216933307965
21.5634920597076	-0.0207034142011415
21.6429798603058	-0.0242669157901497
21.7859029769897	-0.0377496662970725
21.8566470146179	-0.0458344608433349
21.9253959655762	-0.0530150030759658
22.0712909698486	-0.0784684080030151
22.1478550434113	-0.0873397190173069
22.2917940616608	-0.175882305476657
22.3595700263977	-0.192120581579289
22.4595649242401	-0.219863858635463
22.5292930603027	-0.232152620068235
22.676167011261	-0.275019215282024
22.7458920478821	-0.287817269018886
22.8888549804688	-0.321236206277081
22.9800679683685	-0.344124497553038
23.0497899055481	-0.355233290796032
23.120493888855	-0.369673419201933
23.2761509418488	-0.390765566774661
23.4113059043884	-0.403211744759737
23.4292740821838	-0.403969074559279
23.569314956665	-0.409145352747721
23.6390368938446	-0.407832512540223
23.7790749073029	-0.389889904989996
23.8497710227966	-0.377071543472435
23.9204759597778	-0.363242060453828
24.0898110866547	-0.233082532710127
24.1604669094086	-0.207600443883263
24.248792886734	-0.178138890505591
24.390781879425	-0.104718670159732
24.4615030288696	-0.0528292170425341
24.5937099456787	0.0276926938316935
24.6302299499512	0.0335331221772059
24.7859098911285	0.12590727025524
24.8575699329376	0.173058666548417
24.9966309070587	0.268329113347253
25.0702588558197	0.305508745972455
25.1429190635681	0.354417232555377
25.2175250053406	0.398174351909025
25.3692779541016	0.459033167790587
25.5132210254669	0.552786066670984
25.5341339111328	0.539039708910756
25.6829478740692	0.582204699108474
25.7536509037018	0.598156480401908
25.8419229984283	0.626379139609106
25.9175140857697	0.651618517696078
26.0868558883667	0.663344868735541
26.1575469970703	0.654432044821865
26.2272710800171	0.662524457424074
26.367311000824	0.67264239082208
26.4995329380035	0.674252364214221
26.5936758518219	0.650508274420809
26.6604678630829	0.636643875378712
26.7301950454712	0.626941782440287
26.9327290058136	0.601409049728386
26.9575469493866	0.606335479958733
27.0272600650787	0.598604421332348
27.1692500114441	0.55211962173597
27.2389690876007	0.550100608711888
27.3096749782562	0.542889057440162
27.4789788722992	0.486904887950816
27.5487339496613	0.472973346290989
27.6887700557709	0.426473667263378
27.7594680786133	0.391223884564884
27.829195022583	0.356266297938688
27.9682569503784	0.266184464032355
28.0604438781738	0.187690001325961
28.1360368728638	0.132266585400679
28.206729888916	0.0883388934854556
28.3594858646393	-0.0260085667677694
28.4409039020538	-0.0833669013766394
28.5877459049225	-0.181659551075839
28.6594560146332	-0.234545191769246
28.7291789054871	-0.264067106635369
28.8867499828339	-0.336733194689918
28.9574990272522	-0.364145832205453
29.0574960708618	-0.408179019993944
29.1272220611572	-0.409032062938814
29.2174489498138	-0.435277036089264
29.3701858520508	-0.455776963025701
29.4399080276489	-0.463237319762548
29.5897119045258	-0.469683704535244
29.6857600212097	-0.463210197676555
29.7565219402313	-0.462091332202245
29.8369779586792	-0.461858689978211
29.9877688884735	-0.458084586513537
30.079843044281	-0.42501536880644
30.1574769020081	-0.416891135214723
30.231104850769	-0.404831013651606
30.3193888664246	-0.38768508664208
30.4662568569183	-0.337430825624115
30.5389158725739	-0.310693510843761
30.6096138954163	-0.295371826351631
30.7818789482117	-0.245177125024737
30.8525969982147	-0.217551631842193
30.9223070144653	-0.193457448325292
31.0711300373077	-0.131536692368401
31.1408579349518	-0.112105312407088
31.2857849597931	-0.0606021586897882
31.4169778823853	-0.0187014634417676
31.4330370426178	-0.0162879725691509
31.5232720375061	0.0107087831655836
31.6047079563141	0.042755197464298
31.7662270069122	0.0694714712665604
31.898453950882	0.104479537758006
31.9193520545959	0.10829975018897
32.0759918689728	0.121972566405881
32.145712852478	0.126874518985712
32.2291140556335	0.132545294326099
32.298840045929	0.134607415607813
32.4730570316315	0.129498219390513
32.5398910045624	0.127570647757896
32.6105480194092	0.124065863121211
32.7623069286346	0.119282572904492
32.832053899765	0.117980133508725
32.9710919857025	0.109370576493743
33.0691390037537	0.0941621860895142
33.1388850212097	0.0909360757049414
33.2789299488068	0.0840483885682591
33.4228479862213	0.078712528012379
33.4417889118195	0.0795983789804175
33.5183489322662	0.0750453804759903
33.6769359111786	0.0623045780816156
33.7476508617401	0.0593113476795563
33.8906109333038	0.0511078781352795
33.9827508926392	0.0445006129770353
34.0534930229187	0.042393995562989
34.1232268810272	0.0383143433563978
34.192939043045	0.0276668144834259
34.380833864212	0.0169085434421622
34.4515700340271	0.0169624957986988
34.52126288414	0.0166318902228862
34.6710829734802	0.0112471661258925
34.7417659759521	0.00906367646865821
34.891576051712	0.000698526891679721
34.9124670028687	0.00514573888709401
35.0671498775482	-0.00286339964936859
35.1368749141693	-0.00148880918245973
35.2807710170746	0.000553369069746481
35.3544490337372	8.84105833892264e-05
35.4271018505096	-0.000737806774683897
35.5690958499908	-0.00498059211390431
35.6417469978333	-0.00886556529419893
35.7124500274658	-0.00863185104553565
35.8124408721924	-0.0123989161603279
35.9671308994293	-0.0100872070056645
36.038822889328	-0.00703863527439779
36.1202540397644	-0.00539822512809716
36.3266990184784	-0.00381632054659923
36.3475940227509	0.00107814778364416
36.4202489852905	0.00571952061534164
36.5661659240723	0.00939354989815532
36.6397769451141	0.00931761016430395
36.7876279354095	0.00782066982679106
36.8856248855591	0.00516946504901638
36.9602789878845	0.00205690215557243
37.0299990177155	-0.000832863943108642
37.1729710102081	-0.0043252034795719
37.2475769519806	-0.00100951303444238
37.3221859931946	0.00193235330652038
37.3967900276184	0.00397615196135423
37.5671038627625	-0.00030426581559322
37.6495199203491	0.00371849956028755
37.7202270030975	0.00622269131412593
37.8612358570099	0.00468871611332415
37.9338920116425	0.00587827204159546
38.0817449092865	0.00195516294969262
38.172956943512	-0.00153710291695837
38.2524399757385	-0.000464027372317561
38.323145866394	-0.00123255243160788
38.4055619239807	-0.00258299493251827
38.559280872345	-0.00109563007073869
38.6690359115601	-0.00412917857650284
38.747554063797	-0.0056801101076744
38.8280298709869	-0.00408197031895023
38.9075100421906	-0.00310999449809576
39.0621929168701	-0.00358913983632092
39.1397340297699	-0.00123494070404297
39.2397298812866	-0.0020294854415066
39.3807439804077	-0.00365615865005713
39.4514470100403	-0.004431267822612
39.5211679935455	-0.00438470116932795
39.6680419445038	-0.00521243185319239
39.7426478862762	-0.00265375825926542
39.9012479782104	-0.00114111206651655
39.9250679016113	0.00270530396410559
40.0758409500122	0.00839725378847054
40.149472951889	0.0128546720057903
40.2270128726959	0.0163164030867064
40.3162839412689	0.017810587316433
40.4709560871124	0.0165871696324449
40.5758340358734	0.0157028970231379
40.6572768688202	0.0126350155597793
40.7299530506134	0.0131439388304314
40.8162589073181	0.0133249263259673
40.8967289924622	0.0128693724757069
41.0689928531647	0.0069994393868201
41.1387388706207	0.00735894083499937
41.2133240699768	0.00756930989051172
41.3767549991608	0.00866171948805024
41.453360080719	0.00953095653634335
41.5308508872986	0.00825792337493991
41.659187078476	0.00521807012623065
41.7328479290009	0.0038143558452034
41.814288854599	0.00425786032643016
41.8937919139862	0.00170348820905563
42.0631139278412	-0.00282319412420825
42.1494388580322	-0.00457545981927988
42.2611548900604	-0.00250059863318749
42.3493909835815	-0.000212497254154231
42.4318699836731	0.00209080952529773
42.519161939621	0.00284562179662054
42.5986459255219	0.00127030912660903
42.6869299411774	0.00352229778634501
42.877758026123	0.00293628418504177
42.9474730491638	0.00238401458058519
43.032821893692	0.00665772805503129
43.1221079826355	0.00756525054702598
43.2074270248413	0.00608043292569949
43.2976610660553	0.00645514144918787
43.4689450263977	0.00414855274608116
43.5005850791931	0.00606535994815559
43.6660289764404	0.00514766096794126
43.7474589347839	0.00135322779901939
43.8376910686493	0.000537996188804134
44.0109510421753	-0.00540319125205077
44.0376880168915	-0.00151093469514776
44.1162049770355	-0.00218325923490586
44.2015469074249	-0.000319861655568195
44.3630709648132	-0.00306441904634214
44.44060587883	-0.00370761815929324
44.5230278968811	-0.00476839433886075
44.6044709682465	-0.00442689184293103
44.6907980442047	-0.00557340780739162
44.858195066452	-0.0100248634498113
44.9406020641327	-0.0105433011447978
45.0249719619751	-0.00914499229337117
45.1103248596191	-0.00648512490642793
45.1995768547058	-0.003974588155583
45.2888369560242	-0.00211031863594092
45.3780889511108	-0.000918286230819987
45.5571889877319	-0.00362943588006058
45.6708118915558	-0.00279402132328066
45.7513499259949	-0.000796468902923101
45.8366749286652	-0.000227642019298906
45.9259350299835	-0.000947771036860865
46.1030790805817	-0.00145447536863931
46.1366899013519	-0.00421200948081135
46.2200689315796	-0.00158428114344956
46.3034598827362	0.000140618593582158
46.401524066925	0.00106188474103774
46.4917430877686	0.00451550418114795
46.5897870063782	0.00815234419375959
46.7796289920807	0.012852976854618
46.8493499755859	0.00967159965904764
46.9327540397644	0.000907336699066447
47.0210280418396	0.000178566506319304
47.1063809394836	0.00145109712539926
47.2005159854889	0.00125848706835994
47.290745973587	3.0878047435825e-05
47.3819630146027	-0.000957975657336293
47.5698490142822	-0.00414635400006583
47.600506067276	-0.00267145608089836
47.6907420158386	-0.000474448140762574
47.7926909923553	0.0030584576040498
47.891716003418	0.00441896673656544
47.9975728988647	0.00465413009837869
48.0927069187164	0.00582297300458972
48.2005000114441	0.00313955097027148
48.407919883728	-0.000197285723820191
48.4424819946289	-0.000100609453154032
48.5405268669128	-0.00442776813162239
48.5408709049225	-0.00257671198768065
48.6399579048157	-0.00130566299796833
48.7428679466248	-0.00443733127867252
48.8487269878387	-0.00201777388885103
49.0493080615997	-0.00845733609653183
49.1200129985809	-0.00654495068523949
49.2092669010162	-0.00382623570849364
49.3063349723816	-0.00368511286323062
49.3916790485382	-0.00603748245740302
49.4868109226227	-0.00695583514127273
49.5799610614777	-0.0072298661410379
49.768828868866	-0.0119886073053891
49.8004639148712	-0.0108196578945185
49.8906989097595	-0.0107191030979412
49.9867990016937	-0.0108132531924471
50.0828840732574	-0.0110874465481874
50.2610058784485	-0.00786456714678487
50.3463568687439	-0.00568604591825515
50.436586856842	-0.00203239261236265
50.5238900184631	-5.33420542849269e-05
50.6170508861542	0.00104926268743346
50.7092390060425	0.00151879958306356
50.8033769130707	-0.0006095935856479
50.8926348686218	0.00153403999758759
50.9877009391785	0.00373743122157564
51.1580610275269	0.00118717813333058
51.2482900619507	-0.00169626430964004
51.3355960845947	-0.00181962641356065
51.4229249954224	-0.000974843507316308
51.5062918663025	-9.83750436512653e-05
51.6893019676208	-0.0059975576511152
51.7199630737305	-0.00263479812923645
51.8072650432587	-0.00331596641627699
51.9726939201355	-0.00132352726501789
52.0521829128265	0.00159009706049201
52.2195670604706	0.00303839659903437
52.2472929954529	0.00265704751013516
52.3277728557587	0.00223204141511535
52.4062790870667	-0.000302664400117295
52.5629198551178	-0.00020489002650214
52.7263989448547	-0.00283054815107949
52.7482619285583	-0.00237797664426529
52.8287289142609	-0.00185739692500254
52.9072668552399	-0.00321347698582735
52.9877109527588	-0.00419206400954063
53.0779430866241	-0.00590640746360399
53.2570390701294	-0.00845297857272959
53.3267850875854	-0.00817176272038142
53.4072320461273	-0.00681663729385837
53.571594953537	-0.00631792015067663
53.6511740684509	-0.00616455563950002
53.8175799846649	-0.00804830399072316
53.8404278755188	-0.00812570311553521
53.9208970069885	-0.00898817756434393
53.9974579811096	-0.010829600532655
54.1589848995209	-0.0148120128119951
54.324266910553	-0.0193813198411729
54.349212884903	-0.0171884051288329
54.4335820674896	-0.0136240784413958
54.5189340114594	-0.0127332274230518
54.6003758907318	-0.0123476758348728
54.6769390106201	-0.00910541037362356
54.857027053833	-0.0142299055734848
54.9267408847809	-0.0113925169006533
55.0091850757599	-0.0115515574640237
55.1726369857788	-0.015140333007075
55.2521200180054	-0.0126069667831878
55.3384480476379	-0.0127680160394329
55.5038778781891	-0.0182662504976608
55.5296590328217	-0.0172268376865523
55.612076997757	-0.0177248178305851
55.7013309001923	-0.0211605689292647
55.7808239459991	-0.0224804436032579
55.9599380493164	-0.02538103114365
56.0472259521484	-0.0240378961429276
56.1335558891296	-0.0206427510711807
56.2589399814606	-0.0208468644468366
56.3423399925232	-0.0220935636474526
56.432569026947	-0.0212344020450018
56.5218279361725	-0.0185220025273926
56.6120579242706	-0.0142754569404717
56.700336933136	-0.00940781649156188
56.802286863327	-0.00960277835323414
56.9579050540924	-0.00643888197166632
57.0491590499878	-0.00580628062344439
57.136461019516	-0.00477344610459134
57.2218079566956	-0.0026271152574315
57.3071758747101	0.0024606017404967
57.489187002182	0.00247621964944448
57.5159468650818	0.00463575622694833
57.5983650684357	0.00525929937074717
57.7581250667572	0.00907200517825325
57.8442568778992	0.013398499903082
57.9315629005432	0.0172546349063145
58.0120289325714	0.0206498645183584
58.0973799228668	0.0221870645896402
58.2706189155579	0.0215441979655318
58.3471908569336	0.0202395305992939
58.4325308799744	0.0168373639494196
58.5120239257812	0.0148354982104847
58.5964138507843	0.0139190485243258
58.766706943512	0.00882242989948629
58.841325044632	0.00994295113445669
58.9139649868011	0.00977951243221609
59.0618200302124	0.00227187650212237
59.2164988517761	-0.00701930282075514
59.2403280735016	-0.00821671513289626
59.3188459873199	-0.010711462594259
59.405170917511	-0.0141849697856418
59.5676679611206	-0.020650901335167
59.7261679172516	-0.0288074740592572
59.7510650157928	-0.0285974269152907
59.8256690502167	-0.0299771197668616
59.9032089710236	-0.0330634777364765
59.9934380054474	-0.0372918526945683
60.1639790534973	-0.0394550658223632
60.2471439838409	-0.037693214018333
60.327614068985	-0.0355790131949529
60.4071018695831	-0.03419128917042
60.5071120262146	-0.0347491375455157
60.661810874939	-0.0372094021417742
60.7412779331207	-0.0370210816652608
60.8207759857178	-0.0380193312288658
60.9041640758514	-0.0390253274895682
61.0793480873108	-0.0432810002816836
61.1266169548035	-0.0376209625000454
61.2100119590759	-0.0366698062891811
61.2953670024872	-0.0350773626456322
61.4559099674225	-0.0316838262146736
61.5402810573578	-0.0272683111843391
61.6568338871002	-0.0252692863019451
61.732470035553	-0.0205833254148999
61.8178150653839	-0.0169943851590387
61.9002568721771	-0.0173518239926661
61.9826509952545	-0.0113988696821322
62.1578500270844	-0.00819185293504451
62.1884880065918	-0.00593033858079463
62.3520090579987	-0.00289251996260641
62.4392869472504	-0.00164959905105733
62.5285458564758	-0.00217309260657992
62.616837978363	-0.00354631967658305
62.7168228626251	-0.00542377174050673
62.7875220775604	-0.00529362602885013
62.9627180099487	-0.00998619654652984
63.0470888614655	-0.00919806614608541
63.1285309791565	-0.0134060853843197
63.2920188903809	-0.016158497587737
63.3177878856659	-0.0149468444867514
63.4715039730072	-0.00819745473230965
63.5529410839081	-0.0109816460218404
63.6363348960876	-0.0117448885295944
63.7822329998016	-0.0135415904666618
63.8089878559113	-0.012349111351611
63.9636840820312	-0.00992283357836202
64.0382790565491	-0.00509446027088188
64.1158170700073	-0.00161297633750737
64.1904320716858	-0.00212646171029644
64.3607370853424	0.006473175789384
64.4333899021149	0.0126664990489936
64.5128929615021	0.0204689305893375
64.6695189476013	0.037737228335851
64.7451059818268	0.0491721683094746
64.9095540046692	0.0709869873509446
64.9324069023132	0.0767884094604076
65.0118908882141	0.0905003433056536
65.0904099941254	0.0987906611542023
65.2607109546661	0.122349712107426
65.3402218818665	0.133437482472962
65.4167618751526	0.140693314205992
65.5772759914398	0.157291517918397
65.6528508663177	0.163182548644019
65.7294569015503	0.154223997322259
65.8099210262299	0.16273225167747
65.8952739238739	0.164148816753707
66.0694890022278	0.155494325499744
66.1392168998718	0.153802922982545
66.2255380153656	0.147512664172548
66.3782289028168	0.139168989477681
66.4528970718384	0.130705673721594
66.596822977066	0.118523565813342
66.6206619739532	0.117311939934074
66.7675249576569	0.104170468957562
66.8401758670807	0.097881706391663
66.9890038967133	0.0834788079566805
67.0782558917999	0.0737354713675664
67.157751083374	0.065139295798552
67.2274739742279	0.0573178049786892
67.3714158535004	0.0357273200914412
67.4460220336914	0.0290348027120172
67.5196530818939	0.0188025298359785
67.5932860374451	0.00750909461490342
67.7684829235077	-0.0175784102857188
67.8382029533386	-0.032838702784027
67.9831240177155	-0.0591364400476643
68.0538258552551	-0.0786044493893819
68.1235530376434	-0.0919154687209417
68.2801928520203	-0.129604258474165
68.415344953537	-0.164529419848597
68.432333946228	-0.169369753021496
68.5049920082092	-0.184553147658963
68.6626038551331	-0.229479353925444
68.7401440143585	-0.254787498660979
68.8782260417938	-0.300577341830308
68.9713869094849	-0.32739724921051
69.041111946106	-0.348562421838094
69.1118109226227	-0.370979577656772
69.2655210494995	-0.4014334456597
69.3430600166321	-0.423477062746846
69.4401218891144	-0.455107288259265
69.5108270645142	-0.467103550530759
69.6703939437866	-0.489162040996765
69.7479360103607	-0.509094296803317
69.8274219036102	-0.521142591569081
69.9889440536499	-0.510575520636559
70.0166749954224	-0.520673898677463
70.1694118976593	-0.524953903072117
70.2459709644318	-0.538797731559741
70.3244829177856	-0.508604631119046
70.4772138595581	-0.479201258288259
70.5703790187836	-0.463577591464014
70.6401019096375	-0.443389223445187
70.7811188697815	-0.391890603294049
70.9279868602753	-0.309883716941725
70.9527928829193	-0.305524695596224
71.0254468917847	-0.273558744485143
71.1693909168243	-0.215772822240629
71.240091085434	-0.180357277939924
71.3156750202179	-0.144241508691624
71.4166510105133	-0.090713215520368
71.566456079483	-0.0373138334085892
71.6361789703369	-0.014128057248634
71.7850048542023	0.029971144684062
71.9211490154266	0.0749105894457308
71.9410579204559	0.0816034433734975
72.018590927124	0.106473080965713
72.1781630516052	0.156823575715615
72.2508158683777	0.1714997931104
72.3400719165802	0.202667519564971
72.4224910736084	0.227114329131105
72.5088150501251	0.2476861020021
72.5931990146637	0.26051211725137
72.6883080005646	0.29029120634375
72.7736508846283	0.295384359201199
72.9683799743652	0.27975900125959
73.0380990505219	0.278196494516284
73.121505022049	0.262243931158048
73.2058758735657	0.237152478132468
73.3703269958496	0.222430455093873
73.5278458595276	0.19845689756553
73.5527439117432	0.201598864592901
73.6419930458069	0.195506448885048
73.7127130031586	0.18587022209573
73.8585920333862	0.162851449459217
74.0035300254822	0.15361375252596
74.0244090557098	0.148821191900552
74.1654260158539	0.141555097334534
74.2351479530334	0.13509626944296
74.377142906189	0.129411429778384
74.4468629360199	0.118988182401406
74.5175669193268	0.111492187543619
74.6868550777435	0.0933543543392449
74.7576010227203	0.0801645433933231
74.8312380313873	0.0729615595238984
74.9156060218811	0.0643860694043935
75.0722439289093	0.0474609316466539
75.1488049030304	0.0417162637309339
75.2282919883728	0.0347530531409473
75.3868970870972	0.0245444680856497
75.4155960083008	0.018434342219954
75.5663759708405	0.0102268630018373
75.6439130306244	0.00576226040104596
75.7224209308624	0.00556458466516303
75.8878488540649	0.0024453764091595
75.9126560688019	0.00366959812593197
76.0692939758301	0.00343041963907745
76.1487860679626	0.00303272040191694
76.2302370071411	0.00592200163845039
76.3087408542633	0.00805697710471637
76.3881878852844	0.0113144752849749
76.5585460662842	0.0118848707395036
76.6390099525452	0.0183189152494922
76.720449924469	0.0251441480472968
76.8028869628906	0.0300535198564594
76.9683039188385	0.0328242490829855
77.0458378791809	0.0403910250604286
77.2015020847321	0.0406668616795732
77.222393989563	0.0460317694118411
77.3048179149628	0.0511534216236169
77.4673149585724	0.0496343934425625
77.5409479141235	0.0487516940571984
77.6311779022217	0.0450184701997105
77.7106690406799	0.0414441310150758
77.8702318668365	0.0279915582112206
77.9721879959106	0.020460904976
78.0419099330902	0.017044221178022
78.1878099441528	0.00485661445055582
78.2585098743439	-0.00400415572553247
78.3585069179535	-0.012479425691059
78.428230047226	-0.0188085843900689
78.5820090770721	-0.0286426043412195
78.6506888866425	-0.0316848859216606
78.7204129695892	-0.0357032978897061
78.8672819137573	-0.0405988686305212
78.9799780845642	-0.0453300386063422
79.0506808757782	-0.0446141721069247
79.120414018631	-0.0455493124592576
79.3365669250488	-0.0525348503079079
79.3555569648743	-0.0476891502600131
79.4321188926697	-0.0496058462906266
79.5068690776825	-0.051210047326583
79.6623859405518	-0.0630517124714779
79.7506709098816	-0.0658662753796436
79.8272290229797	-0.0686546029394746
79.9164819717407	-0.0753276788652747
80.0174570083618	-0.0877239714996337
80.1682679653168	-0.10253596419676
80.2418699264526	-0.111112530723915
80.3194119930267	-0.118649456583616
80.3968498706818	-0.125591480868832
80.5574889183044	-0.151911468317273
80.6623640060425	-0.154197578392549
80.7418599128723	-0.155436893048822
80.820384979248	-0.152750725563551
80.8988969326019	-0.154287429608601
81.0613870620728	-0.179190229577294
81.0891180038452	-0.174695701603927
81.2525899410248	-0.203664198224428
81.3408260345459	-0.214728758954994
81.42817902565	-0.228907831165969
81.5203759670258	-0.246850409672223
81.6096179485321	-0.248752546901874
81.7086398601532	-0.275261338086909
81.793007850647	-0.272019835636129
81.9652750492096	-0.282305991461943
82.0476899147034	-0.280615653727903
82.1369478702545	-0.26858233600217
82.2203509807587	-0.266261193973918
82.3095998764038	-0.287853575260941
82.3920180797577	-0.35081021251047
82.5594010353088	-0.276458613264999
82.6613459587097	-0.252892227116936
82.7388858795166	-0.241275065141252
82.8213069438934	-0.229569152075755
82.9017760753632	-0.235738390259934
83.0671999454498	-0.248109802284892
83.1789300441742	-0.259211416205003
83.2486438751221	-0.267729190870691
83.3261818885803	-0.169781296004739
83.4710998535156	-0.135751894595259
83.5408260822296	-0.123932563573015
83.6193408966064	-0.118185550359716
83.7193388938904	-0.112136116745615
83.8652708530426	-0.0888951288290956
83.9369149208069	-0.0845321689073228
84.0818018913269	-0.0712513001113313
84.1525359153748	-0.0669922574661937
84.2964758872986	-0.0528936008351747
84.3759679794312	-0.049089070959774
84.4476449489594	-0.0456750749496464
84.5183429718018	-0.0423815495475371
84.6632640361786	-0.0362594941332164
84.7476389408112	-0.0317290299002124
84.8866970539093	-0.0189531930100829
84.9700999259949	-0.0129488766004063
85.0398190021515	-0.00491741340467944
85.1798610687256	0.00965752688121679
85.2505569458008	0.0151741443735902
85.3202838897705	0.0223473613099827
85.4896190166473	0.0367549185031204
85.5603199005127	0.0462362101849326
85.6300408840179	0.0542517549267547
85.7710590362549	0.0727622391121965
85.8407819271088	0.0707596223892656
85.980819940567	0.0804475571172025
86.0690958499908	0.0798209291509282
86.144681930542	0.0773060839186397
86.2134280204773	0.0836886306353276
86.3690919876099	0.0913016583612633
86.4505350589752	0.0976167259599867
86.5280699729919	0.0866422222409022
86.6183159351349	0.097416887606036
86.6977949142456	0.103666789875968
86.7870578765869	0.064450537776067
86.9602899551392	0.0786866134113803
87.0417349338531	0.0620364014058896
87.1417489051819	0.0737948833561251
87.2124319076538	0.0888567928892421
87.3720030784607	0.107390916646038
87.4514920711517	0.0954608385426061
87.5309810638428	0.087636153078291
87.6876220703125	0.102854467707095
87.7124240398407	0.0908832962517346
87.8798038959503	0.0837943500719217
87.9505069255829	0.0702894898139875
88.0202338695526	0.067137837355885
88.1612448692322	0.0709440039116448
88.2583129405975	0.0599384371038374
88.3299908638	0.0559717603455972
88.4817450046539	0.058611393210522
88.6266629695892	0.0551413728040519
88.6465818881989	0.0521789433041794
88.7221710681915	0.0465182689405364
88.8690400123596	0.0427737459001381
88.9407188892365	0.0410443189069786
89.0114200115204	0.0385548357267357
89.1807720661163	0.035085409221447
89.2563500404358	0.0266858452234971
89.3329088687897	0.0223912675827519
89.4797620773315	0.0140687596359281
89.6217648983002	0.0118414998896622
89.640704870224	0.0100663491937172
89.7221479415894	0.00581501884638914
89.7957808971405	0.00461740019799233
89.9592709541321	0.00163509038538697
90.1178460121155	-0.0013142501773705
90.1406970024109	-0.00120821868581601
90.2250690460205	-0.00121540109619908
90.3709809780121	-0.00219711228621188
90.4445888996124	-0.00255941586800216
90.5152928829193	-0.00133131852050861
90.6152908802032	-0.00172304331074842
90.7680280208588	0.00357139932019095
90.8387279510498	0.00917399943256903
90.9191970825195	0.012053501482462
91.0719239711761	0.00840441007197205
91.2090358734131	0.00400348717879321
91.2289550304413	0.00505069992388287
91.3689918518066	0.0039648464758445
91.4387149810791	0.00549467342556459
91.5260200500488	0.00647339172575932
91.6680099964142	0.00508929720878571
91.8061039447784	0.00393533825910325
91.8279678821564	0.00661985876534701
91.9699709415436	0.00561811823762153
92.0396809577942	0.00618084707881228
92.1152639389038	0.0058608245951899
92.2875289916992	0.00547155421404538
92.3582329750061	0.00727542662485541
92.4279479980469	0.0100485788966146
92.5679919719696	0.0124743864558023
92.6377439498901	0.0134825825251533
92.711345911026	0.0158435102522573
92.8699378967285	0.0149197501361639
92.9601728916168	0.0182949897317733
93.029895067215	0.0193177296509628
93.1797230243683	0.0188941256844649
93.2503979206085	0.0163063357261173
93.3211009502411	0.013217361244287
93.4621288776398	0.0106973440807955
93.5318388938904	0.00967459852774639
93.6806640625	0.0113612163331416
93.7513680458069	0.0128962026090688
93.835736989975	0.0134378052521572
93.9357509613037	0.013405392647154
94.0054769515991	0.0144847675265804
94.1621010303497	0.014623881168384
94.2318248748779	0.0153635272328675
94.3826019763947	0.0174434603592703
94.4796710014343	0.0183050163093918
94.5503890514374	0.0214047582758244
94.6210720539093	0.0240720884807529
94.7611119747162	0.0269458068082918
94.9001660346985	0.0276788211555028
94.918135881424	0.0281549788895268
95.0630619525909	0.0302762025622872
95.1298549175262	0.0341552563192142
95.2708668708801	0.0362829618003578
95.3405878543854	0.0353428090873841
95.4191038608551	0.0338189577020387
95.5894179344177	0.0322869451425933
95.6601190567017	0.0334466894457465
95.7298650741577	0.0310794773374572
95.8698930740356	0.0262250202131507
95.9396069049835	0.0266673909311736
96.0718278884888	0.0264939045144549
96.1806130409241	0.0270094467398389
96.2513160705566	0.0254612785336689
96.3210408687592	0.0229058586805243
96.5255279541016	0.0106698735691346
96.5415449142456	0.0127764752439056
96.681578874588	0.0131133429363076
96.752317905426	0.0138124122714227
96.8922710418701	0.0130355310431793
96.9757170677185	0.0123910158851894
97.0454390048981	0.0138671049948963
97.1259109973907	0.0179633560540395
97.2659449577332	0.0229936291820035
97.3356690406799	0.027291124109034
97.4356660842896	0.0291537325959711
97.5757060050964	0.033635114725494
97.645427942276	0.0352878555271526
97.7854669094086	0.0394554367749009
97.9206209182739	0.038237429791379
97.9385879039764	0.0422633284403306
98.0786240100861	0.0439662424769915
98.1483478546143	0.0441815129992083
98.2883849143982	0.0445382285687697
98.3678739070892	0.0428593948065222
98.4375998973846	0.0405585431656494
98.5122079849243	0.0382283750000887
98.6668999195099	0.0283867909202183
98.7366089820862	0.023964072488857
98.8366160392761	0.0209552917591613
98.9766519069672	0.0128548731613196
99.0463728904724	0.0120317577406416
99.1873888969421	0.0066182817802292
99.2580969333649	0.00715591806409421
99.4000780582428	0.00474158439587428
99.4190430641174	0.00778963999311251
99.5600318908691	0.0112638669056797
99.6297619342804	0.0171374565998199
99.7697999477386	0.0268143654035332
99.8395190238953	0.0326119682700272
99.9268269538879	0.0365760290783443
100.071744918823	0.0397010048454409
100.148308038712	0.0385711085801498
100.225839853287	0.0403964943903906
100.310221910477	0.0366821414435825
100.484431028366	0.0381588159287719
100.555137872696	0.0355983529136524
100.630717992783	0.0327650713002172
100.715090990067	0.0338339077421047
100.868793964386	0.0292348660093191
101.00981092453	0.025764515746348
101.031687021255	0.0288202622356488
101.171730041504	0.0284858924025371
101.241446971893	0.0306391627834349
101.317034006119	0.0292986766708597
101.480504989624	0.0192708922006479
101.552187919617	0.0222972376323345
101.622885942459	0.0240723627788632
101.778550863266	0.0244673157343075
101.850224018097	0.0249112993786097
101.925809860229	0.0248632550411874
101.997485876083	0.0275637182091842
102.175611019135	0.0285857060616855
102.247287034988	0.0291560158838286
102.321910858154	0.0302622329931884
102.462907075882	0.0322616872316558
102.537514925003	0.0351339291937519
102.612123966217	0.038274568780226
102.831223011017	0.040576140058539
102.853134870529	0.0411155418795042
102.927754878998	0.0406050538073712
103.08144903183	0.0355323223072443
103.153128862381	0.034661900217174
103.29905295372	0.0347450046796879
103.321874856949	0.0332380363478113
103.46581697464	0.0272966577857181
103.536520957947	0.0256323762150514
103.684365034103	0.0294387462520078
103.751117944717	0.0271743287291053
103.851161003113	0.0267535264358028
103.920896053314	0.0244125784074199
104.060922861099	0.0223258497293157
104.13064289093	0.0196659423724422
104.276539087296	0.0146398598308108
104.3648250103	0.0145872830933381
104.43456697464	0.0128680644787917
104.577516078949	0.0101273499893012
104.647237062454	0.0100897073454458
104.786320924759	0.00733678347688694
104.875556945801	0.0103209435524454
104.946256875992	0.0124500256358402
105.089218854904	0.0125708932897544
105.21949505806	0.0103967567813721
105.240388870239	0.0120140605605617
105.381407022476	0.0116276370791058
105.452105045319	0.0114962667883531
105.521832942963	0.00913363814396701
105.59253692627	0.00776551660226205
105.762799024582	0.00832333544864718
105.832565069199	0.00555281476571619
105.97260594368	0.00428652714611388
106.046235084534	0.00548562181528326
106.184329032898	-0.00121532951081138
106.270642995834	-0.000974614130468131
106.340365886688	0.00109866295891375
106.485287904739	0.00397796438421329
106.551120042801	0.00567174272205807
106.620827913284	0.00753725931239386
106.760869979858	0.0075281832119129
106.830612897873	0.00830604284360774
106.902271032333	0.0119811019375538
107.072582006454	0.0119973844636557
107.142302036285	0.00810825281413514
107.213005065918	0.00771358035096914
107.358902931213	0.00783384939167806
107.431554079056	0.00876549525348013
107.580384969711	0.0044003994690657
107.675514936447	0.00238495978266575
107.747178077698	0.00179145621749422
107.817877054214	0.00286223165197346
108.029331922531	-0.00073823467088715
108.050099849701	0.0008230382713036
108.119823932648	-6.49052782644034e-05
108.280318021774	-0.000394881869659301
108.351069927216	0.000568477461053998
108.420791864395	0.00171448310761144
108.560831069946	0.00477601071061681
108.635438919067	0.00735851792028736
108.735439062119	0.00634744633709587
108.8774330616	0.00728178403700963
108.947154045105	0.00640890108048318
109.08713889122	0.0051161661050007
109.157890081406	0.00563129668020776
109.227612018585	0.00539559153146499
109.370600938797	0.00122968580413971
109.465648889542	0.000707720854023869
109.535444974899	0.00103658900366068
109.609049081802	0.00111777392443097
109.767646074295	-0.000645367204658822
109.860806941986	-0.00384823091420174
109.952017068863	-0.00367313505275121
110.021733999252	-0.00408651400291832
110.165682077408	-0.00609683770586445
110.23540687561	-0.00786327504101043
110.304152965546	-0.00849323368167599
110.475440979004	-0.0135061916745169
110.544195890427	-0.0120962797105203
110.615869045258	-0.0128269746301493
110.769577980042	-0.0178720079413585
110.845160961151	-0.0194921681849615
110.986180067062	-0.0225814982558835
111.071522951126	-0.0300928986053064
111.15492105484	-0.0335849772078489
111.236376047134	-0.0381681354397864
111.314862966537	-0.0427418013458434
111.478344917297	-0.0595074331876715
111.554915904999	-0.0676972487702207
111.698874950409	-0.0906459385415845
111.721705913544	-0.0899528718169609
111.862716913223	-0.117201895879314
111.94416308403	-0.134266399554584
112.014858961105	-0.154588485949316
112.103142976761	-0.174933017483848
112.274427890778	-0.223572543729601
112.34513092041	-0.23488087221828
112.418758869171	-0.252651325240936
112.558798074722	-0.289018798738222
112.698832035065	-0.330670126503175
112.737310886383	-0.334745778830345
112.825589895248	-0.359927797790502
112.900194883347	-0.379214242839153
113.058789014816	-0.418560185037311
113.2144510746	-0.463692051477276
113.234372854233	-0.470347100095556
113.308000087738	-0.485985569497149
113.468492984772	-0.51140261768541
113.548037052155	-0.532526579603677
113.624594926834	-0.546515568614998
113.700181007385	-0.551058038643206
113.875371932983	-0.562875818242724
113.94020986557	-0.561982878505861
114.086108922958	-0.563467836709132
114.155838012695	-0.568068874606982
114.225558042526	-0.566496245792255
114.3880610466	-0.528445043694051
114.459733963013	-0.520327527539642
114.529458045959	-0.511169716845176
114.669499874115	-0.491081273672893
114.808559894562	-0.506127315962982
114.827501058578	-0.507453590820639
114.967540979385	-0.512155464855871
115.047036886215	-0.512138341357067
115.187067985535	-0.508463135721706
115.260694980621	-0.687278407904613
115.327491044998	-0.669026270499556
115.397213935852	-0.642207012325437
115.567523002625	-0.582269719933531
115.63724398613	-0.550279847363553
115.777303934097	-0.490877451785471
115.847009897232	-0.465407495374988
115.98704791069	-0.409246295456322
116.117312908173	-0.360006213492187
116.134309053421	-0.353714252263375
116.214789867401	-0.330310726085094
116.378251075745	-0.286638396072957
116.447970867157	-0.270505240574314
116.58412694931	-0.233245467644
116.680194854736	-0.206739775005164
116.751880884171	-0.18658574131004
116.821598052979	-0.173366467482219
116.981168985367	-0.144149484766524
117.051869869232	-0.070622120662409
117.151867866516	-0.0751997497446354
117.221588850021	-0.0789561681352675
117.361639022827	-0.0830290947055978
117.441118001938	-0.0739637234320649
117.511822938919	-0.0708707448814096
117.667479038239	-0.0875313053424256
117.804602861404	-0.0985933854269723
117.820599079132	-0.0965416233889941
117.960638046265	-0.0922842898034288
118.03036403656	-0.088735741112707
118.170403003693	-0.080354932413865
118.240136861801	-0.0762945526208286
118.3762550354	-0.0762440023412117
118.467479944229	-0.0656847985671977
118.538167953491	-0.0565028779743553
118.678204059601	-0.0432151474539542
118.747928857803	-0.0369320913542699
118.847925901413	-0.0306831971608971
118.987962007523	-0.0120677875043543
119.058672904968	-0.00472376494004904
119.128409862518	0.000679202923606501
119.268425941467	0.0153091396327645
119.398694992065	0.0250531689032207
119.412755966187	0.0249659600504895
119.569397926331	0.0431294920662033
119.639117956161	0.0548831641984509
119.721536874771	0.0641798202387706
119.861571073532	0.0814649734706348
119.931313991547	0.0915523714572104
120.071287870407	0.109549699856692
120.143993854523	0.114415868281851
120.284025907516	0.130212165029383
120.354732036591	0.136878922581901
120.454726934433	0.155429566486946
120.524463891983	0.156254977947994
120.664493083954	0.164547759579197
120.734217882156	0.162646809285793
120.930886983871	0.170450427780008
120.955695867538	0.163271728630068
121.024440050125	0.16273576961789
121.166388988495	0.171880388812154
121.236160039902	0.180910203060357
121.379124879837	0.198640167076402
121.471310853958	0.217277932838216
121.541035890579	0.21770791961331
121.681092977524	0.218428555657344
121.81129693985	0.218727647120086
121.828329086304	0.218727647120086
121.968369960785	0.219601636913767
122.038092851639	0.187483201642188
122.118562936783	0.195654990995421
122.188350915909	0.202424303061158
122.361525058746	0.21312711467132
122.42831993103	0.213134430159205
122.568356990814	0.221201735738316
122.638082027435	0.217953233121683
122.772258043289	0.240877700838464
122.861515045166	0.227030921938058
122.930264949799	0.21901871052238
123.07811498642	0.21667495951197
123.216198921204	0.231725109279566
123.237091064453	0.210975538875646
123.378062009811	0.19167732051738
123.447829961777	0.177451770198426
123.518532991409	0.166601340942003
123.588255882263	0.157540900169886
123.761494874954	0.146431103047287
123.828289031982	0.135044136344806
123.968323945999	0.119450514914241
124.038048028946	0.110185298477911
124.19468998909	0.0888462686856697
124.279057979584	0.0825584628114177
124.351716995239	0.0759897508207504
124.424368858337	0.0618378334280032
124.511681079865	0.0474463363817198
124.660501003265	0.0307020417237493
124.730225086212	0.0236408917189297
124.887840032578	0.00165779596686817
124.958541870117	-0.00339901377902148
125.02826499939	-0.0126398492720846
125.174166917801	-0.0399548061294765
125.238025903702	-0.047613876466975
125.33802986145	-0.0660701846314125
125.40872502327	-0.0720436755904247
125.567326068878	-0.0933032641751425
125.637042045593	-0.0988214823074059
125.777077913284	-0.112839150268909
125.90930390358	-0.139848021714098
125.927268981934	-0.12934179647227
126.083859920502	-0.145601848245772
126.157540082932	-0.149809957587793
126.22726392746	-0.150748310425179
126.368278980255	-0.167562643862967
126.438000917435	-0.17641073218068
126.580968856812	-0.199412424820196
126.647763967514	-0.204603066205248
126.72922706604	-0.212354584698324
126.800904989243	-0.221566007497721
126.97803401947	-0.245994980457631
127.049707889557	-0.246263310093574
127.119431972504	-0.242441886403889
127.259469985962	-0.253614030622937
127.329195976257	-0.245533957080518
127.469244003296	-0.269113918118031
127.562346935272	-0.282894241503824
127.632112979889	-0.289265299670608
127.775084972382	-0.248848308005722
127.907305955887	-0.285846897471606
127.925276994705	-0.245510586873886
128.076066017151	-0.247114455049644
128.145792961121	-0.243020282405821
128.216497898102	-0.242418698521932
128.360422849655	-0.250859566874158
128.430145978928	-0.242063755698764
128.503778934479	-0.241239847068593
128.675060987473	-0.262829374475508
128.743812084198	-0.236178748299992
128.88380408287	-0.213871387679637
128.954550981522	-0.203297387180233
129.096543073654	-0.213564907890586
129.131109952927	-0.184457838990913
129.284837007523	-0.155278505123892
129.355526924133	-0.133472639790133
129.499460935593	-0.103865369501836
129.560419082642	-0.0996494142628191
129.665274858475	-0.088786409712959
129.735002040863	-0.0723461728160884
129.883828878403	-0.0574686837098056
130.023865938187	-0.030224058599577
130.042809963226	-0.026266318541486
130.185775995255	-0.172405530620397
130.256485939026	-0.140490321231386
130.326199054718	-0.133931786197927
130.409597873688	-0.128646123435417
130.579084873199	-0.110772999337308
130.649631023407	-0.102441443930324
130.719357967377	-0.103839260413484
130.87406206131	-0.0974602676175721
131.026781082153	-0.0776367560154153
131.045717000961	-0.0823865736643885
131.186733961105	-0.0765223875005446
131.257431983948	-0.0841076064468327
131.32813501358	-0.0902795168333231
131.468168973923	-0.0874405241374691
131.560358047485	-0.0903732772511298
131.631053924561	0.0251256783219306
131.783788919449	0.0419316968020836
131.855418920517	0.0386540459482681
131.955467939377	0.0424320411051851
132.024216890335	0.0372945456202709
132.168168067932	0.0302740067238171
132.23788189888	0.0229256294390361
132.380799055099	0.0164592592472845
132.512094020844	0.0174175712874278
132.531033992767	0.0132781164865402
132.674994945526	0.00873979673269755
132.744704961777	0.0124239405136197
132.886690855026	0.0212341857260837
132.957395076752	0.02482133210233
133.02711892128	0.023809760724853
133.168132066727	0.00522141198194817
133.237855911255	0.00572803244289945
133.377897977829	0.0109949913230494
133.4475710392	-0.0355734528996607
133.547613859177	0.019723200978213
133.618313074112	0.024803704186429
133.761285066605	0.0245035718997353
133.833940982819	0.0481794190524501
133.977881908417	0.0397756862361197
134.068114042282	0.0369275548119662
134.137839078903	0.0354548539184108
134.280814886093	0.0318367416547472
134.351507902145	0.0294388139017096
134.486659049988	0.0278991377975949
134.577867984772	0.0254871967377782
134.647593975067	0.0237059188207989
134.719269990921	0.0211030635249617
134.859308004379	0.0166407289435987
134.930985927582	0.014447401772862
135.000710010529	0.00755424363744386
135.17492890358	0.00621206824794484
135.240746021271	0.000316784654887268
135.384644031525	-0.00896210980775714
135.455389022827	-0.0141543604828938
135.526088953018	-0.0179522142393551
135.669054985046	-0.0230572082870276
135.808117866516	-0.0287187573912335
135.82803606987	-0.0279338196080018
135.968075990677	-0.0308473317596492
136.037796974182	-0.0330792621697181
136.177836894989	-0.0381756022042693
136.267044067383	-0.0376686185212218
136.336818933487	-0.033811434184278
136.476852893829	-0.0359757899156033
136.550482034683	-0.037285665576841
136.617276906967	-0.0405504054420464
136.788568973541	-0.0375467383291163
136.859273910522	-0.0394064358893503
136.92900800705	-0.0377205501251733
137.085629940033	-0.0417954832760047
137.156332969666	-0.0428920677629209
137.287580013275	-0.0443880781016445
137.308479070663	-0.0394030016447366
137.46706199646	-0.0387264313249776
137.53678894043	-0.0318908323370729
137.696358919144	-0.0329479067841526
137.769998073578	-0.0340120104549599
137.839715003967	-0.0301812844516967
137.983836889267	-0.0272209820328682
138.050451993942	-0.0247052168820015
138.183655977249	-0.0254975848638601
138.273895978928	-0.026948079936062
138.343612909317	-0.0276103179303117
138.486577033997	-0.0184801314240935
138.557280063629	-0.0183108676718322
138.657274961472	-0.0176926698960484
138.726999998093	-0.0183813550979251
138.868033885956	-0.01722449744261
138.937741994858	-0.0134317576635831
139.078752040863	-0.0125502344378978
139.160198926926	-0.0115403320906369
139.229918956757	-0.0112269554320093
139.375818967819	-0.0112721190126067
139.439698934555	-0.0110983958339341
139.579693078995	-0.011405927422323
139.650410890579	-0.0125018782187979
139.721121072769	-0.0141161330056334
139.860179901123	-0.0156748836008129
139.930881977081	-0.0164769817403966
140.030876874924	-0.0176047478242133
140.170871019363	-0.0184943880379349
140.240640878677	-0.0194291349095131
140.380686044693	-0.016590059498272
140.516804933548	-0.0162896693608091
140.538681983948	-0.0115951202857189
140.679692029953	-0.0053333822756243
140.750392913818	-0.00761351359548968
140.897264957428	-0.00776429922733844
140.976667881012	-0.00791034213314899
141.046480894089	-0.0149902204894132
141.186522006989	-0.0159067743703848
141.257219076157	-0.015524081373719
141.327921867371	-0.0165779687654165
141.467954874039	-0.015041539285053
141.537683010101	-0.0154482806417929
141.637680053711	-0.0164158596514429
141.777670860291	-0.0149403321890759
141.847437858582	-0.0169682859654951
141.98748087883	-0.0194339078116729
142.058192014694	-0.0197082560088579
142.127920866013	-0.0221228611894588
142.273802042007	-0.0236820243562568
142.360136032104	-0.0239003667551423
142.429849863052	-0.0242248815460198
142.569890022278	-0.025305263892201
142.727457046509	-0.00269337991441001
142.751330852509	0.00880916174745661
142.821049928665	0.0191316865763606
142.964995861053	0.0208980543564948
143.03474187851	0.0117091038639341
143.10444688797	0.00663066472567736
143.274709939957	0.0127114548122133
143.344477891922	0.00633877919135099
143.484513998032	0.00586145714437492
143.558166027069	0.0129078503544235
143.630817890167	0.013045772096553
143.773771047592	0.0132426509754109
143.908923864365	0.0133834168579286
143.928852081299	-0.00631780000169814
144.069854974747	-0.0122185749579525
144.145441055298	-0.0126871763029726
144.216141939163	-0.0126904759509384
144.359106063843	-0.0141982079688277
144.495235919952	-0.0161762322316089
144.585468053818	-0.0179658197505042
144.65617108345	-0.0189500474685706
144.725895881653	-0.0185463742551402
144.795616865158	-0.0195439603501155
144.965928077698	-0.0215882460444885
145.038579940796	-0.0204979950932289
145.175693035126	-0.020573046531069
145.245414018631	-0.0199759450553686
145.385470867157	-0.0206865592280184
145.481494903564	-0.0216006883272367
145.552243947983	-0.0220440974585687
145.621969938278	-0.0225660903617598
145.762008905411	-0.0224454027001783
145.906879901886	-0.0227009599757728
145.925868034363	-0.0227096118399931
146.067858934402	-0.0226311810481476
146.137584924698	-0.0166320922397176
146.280549049377	-0.0173965464653844
146.351253032684	-0.0181391772941157
146.424880027771	-0.0178067184618761
146.520977020264	-0.0179751653110358
146.66393995285	-0.0135061771292408
146.733664035797	-0.0137414206714926
146.811200857162	-0.00964652416906224
147.026433944702	-0.00586443199960654
147.050256967545	-0.0037437203830864
147.12096786499	-0.00111493385301192
147.263921976089	0.00129286376725782
147.333654880524	0.00170799916780935
147.485358953476	0.00323845030487047
147.556107997894	0.0047624346539631
147.625832080841	0.00612503416763683
147.768800020218	0.00573689530121675
147.842427968979	0.00766241842489533
147.909245014191	0.00468820596586448
147.979923009872	0.00591500061434334
148.163908958435	0.00671594645240834
148.23362994194	0.00384419579183082
148.377577066422	0.00239282947927971
148.456090927124	0.00453110304190993
148.526792049408	0.00455220349885324
148.667804956436	0.00205142135549324
148.805890083313	0.0026478480859951
148.824836969376	0.00275714398849339
148.966822862625	-0.00109927642631693
149.036544084549	-0.000999999880674609
149.180439949036	0.00234175972464643
149.279505968094	0.00237756287312509
149.346297979355	0.00240885768841309
149.486337900162	-1.05122381229513e-05
149.557043075562	-0.00137427054632833
149.626764059067	-0.000753552821354757
149.701370000839	0.000407528428771966
149.871877908707	0.00234921625323565
149.947268009186	0.00198141677050161


==> img/tikz/Testrunde-7.tsv <==
0	12.432547683768
0.017970085144043	12.4437707440842
0.0974609851837158	12.5145794075221
0.270699977874756	-0.881789012176393
0.340421915054321	-0.0745463603315049
0.476549863815308	0.0344849633753714
0.578508853912354	0.114456149895354
0.657027006149292	0.102415612363606
0.727724075317383	0.112119784150707
0.800375938415527	0.106292362768702
0.979475975036621	0.203723411201411
1.04920101165771	0.125121786187833
1.12967205047607	0.115525747438896
1.27946996688843	0.262257305307255
1.34919595718384	0.099754650090464
1.48632502555847	0.233989882953114
1.57361102104187	0.121354433315057
1.64333605766296	0.0808958627797978
1.714035987854	0.089860604513639
1.86969804763794	0.0656906363500394
1.94139194488525	0.0719503915036466
2.08238792419434	0.0480473026835835
2.15504288673401	0.0345884204783147
2.22476696968079	0.0449490964766763
2.29741907119751	0.0493743004413254
2.46773290634155	0.190869248528463
2.55407786369324	0.0239312565515579
2.63257002830505	0.0146196201055098
2.7179229259491	0.0302561939343899
2.93022298812866	0.0368981943281437
2.9530770778656	0.0202943162912579
3.03744697570801	0.0362558041675971
3.18334794044495	0.0149852817485403
3.25405097007751	0.0922691895523347
3.39506101608276	0.203713984236995
3.49115490913391	0.232965963212225
3.55893492698669	0.179434702972424
3.62864995002747	0.197576293460946
3.78235793113708	0.275654402780683
3.85306000709534	0.204920616255592
3.92474007606506	0.161062824641116
4.001296043396	0.158653408409389
4.17161202430725	0.264487453286154
4.24914407730103	0.143893396560914
4.31985998153687	0.0928836491721228
4.47746896743774	0.106763744924226
4.54718589782715	-0.00724527822995036
4.68722486495972	-0.0178810491703949
4.77745795249939	0.0249805942251804
4.84815788269043	-0.0339003478210067
4.92276906967163	-0.0503215150304825
5.07745289802551	-0.0241018433610201
5.2213978767395	-0.0326189556590322
5.24521899223328	-0.0627549647882617
5.38716793060303	-0.08665473282311
5.45791506767273	-0.0679293835550432
5.52764201164246	-0.0595875911316668
5.60518097877502	-0.0385937088946768
5.77646589279175	-0.111610456680943
5.84521293640137	-0.0935138235160196
5.98622798919678	-0.103487773874804
6.0569269657135	-0.0357825520193522
6.12567687034607	-0.0107930903900133
6.27743005752563	-0.107119811821523
6.41746997833252	-0.0426022904293752
6.43640398979187	-0.0223132779083528
6.57742595672607	-0.102677494581201
6.64812397956848	-0.0230609961137631
6.73249888420105	0.0109136949084991
6.87253499031067	0.0468809531679284
7.00867104530334	0.0961680431314385
7.02956295013428	0.0994860035506413
7.17938899993896	0.161630169328127
7.24909090995789	0.16625297479294
7.3266339302063	0.136858693334169
7.40124607086182	0.132106050825872
7.57154989242554	0.196146761291889
7.6432249546051	0.116950395176875
7.78326797485352	0.0910950437515439
7.8588719367981	0.114802783811491
7.98619198799133	0.145351113358686
8.02271103858948	0.146070880046988
8.17739987373352	0.167978091568596
8.24616599082947	0.142747972484869
8.31684899330139	0.131350744988808
8.46372103691101	0.155137297690104
8.57250690460205	0.119028611593951
8.6422290802002	0.0965955316293048
8.72758603096008	0.0885459049349606
8.88618588447571	0.131195846279411
8.95687794685364	0.0921270096386877
9.03639698028564	0.11084332829893
9.13636493682861	0.16931422308803
9.2773768901825	0.14704356294413
9.35979986190796	0.0936902873883234
9.4256420135498	0.0844675524731997
9.5871410369873	0.10118126377802
9.66369795799255	0.0772333604774076
9.73830795288086	0.0739013621509876
9.87933206558228	0.167080006681875
9.96076798439026	0.113983739969214
10.0900590419769	0.114484491065582
10.107048034668	0.183149586882831
10.2666158676147	0.161632416643616
10.336345911026	0.0995091961954344
10.4226698875427	0.0817933861424791
10.5792660713196	0.12514252739857
10.6490349769592	0.110363333015638
10.7304799556732	0.121078823626746
10.832426071167	0.336145243327319
10.9705159664154	0.166422093899726
11.0402388572693	0.158161426744769
11.1900489330292	0.249112124365976
11.2607409954071	0.156615225525709
11.3304679393768	0.0865859440416585
11.4792969226837	0.41792527148236
11.5646529197693	0.130560630954996
11.6343669891357	0.114039084002304
11.7744059562683	0.243990530213818
11.9105360507965	0.467192475340326
11.9314348697662	0.124499446384526
12.0890500545502	0.210433204696827
12.1597490310669	0.211989682153867
12.2324080467224	0.223469080605227
12.2991988658905	0.176018508885605
12.4714639186859	0.471643063762055
12.5411908626556	0.120670314843508
12.6812269687653	0.162355580684693
12.7538778781891	0.0276246548533159
12.8265330791473	-0.0361055337491507
12.9695038795471	-0.197274884121839
13.1124658584595	-0.263634387308336
13.133367061615	-0.181326896463805
13.2763340473175	-0.185908654109642
13.3499660491943	-0.0838286095100358
13.4206628799438	-0.0520138259729599
13.5626540184021	-0.11622211901561
13.7095279693604	-0.219860889348809
13.7323770523071	-0.0853057918032398
13.8763279914856	-0.145424440504726
13.9470250606537	-0.101546745131341
14.0177199840546	-0.0582167813715451
14.0913550853729	-0.057754973257726
14.2616648674011	-0.0264334467396417
14.3313908576965	0.0117625408537805
14.4733810424805	-0.0628675522777442
14.5431129932404	0.00662225931980132
14.6186878681183	-0.00249518191547082
14.7831449508667	-0.156429142571074
14.8548150062561	-0.0205503948412797
14.9245419502258	0.0535117716480507
15.070436000824	0.0911858526200788
15.140163898468	0.0787486640038502
15.283038854599	0.160630263646055
15.3538339138031	0.0215235307491319
15.4235608577728	0.0574460324909225
15.5645740032196	0.0410833976531038
15.6342949867249	0.0312375277955681
15.7040219306946	0.0116554305501424
15.8743329048157	-0.184713752617945
15.9440560340881	0.00267122142412646
16.0880150794983	-0.0695654265900778
16.1587009429932	-0.0955433657480178
16.299712896347	-0.332314050724534
16.3215899467468	-0.0999755309823911
16.4801349639893	-0.0872048883771761
16.5538120269775	-0.0301840739400348
16.6303739547729	-0.0409381096350216
16.769434928894	-0.287331771373946
16.8782188892365	-0.171740273932894
16.9538040161133	-0.111519616332746
17.0391540527344	-0.0282949431296338
17.1909129619598	-0.147061349133537
17.2791900634766	-0.395961840703368
17.3489198684692	-0.0511204566780776
17.4196150302887	-0.0988345347626591
17.5625848770142	-0.117232743150055
17.6401209831238	-0.035982227819531
17.7401220798492	-0.337289807556648
17.8801310062408	-0.318056767881929
17.9498789310455	-0.175175104511327
18.0235090255737	-0.0654923243752048
18.2367959022522	-0.075254874636645
18.2567150592804	0.00467713734120601
18.3254609107971	0.0550992214783541
18.468425989151	0.145538785393622
18.538153886795	0.162501878848282
18.6811189651489	-0.0712036198548596
18.7733070850372	0.0929746650287786
18.8430299758911	0.093971659474505
18.9225189685822	0.0531948108040172
18.9922380447388	-0.0644480835722039
19.1674389839172	-0.580329923071011
19.2371649742126	-0.28307245557591
19.3069040775299	-0.108624234093089
19.470360994339	-0.00713406333320421
19.5371608734131	0.0106181635695037
19.7416498661041	0.000921138879776962
19.7596180438995	-0.0426832190469089
19.8293399810791	-0.0382209735787562
19.9713280200958	-0.172932365297935
20.0410599708557	-0.0780665859478447
20.1810960769653	-0.150751171897655
20.3133180141449	-0.602124205701479
20.3342270851135	-0.120151481739331
20.4039359092712	-0.14716815919758
20.5615549087524	-0.241102211532571
20.6312770843506	-0.142608507080553
20.7010059356689	-0.149594201639228
20.8742439746857	-0.723759120701724
20.9468948841095	-0.0968253752475254
21.0263879299164	-0.0228613021238466
21.1810729503632	-0.0979349426352654
21.2517728805542	-0.0379137128130189
21.3898620605469	-0.327148265720716
21.407840013504	0.00990377180009805
21.5634920597076	0.147592243987705
21.6429798603058	0.195720114707004
21.7859029769897	0.355913256954046
21.8566470146179	0.288344576604888
21.9253959655762	0.221540669026829
22.0712909698486	0.150391843702263
22.1478550434113	0.101992009470544
22.2917940616608	0.0139433803703133
22.3595700263977	-0.0129816355795613
22.4595649242401	-0.0662600067030246
22.5292930603027	-0.0912621619370357
22.676167011261	-0.0356040685079435
22.7458920478821	0.0173518746078125
22.8888549804688	0.0812996657026686
22.9800679683685	0.159845570158475
23.0497899055481	0.0928784940819432
23.120493888855	0.123672273131681
23.2761509418488	0.160471110568527
23.4113059043884	0.243616585614823
23.4292740821838	0.243616585614822
23.569314956665	0.16790422959535
23.6390368938446	0.188905539787563
23.7790749073029	0.09710891996379
23.8497710227966	0.0527206963876194
23.9204759597778	0.0852292656503399
24.0898110866547	0.0484189551953813
24.1604669094086	0.100057977758605
24.248792886734	0.141060334060186
24.390781879425	0.227788259585524
24.4615030288696	0.266106675232074
24.5937099456787	0.289989713904451
24.6302299499512	0.287656232382702
24.7859098911285	0.285945707729747
24.8575699329376	0.277106955945627
24.9966309070587	0.215823788966053
25.0702588558197	0.200631102443241
25.1429190635681	0.200245060667316
25.2175250053406	0.201845176770897
25.3692779541016	0.187075978063638
25.5132210254669	0.194373729483575
25.5341339111328	0.192907194675108
25.6829478740692	0.0956506961706367
25.7536509037018	0.0676542523784578
25.8419229984283	0.0517450426771022
25.9175140857697	0.0349111789202894
26.0868558883667	-0.0708836482716695
26.1575469970703	-0.0546284884753163
26.2272710800171	-0.0923143337318217
26.367311000824	-0.172133612158037
26.4995329380035	-0.270823140909179
26.5936758518219	-0.44685902510227
26.6604678630829	-0.577946775023875
26.7301950454712	-0.686325453451532
26.9327290058136	-0.952923257517343
26.9575469493866	-0.937023347043255
27.0272600650787	-1.03471477710592
27.1692500114441	-1.17929566098768
27.2389690876007	-1.19725280869108
27.3096749782562	-1.18098374231556
27.4789788722992	-1.04117733919411
27.5487339496613	-0.998774688995003
27.6887700557709	-0.868476740239942
27.7594680786133	-0.792257064422409
27.829195022583	-0.735536643290559
27.9682569503784	-0.623176163246661
28.0604438781738	-0.504279420797109
28.1360368728638	-0.491165724118844
28.206729888916	-0.434262096325587
28.3594858646393	0.31047874347953
28.4409039020538	0.258051632303721
28.5877459049225	0.315666827845668
28.6594560146332	0.276501856224794
28.7291789054871	0.224170494029519
28.8867499828339	0.308749829341081
28.9574990272522	0.30658901785731
29.0574960708618	0.409879047785471
29.1272220611572	0.403794706914525
29.2174489498138	0.499719076701735
29.3701858520508	0.61338173590084
29.4399080276489	0.676786973201073
29.5897119045258	0.731359910870768
29.6857600212097	0.737092063892085
29.7565219402313	0.764400344751437
29.8369779586792	0.766956185700154
29.9877688884735	0.797156089978971
30.079843044281	0.778508667119285
30.1574769020081	0.85491601641254
30.231104850769	0.9034355774909
30.3193888664246	0.88951531929557
30.4662568569183	1.11000322600976
30.5389158725739	1.21253522969473
30.6096138954163	1.30858215582026
30.7818789482117	0.549151311011924
30.8525969982147	0.636363302457216
30.9223070144653	0.70412761789852
31.0711300373077	0.899074903330439
31.1408579349518	0.978442349064245
31.2857849597931	1.14915239725772
31.4169778823853	1.26923409529388
31.4330370426178	0.306304186078508
31.5232720375061	0.228834448987486
31.6047079563141	0.169740847082899
31.7662270069122	0.0223004409407821
31.898453950882	0.313518563665767
31.9193520545959	0.147299179289298
32.0759918689728	0.163202100626389
32.145712852478	0.0973142936060825
32.2291140556335	0.100300633346926
32.298840045929	0.0968701478760394
32.4730570316315	0.211051051118709
32.5398910045624	0.0931229586764548
32.6105480194092	0.0691364955976752
32.7623069286346	0.0339324903686045
32.832053899765	0.0538834847436434
32.9710919857025	0.133070766778655
33.0691390037537	0.112402501284222
33.1388850212097	0.113483458603243
33.2789299488068	0.0948235320786335
33.4228479862213	0.17538598810922
33.4417889118195	0.0618283145510166
33.5183489322662	0.0315057346638863
33.6769359111786	0.0215945524352588
33.7476508617401	0.0280840222693683
33.8906109333038	0.101288406941642
33.9827508926392	0.0428807351052996
34.0534930229187	0.0015761867764077
34.1232268810272	0.0536701504366022
34.192939043045	0.0645944147091804
34.380833864212	0.0765739574995763
34.4515700340271	0.125694252189449
34.52126288414	0.0679787023014402
34.6710829734802	0.108727108015676
34.7417659759521	0.114218223872111
34.891576051712	0.169352379923382
34.9124670028687	0.0737225392573873
35.0671498775482	0.0773053643967359
35.1368749141693	0.0856274466157441
35.2807710170746	0.0953958059472608
35.3544490337372	0.0501700489601689
35.4271018505096	0.0459053538379557
35.5690958499908	0.0601927163202411
35.6417469978333	0.0498917486960551
35.7124500274658	0.0486113197280513
35.8124408721924	0.084693671018
35.9671308994293	0.0510809518567577
36.038822889328	0.0406831156555878
36.1202540397644	0.0125623381658464
36.3266990184784	0.0269277134431309
36.3475940227509	0.0286219527568026
36.4202489852905	0.0525560041184807
36.5661659240723	0.0282765127454709
36.6397769451141	0.0351954296934043
36.7876279354095	0.0990714933583234
36.8856248855591	0.0312840408758692
36.9602789878845	0.0445674548585799
37.0299990177155	0.0447219063796123
37.1729710102081	0.0513637789686943
37.2475769519806	0.0507084421830761
37.3221859931946	0.0708066985626381
37.3967900276184	0.0517593045107194
37.5671038627625	0.117517167973556
37.6495199203491	0.0305247783064519
37.7202270030975	0.021200495396446
37.8612358570099	0.0123098035169669
37.9338920116425	-0.000161786873782432
38.0817449092865	0.0143774294887624
38.172956943512	0.0307159425946519
38.2524399757385	0.0390879020420574
38.323145866394	0.0258270333960589
38.4055619239807	0.030104922834802
38.559280872345	0.0795991274514858
38.6690359115601	0.0939709376443645
38.747554063797	0.0726678289058
38.8280298709869	0.0494986264006609
38.9075100421906	0.0400783023783937
39.0621929168701	0.0146430551848074
39.1397340297699	0.0416429851335725
39.2397298812866	0.0655836523012194
39.3807439804077	0.0566692035386858
39.4514470100403	0.0528989783798384
39.5211679935455	0.0517560696683752
39.6680419445038	0.0704800420188523
39.7426478862762	0.0721141888869248
39.9012479782104	0.1099272979973
39.9250679016113	0.0876074521306389
40.0758409500122	0.0515136468055069
40.149472951889	0.0604130745814313
40.2270128726959	0.0590897912256612
40.3162839412689	0.0716112421531019
40.4709560871124	0.0966780403862906
40.5758340358734	0.1199013689016
40.6572768688202	0.0492874215734016
40.7299530506134	0.0421101325298103
40.8162589073181	0.0489081610196429
40.8967289924622	0.0304352154690672
41.0689928531647	0.0619502010877095
41.1387388706207	0.0243523304898812
41.2133240699768	0.0514126528611474
41.3767549991608	0.0226203117776382
41.453360080719	0.0323804582968048
41.5308508872986	0.0142872746896341
41.659187078476	0.0412410761278856
41.7328479290009	0.0157155732953616
41.814288854599	0.020756173542976
41.8937919139862	0.0204198639088879
42.0631139278412	0.0225203398610319
42.1494388580322	0.0273465408677662
42.2611548900604	0.0429661234673429
42.3493909835815	0.0280789366706244
42.4318699836731	0.0474175607743845
42.519161939621	0.0442122351352747
42.5986459255219	0.0144202936277882
42.6869299411774	0.0438971648166664
42.877758026123	0.00638112952611181
42.9474730491638	0.00578212508236042
43.032821893692	0.00539471990055418
43.1221079826355	0.0330304731423805
43.2074270248413	0.0350114833789679
43.2976610660553	0.0651638423765455
43.4689450263977	0.0152057010500322
43.5005850791931	0.0379801575714858
43.6660289764404	0.0240067595838838
43.7474589347839	0.0319958308962338
43.8376910686493	0.0320328834379815
44.0109510421753	-0.00355495014969698
44.0376880168915	0.0112739449581092
44.1162049770355	-0.00287504419738127
44.2015469074249	0.0353007203754601
44.3630709648132	0.060370243044968
44.44060587883	0.07820532029546
44.5230278968811	0.103768766207404
44.6044709682465	0.0937845349094459
44.6907980442047	0.0843075742781139
44.858195066452	0.0158627068703101
44.9406020641327	0.0297965642307716
45.0249719619751	0.0281856170134525
45.1103248596191	0.0477993895405113
45.1995768547058	0.0238229758727257
45.2888369560242	0.00401926601047009
45.3780889511108	0.0519357555702111
45.5571889877319	0.0225136627825737
45.6708118915558	0.15198577742553
45.7513499259949	0.157625259272756
45.8366749286652	0.14650857315595
45.9259350299835	0.117753905243694
46.1030790805817	0.0838023461957764
46.1366899013519	0.00260843734336902
46.2200689315796	-0.0240141096874034
46.3034598827362	-0.00245743600537374
46.401524066925	-0.0246921252721641
46.4917430877686	-0.0451906232705337
46.5897870063782	-0.0465010651419462
46.7796289920807	0.0319861870042377
46.8493499755859	0.0237256848170073
46.9327540397644	0.0199563831877967
47.0210280418396	0.0215462937871393
47.1063809394836	-0.0095917984273548
47.2005159854889	-0.0509804745783491
47.290745973587	-0.0495438139047941
47.3819630146027	-0.0591621066513959
47.5698490142822	-0.0624252041609576
47.600506067276	-0.022061652310617
47.6907420158386	0.0213774682457455
47.7926909923553	0.0334688706370549
47.891716003418	0.0675357344315461
47.9975728988647	0.0935488809157299
48.0927069187164	0.100417465566409
48.2005000114441	0.123885253570252
48.407919883728	0.130723937201354
48.4424819946289	0.147381005615145
48.5405268669128	0.167062003661295
48.5408709049225	0.166338730617312
48.6399579048157	0.127299470538086
48.7428679466248	0.107319069460921
48.8487269878387	0.135519386082654
49.0493080615997	0.0977431788163301
49.1200129985809	0.100026220522997
49.2092669010162	0.117357596397586
49.3063349723816	0.120485738864641
49.3916790485382	0.109285634747453
49.4868109226227	0.078617266443608
49.5799610614777	0.0429766387393737
49.768828868866	0.0308474132618617
49.8004639148712	0.0692599538335319
49.8906989097595	0.0489138666495048
49.9867990016937	0.0591995340458684
50.0828840732574	0.063766256818667
50.2610058784485	0.0312820841315506
50.3463568687439	0.0181744714685248
50.436586856842	0.0344252859934766
50.5238900184631	0.0115995377506
50.6170508861542	0.0439627431031493
50.7092390060425	0.00579957854451507
50.8033769130707	0.0115307191176441
50.8926348686218	0.035930143876115
50.9877009391785	0.0331153427990198
51.1580610275269	0.038914570858541
51.2482900619507	0.0217592684668162
51.3355960845947	0.0136762283815806
51.4229249954224	0.0540447880250667
51.5062918663025	0.0658856891925907
51.6893019676208	0.0528078378847656
51.7199630737305	0.0965742858188214
51.8072650432587	0.0971825341280663
51.9726939201355	0.0796274917383855
52.0521829128265	0.0638406338119957
52.2195670604706	0.115314777131994
52.2472929954529	0.0868083874258971
52.3277728557587	0.0903917030809609
52.4062790870667	0.0929705210552445
52.5629198551178	0.0824055870405953
52.7263989448547	0.0240362366106606
52.7482619285583	0.0300776182658016
52.8287289142609	0.024423823057683
52.9072668552399	0.0333656870720542
52.9877109527588	0.0481018607607719
53.0779430866241	0.0869042124831534
53.2570390701294	0.0291696517141364
53.3267850875854	0.0395876227149383
53.4072320461273	0.0514928141878102
53.571594953537	0.0564480756708114
53.6511740684509	0.0615164939814488
53.8175799846649	0.0893610628781722
53.8404278755188	0.0549208277642492
53.9208970069885	0.0457331577138831
53.9974579811096	0.056329515443851
54.1589848995209	0.00063141904013797
54.324266910553	-0.0266701268404717
54.349212884903	0.00261167413183472
54.4335820674896	-0.00773572718287774
54.5189340114594	0.0114844629150461
54.6003758907318	0.0338905702800112
54.6769390106201	0.0339744554529187
54.857027053833	-0.0262994852029088
54.9267408847809	0.133072946583708
55.0091850757599	0.163136317706291
55.1726369857788	0.128034758699066
55.2521200180054	0.1313670048395
55.3384480476379	0.0932213143800915
55.5038778781891	-0.044160566876398
55.5296590328217	-0.016986398881496
55.612076997757	-0.0533681812532549
55.7013309001923	-0.0902963690090051
55.7808239459991	-0.080842014826203
55.9599380493164	-0.257465898821071
56.0472259521484	-0.219442279181401
56.1335558891296	-0.145596720924868
56.2589399814606	-0.403056181511435
56.3423399925232	-0.375103272536277
56.432569026947	-0.283664964119525
56.5218279361725	-0.089037011811353
56.6120579242706	-0.140755300736123
56.700336933136	-0.0634509237390457
56.802286863327	-0.209098506709266
56.9579050540924	-0.192671183240677
57.0491590499878	-0.150839895327518
57.136461019516	-0.0410878766247453
57.2218079566956	-0.0538299217113813
57.3071758747101	0.0227560392771107
57.489187002182	-0.124394355639401
57.5159468650818	0.0512911036508701
57.5983650684357	0.116359598013856
57.7581250667572	0.129497122679409
57.8442568778992	0.130258848119068
57.9315629005432	0.119139438161657
58.0120289325714	0.0579569385744474
58.0973799228668	0.0754076868487026
58.2706189155579	0.0374776680745725
58.3471908569336	0.067527008532311
58.4325308799744	0.090486912217413
58.5120239257812	0.0854376384993962
58.5964138507843	0.12045561623477
58.766706943512	0.214092794718338
58.841325044632	0.208336107673256
58.9139649868011	0.158318020939967
59.0618200302124	0.232623283990476
59.2164988517761	0.169542753971998
59.2403280735016	0.0779558464303811
59.3188459873199	0.0487385596671679
59.405170917511	0.022237147979828
59.5676679611206	0.0898836307922526
59.7261679172516	0.131858326451354
59.7510650157928	0.0916464318958763
59.8256690502167	0.0956905473958933
59.9032089710236	0.0676758451459509
59.9934380054474	0.0639708389388289
60.1639790534973	0.0384362546108861
60.2471439838409	0.0131887604670435
60.327614068985	0.00729527313838219
60.4071018695831	0.000893003470842757
60.5071120262146	0.0549797442342079
60.661810874939	0.00306602524569399
60.7412779331207	0.00199909787631292
60.8207759857178	0.0200226251043443
60.9041640758514	-0.0167184431230005
61.0793480873108	-0.000740162889329099
61.1266169548035	-0.0436434474786758
61.2100119590759	-0.0513353689952734
61.2953670024872	-0.0467073585123252
61.4559099674225	0.046575405045715
61.5402810573578	0.0406226163761172
61.6568338871002	0.07660372619657
61.732470035553	0.0661020510477375
61.8178150653839	0.086489938011967
61.9002568721771	0.0415799422739696
61.9826509952545	0.0453398807671412
62.1578500270844	0.0509267355075327
62.1884880065918	0.0341790152180259
62.3520090579987	0.0455655736296929
62.4392869472504	0.0198929529999052
62.5285458564758	0.000258335304900825
62.616837978363	-0.00969242941205373
62.7168228626251	-0.0145217690132764
62.7875220775604	-0.0423866927801981
62.9627180099487	-0.0683775430701061
63.0470888614655	-0.0828916159533293
63.1285309791565	-0.135305538953558
63.2920188903809	-0.39003896140267
63.3177878856659	-0.245494777446595
63.4715039730072	-0.246933911725758
63.5529410839081	-0.1350107653761
63.6363348960876	-0.11190275627205
63.7822329998016	-0.277102737476925
63.8089878559113	-0.017278727385369
63.9636840820312	-0.0176065267660572
64.0382790565491	0.0104237407043044
64.1158170700073	-0.0881065232996772
64.1904320716858	-0.000719623051777418
64.3607370853424	-0.0508140364520981
64.4333899021149	-0.0154304696559979
64.5128929615021	-0.0291002851438185
64.6695189476013	-0.048964942371386
64.7451059818268	0.0303835164956627
64.9095540046692	-0.265926878161773
64.9324069023132	0.00297513890513823
65.0118908882141	-0.00941311978343418
65.0904099941254	0.0275111188600308
65.2607109546661	-0.137884542108544
65.3402218818665	-0.0576511943482751
65.4167618751526	0.0199544711655264
65.5772759914398	0.0270196555531568
65.6528508663177	0.0552219056621848
65.7294569015503	0.187146910469704
65.8099210262299	0.134097597181166
65.8952739238739	0.0894294684152577
66.0694890022278	0.103325918658649
66.1392168998718	0.0330186557109391
66.2255380153656	-0.0444846807254038
66.3782289028168	-0.15210233169009
66.4528970718384	-0.176322636900104
66.596822977066	-0.442206613090018
66.6206619739532	-0.211320777147463
66.7675249576569	-0.1736058462958
66.8401758670807	-0.100566163850532
66.9890038967133	-0.0287370956201056
67.0782558917999	-0.200405967601724
67.157751083374	-0.083946820486275
67.2274739742279	-0.0596981108941161
67.3714158535004	0.0392481599570691
67.4460220336914	0.0664077772601268
67.5196530818939	0.0605053191284792
67.5932860374451	0.0365475832891486
67.7684829235077	0.030721241105244
67.8382029533386	0.0690085060568957
67.9831240177155	0.093429096872959
68.0538258552551	0.00846918292713505
68.1235530376434	-0.0113344079692288
68.2801928520203	0.0440842786592222
68.415344953537	0.148227688060603
68.432333946228	0.0480563639845584
68.5049920082092	0.0356652552894343
68.6626038551331	0.0805773509682526
68.7401440143585	0.174574552326553
68.8782260417938	0.445687481012388
68.9713869094849	0.403630137758231
69.041111946106	0.37962891464286
69.1118109226227	0.536244252792595
69.2655210494995	0.509534136598468
69.3430600166321	0.610848088714061
69.4401218891144	0.700454748886049
69.5108270645142	0.747193174584285
69.6703939437866	0.384605001991046
69.7479360103607	0.253496149753265
69.8274219036102	0.299870033461201
69.9889440536499	0.321255676364871
70.0166749954224	0.364702148741183
70.1694118976593	0.348570176411974
70.2459709644318	0.347550212015793
70.3244829177856	0.252009470736486
70.4772138595581	0.172678896586473
70.5703790187836	0.166739313169127
70.6401019096375	0.147500269629812
70.7811188697815	0.0730410147592373
70.9279868602753	0.0152936123649026
70.9527928829193	0.0445219391754268
71.0254468917847	0.0222330405063076
71.1693909168243	0.168371095180197
71.240091085434	0.179295308354193
71.3156750202179	0.245730085244403
71.4166510105133	0.246235873539446
71.566456079483	0.352336889596315
71.6361789703369	0.450583331528531
71.7850048542023	0.549855481378933
71.9211490154266	0.600237724258768
71.9410579204559	0.668962602033761
72.018590927124	0.776753277108124
72.1781630516052	1.13612838027087
72.2508158683777	1.2920991245448
72.3400719165802	1.6720961353097
72.4224910736084	1.90156674590355
72.5088150501251	2.12218298674856
72.5931990146637	2.35265355077764
72.6883080005646	0.673525622777536
72.7736508846283	0.506070516893486
72.9683799743652	0.38186333403733
73.0380990505219	0.454793000997036
73.121505022049	0.312725103412694
73.2058758735657	0.234021279734011
73.3703269958496	0.197202121387772
73.5278458595276	0.0468452315771088
73.5527439117432	0.0773897415243905
73.6419930458069	0.0526817364906318
73.7127130031586	0.047933638413209
73.8585920333862	0.0326797716841849
74.0035300254822	0.136813196833192
74.0244090557098	0.053172673094247
74.1654260158539	0.0710618589308893
74.2351479530334	0.0826479500781829
74.377142906189	0.189700976338269
74.4468629360199	0.0728774402824488
74.5175669193268	0.0752300824753007
74.6868550777435	0.0640501195831931
74.7576010227203	0.104944144904708
74.8312380313873	0.0801620052190763
74.9156060218811	0.0959350076526846
75.0722439289093	0.0756752577729447
75.1488049030304	0.0777694451666342
75.2282919883728	0.0837858030781309
75.3868970870972	0.210349918936709
75.4155960083008	0.104392795230387
75.5663759708405	0.102114089035243
75.6439130306244	0.0420511118295774
75.7224209308624	0.0343048036726472
75.8878488540649	0.144095883903015
75.9126560688019	0.0976933637767434
76.0692939758301	0.127011154671655
76.1487860679626	0.130126757164602
76.2302370071411	0.180386372610272
76.3087408542633	0.149875376862113
76.3881878852844	0.195233444634134
76.5585460662842	0.303859939694872
76.6390099525452	0.238174918879931
76.720449924469	0.139518811418332
76.8028869628906	0.162924216896144
76.9683039188385	0.249013491523973
77.0458378791809	0.162876440877694
77.2015020847321	0.214642956993707
77.222393989563	0.127078535917159
77.3048179149628	0.131303424212888
77.4673149585724	0.132639468990215
77.5409479141235	0.0860617378071034
77.6311779022217	0.0958939837296295
77.7106690406799	0.0590241612007283
77.8702318668365	0.0729538176665674
77.9721879959106	0.0194776481252212
78.0419099330902	0.0291549459928948
78.1878099441528	0.0114187429673915
78.2585098743439	-0.0259807560135794
78.3585069179535	-0.0175034748899403
78.428230047226	-0.0133858938402032
78.5820090770721	0.0335351682250078
78.6506888866425	0.0367365997198768
78.7204129695892	0.0546213796237396
78.8672819137573	0.0346949827877747
78.9799780845642	0.0607790431708999
79.0506808757782	0.0614709007951486
79.120414018631	0.079175056101251
79.3365669250488	0.0868447384131468
79.3555569648743	0.0503831448128231
79.4321188926697	0.024257448823306
79.5068690776825	0.048616113735692
79.6623859405518	0.0465306849103708
79.7506709098816	0.0445896985992675
79.8272290229797	0.0445762922245194
79.9164819717407	0.0383039990879102
80.0174570083618	0.0227773263369322
80.1682679653168	0.0673824436277179
80.2418699264526	0.0842914618229642
80.3194119930267	0.0759010333820029
80.3968498706818	0.056857454047142
80.5574889183044	0.0405951063116312
80.6623640060425	0.0763167312531898
80.7418599128723	0.0704629961083452
80.820384979248	0.0340240091191113
80.8988969326019	0.00590301124098147
81.0613870620728	-0.0284719229589694
81.0891180038452	-0.0997038358357525
81.2525899410248	-0.166309006675608
81.3408260345459	-0.122351894776648
81.42817902565	-0.123647717750861
81.5203759670258	-0.149484013608486
81.6096179485321	-0.165647948099897
81.7086398601532	-0.129770799980456
81.793007850647	-0.1546257180217
81.9652750492096	-0.211417495622642
82.0476899147034	-0.297802075200208
82.1369478702545	-0.439413243568962
82.2203509807587	-0.515866862323159
82.3095998764038	0.283872839301132
82.3920180797577	0.192740681561768
82.5594010353088	0.0982521856422771
82.6613459587097	-0.0488488159063714
82.7388858795166	-0.126908175482864
82.8213069438934	-0.242378417491198
82.9017760753632	-0.201277454438371
83.0671999454498	-0.128909914107822
83.1789300441742	-0.355094024051716
83.2486438751221	-0.419759639236958
83.3261818885803	-0.796511300493751
83.4710998535156	-0.963102198446238
83.5408260822296	-1.06501024992782
83.6193408966064	-1.12340429966335
83.7193388938904	-1.1773808074915
83.8652708530426	-1.57891631715457
83.9369149208069	-1.66793113006181
84.0818018913269	-1.8950689134913
84.1525359153748	-1.87084298298788
84.2964758872986	-2.04662258085755
84.3759679794312	-2.00162406606197
84.4476449489594	-1.97128098429875
84.5183429718018	-1.99927570135133
84.6632640361786	-2.0607231647183
84.7476389408112	-2.04933330342426
84.8866970539093	-2.13858189797157
84.9700999259949	-2.18438884439474
85.0398190021515	-2.19721382752097
85.1798610687256	-2.21147367810871
85.2505569458008	-2.2244800848775
85.3202838897705	-2.18000998481522
85.4896190166473	-2.20410483807976
85.5603199005127	-2.20128074177043
85.6300408840179	-2.19938132611906
85.7710590362549	-2.0321837492013
85.8407819271088	-1.90144771208504
85.980819940567	-1.65923259321586
86.0690958499908	-1.48496245896421
86.144681930542	-1.31597373732243
86.2134280204773	-1.14415010261976
86.3690919876099	-0.818433228638577
86.4505350589752	-0.70205843659585
86.5280699729919	-0.41922279815752
86.6183159351349	-0.196984871160751
86.6977949142456	-0.0362403395588355
86.7870578765869	0.165162743073845
86.9602899551392	0.329075189890759
87.0417349338531	0.317712994199006
87.1417489051819	0.379125897805114
87.2124319076538	0.494376015579999
87.3720030784607	0.623858167763789
87.4514920711517	0.772218081857886
87.5309810638428	0.727577904705376
87.6876220703125	0.817200014586961
87.7124240398407	0.578273139539537
87.8798038959503	0.26717671652769
87.9505069255829	0.175483659798333
88.0202338695526	0.127996974633843
88.1612448692322	0.250416525550566
88.2583129405975	0.118453018300134
88.3299908638	0.0978310465958181
88.4817450046539	0.0268020083409777
88.6266629695892	-0.00560056129649489
88.6465818881989	-0.00873504983944606
88.7221710681915	0.0308409564434982
88.8690400123596	0.0376968198559435
88.9407188892365	0.064567257346841
89.0114200115204	0.0691828188941912
89.1807720661163	0.197858129375586
89.2563500404358	0.0602935142145995
89.3329088687897	0.093356246999317
89.4797620773315	0.0435038815893094
89.6217648983002	0.160648772219503
89.640704870224	0.143303211676617
89.7221479415894	0.131158197263279
89.7957808971405	0.129129114701591
89.9592709541321	0.105239210335721
90.1178460121155	0.218565750687432
90.1406970024109	0.133650749196924
90.2250690460205	0.0878803471022316
90.3709809780121	0.121336386862545
90.4445888996124	0.138416918002601
90.5152928829193	0.124016257070949
90.6152908802032	0.211654898303973
90.7680280208588	0.170873156206355
90.8387279510498	0.184759896037452
90.9191970825195	0.148379770061435
91.0719239711761	0.164026042163538
91.2090358734131	0.260407771376315
91.2289550304413	0.094373349831038
91.3689918518066	0.161440255581013
91.4387149810791	0.126069980954515
91.5260200500488	0.084676806710192
91.6680099964142	0.101736909778715
91.8061039447784	0.265752670794164
91.8279678821564	0.160610897119518
91.9699709415436	0.197905091465049
92.0396809577942	0.182733891643355
92.1152639389038	0.116290436030972
92.2875289916992	0.170692196828284
92.3582329750061	0.136802087143415
92.4279479980469	0.125200804612383
92.5679919719696	0.116961073100853
92.6377439498901	0.118934868084185
92.711345911026	0.112947920481851
92.8699378967285	0.268899126627097
92.9601728916168	0.134617898948047
93.029895067215	0.129470450012498
93.1797230243683	0.157372883261075
93.2503979206085	0.106046399522533
93.3211009502411	0.148822476129432
93.4621288776398	0.0985470207831014
93.5318388938904	0.0722903054095667
93.6806640625	0.113491354383903
93.7513680458069	0.0794635605732985
93.835736989975	0.078092511106945
93.9357509613037	0.203712424552332
94.0054769515991	0.11985682176174
94.1621010303497	0.136784272001293
94.2318248748779	0.14038608213647
94.3826019763947	0.125762925032163
94.4796710014343	0.255418501226924
94.5503890514374	0.117034794803342
94.6210720539093	0.151976271017972
94.7611119747162	0.0801505381165946
94.9001660346985	0.167605340230342
94.918135881424	0.00838412708229441
95.0630619525909	-0.0197678520331408
95.1298549175262	-0.0156946130013971
95.2708668708801	-0.017418351632621
95.3405878543854	-0.00814499902547539
95.4191038608551	-0.0047597854640351
95.5894179344177	-0.021025444134505
95.6601190567017	-0.0239518100693097
95.7298650741577	-0.0308160408790492
95.8698930740356	0.00173843025187992
95.9396069049835	0.00242811803285292
96.0718278884888	0.0751454661104347
96.1806130409241	0.0200991851442325
96.2513160705566	0.0545357436030791
96.3210408687592	0.0609842150991291
96.5255279541016	0.187324262982301
96.5415449142456	0.0659385597578641
96.681578874588	0.116558980644761
96.752317905426	0.124803013143339
96.8922710418701	0.032177006176628
96.9757170677185	0.0864341841248688
97.0454390048981	0.0295081822505132
97.1259109973907	-0.0278105135988369
97.2659449577332	-0.0672281338755596
97.3356690406799	-0.112827301608302
97.4356660842896	-0.0530184429562475
97.5757060050964	-0.185311655556422
97.645427942276	-0.0764309750323022
97.7854669094086	-0.103874857107169
97.9206209182739	-0.0325278128391169
97.9385879039764	-0.0353122817944147
98.0786240100861	-0.0872119903618405
98.1483478546143	-0.038473569124239
98.2883849143982	-0.11410222204869
98.3678739070892	-0.0244151382189131
98.4375998973846	0.0160300568608491
98.5122079849243	0.0805835538029065
98.6668999195099	0.174763441565201
98.7366089820862	0.227831463764872
98.8366160392761	0.264219079923642
98.9766519069672	0.285913907597443
99.0463728904724	0.221120520964853
99.1873888969421	0.20860836077566
99.2580969333649	0.179175700313458
99.4000780582428	0.228237058347684
99.4190430641174	0.134245667266601
99.5600318908691	0.129560347345699
99.6297619342804	0.082160421147119
99.7697999477386	0.109562078305711
99.8395190238953	0.0811778555809326
99.9268269538879	0.0855271777465774
100.071744918823	0.0636778107809519
100.148308038712	0.0796030694156933
100.225839853287	0.093239524532887
100.310221910477	0.0667687545563176
100.484431028366	0.0920335085980994
100.555137872696	0.0902555796384235
100.630717992783	0.10484388027999
100.715090990067	0.110045593425966
100.868793964386	0.0505869466506077
101.00981092453	0.0496071471298407
101.031687021255	0.0842325058805145
101.171730041504	0.0713883072393742
101.241446971893	0.0741053862128354
101.317034006119	0.0566667469502669
101.480504989624	0.0662925401609904
101.552187919617	0.0811773176852775
101.622885942459	0.089869943816911
101.778550863266	0.113936203775815
101.850224018097	0.094820438788787
101.925809860229	0.0727128517531028
101.997485876083	0.0957949106342859
102.175611019135	0.0950857605281286
102.247287034988	0.091117240056434
102.321910858154	0.0909763060335109
102.462907075882	0.0598694619611848
102.537514925003	0.0710998110179126
102.612123966217	0.0736125221332387
102.831223011017	0.0675575301171989
102.853134870529	0.0736394430069929
102.927754878998	0.0759430378493775
103.08144903183	0.0408662358146721
103.153128862381	0.0293980061076091
103.29905295372	0.013014982129878
103.321874856949	0.0274088977512754
103.46581697464	0.0228066813344974
103.536520957947	0.0131408945391485
103.684365034103	-0.012958069933223
103.751117944717	-0.026013051533031
103.851161003113	-0.0672090089516075
103.920896053314	1.465259520117e-05
104.060922861099	0.00531109007304309
104.13064289093	0.0261519384085958
104.276539087296	-0.0710653839963058
104.3648250103	-0.0531638164421047
104.43456697464	-0.0329481974187367
104.577516078949	-0.0837991406279812
104.647237062454	-0.0244192354544168
104.786320924759	-0.17577490311082
104.875556945801	-0.082064998651397
104.946256875992	-0.00637841468632772
105.089218854904	-0.077057345584187
105.21949505806	-0.291122996967481
105.240388870239	-0.0879802368601794
105.381407022476	-0.109591987977915
105.452105045319	-0.0381730154822471
105.521832942963	-0.051099381934776
105.59253692627	-0.0495098050482206
105.762799024582	-0.193039702625629
105.832565069199	-0.138498831642497
105.97260594368	-0.266616307567961
106.046235084534	-0.137179626232644
106.184329032898	-0.513391644278901
106.270642995834	0.0082312837198657
106.340365886688	0.00623713100886292
106.485287904739	0.0578868228570322
106.551120042801	0.175612508566495
106.620827913284	0.227514671367178
106.760869979858	0.308971408583954
106.830612897873	0.2991259069756
106.902271032333	0.279077240145149
107.072582006454	0.386746703444558
107.142302036285	0.321044026757107
107.213005065918	0.207474931063082
107.358902931213	0.106264764141603
107.431554079056	0.0145530721946834
107.580384969711	-0.380301503976021
107.675514936447	-0.137460007070239
107.747178077698	-0.0833989304666396
107.817877054214	-0.0821021060119094
108.029331922531	-0.103786722509675
108.050099849701	-0.110798475139958
108.119823932648	-0.110327506064364
108.280318021774	-0.282898665416681
108.351069927216	-0.197163873077359
108.420791864395	-0.0110816685808164
108.560831069946	0.0137362603044782
108.635438919067	-0.0317143173763998
108.735439062119	-0.400076291304257
108.8774330616	-0.156426441024047
108.947154045105	0.0487168529598296
109.08713889122	0.0979542261651574
109.157890081406	0.0902134581120784
109.227612018585	0.150662027136118
109.370600938797	-0.237401375610492
109.465648889542	0.0707313334267603
109.535444974899	0.126941874054221
109.609049081802	0.123545454939645
109.767646074295	0.176057774403429
109.860806941986	0.0589827904773959
109.952017068863	0.173363620085889
110.021733999252	0.173529712699514
110.165682077408	0.151386841763959
110.23540687561	0.141911972205037
110.304152965546	0.0938024107462621
110.475440979004	0.00277968949693275
110.544195890427	-0.0397953554251593
110.615869045258	-0.0951663854457756
110.769577980042	-0.0672242342156792
110.845160961151	-0.0777496654367766
110.986180067062	-0.145534153989997
111.071522951126	-0.36345255465273
111.15492105484	-0.168545184816995
111.236376047134	-0.195173610740682
111.314862966537	-0.0822094536786206
111.478344917297	-0.172340203708263
111.554915904999	-0.127562130043261
111.698874950409	-0.491596814967659
111.721705913544	-0.176309269109662
111.862716913223	-0.217281041773309
111.94416308403	-0.139164043092955
112.014858961105	-0.187276239144844
112.103142976761	-0.106301540585506
112.274427890778	-0.406729822117129
112.34513092041	-0.093926719099386
112.418758869171	0.0192332383873364
112.558798074722	0.179220096359352
112.698832035065	0.167743491666637
112.737310886383	0.217469302855963
112.825589895248	0.20515755916538
112.900194883347	0.231257693592194
113.058789014816	0.116398341359092
113.2144510746	0.107244872907817
113.234372854233	0.19862540907674
113.308000087738	0.18181270175342
113.468492984772	0.156234774680216
113.548037052155	0.131177758757127
113.624594926834	0.124152030207084
113.700181007385	0.0955511252151799
113.875371932983	0.0613061022975101
113.94020986557	0.0153357780225436
114.086108922958	-0.00930565558712093
114.155838012695	0.0458809804402156
114.225558042526	0.0348368723338108
114.3880610466	0.0304179569190222
114.459733963013	0.0846135487117037
114.529458045959	0.0937000410139319
114.669499874115	0.136266091026995
114.808559894562	0.344893294604337
114.827501058578	0.377470654358582
114.967540979385	0.595560475389821
115.047036886215	0.723528373206291
115.187067985535	0.956888094423571
115.260694980621	1.08647015971329
115.327491044998	1.19074759691703
115.397213935852	1.35121496945207
115.567523002625	1.65768531381513
115.63724398613	1.81949296766785
115.777303934097	2.08897492842435
115.847009897232	2.2043708049143
115.98704791069	0.131951799494157
116.117312908173	0.294696019107938
116.134309053421	0.365151378854831
116.214789867401	0.530612199579751
116.378251075745	0.912715422849297
116.447970867157	1.11084835188844
116.58412694931	1.47824908117977
116.680194854736	1.81288026061715
116.751880884171	1.98987667762694
116.821598052979	1.19912878436474
116.981168985367	0.413898840844919
117.051869869232	0.167149979230897
117.151867866516	0.29278314819191
117.221588850021	0.155428986932039
117.361639022827	0.0842777602313109
117.441118001938	0.0760156709293991
117.511822938919	0.0831017834847323
117.667479038239	0.105129527159946
117.804602861404	0.186133822704361
117.820599079132	0.120415567315383
117.960638046265	0.115832419816615
118.03036403656	0.122467420490157
118.170403003693	0.094599783916566
118.240136861801	0.137532301982136
118.3762550354	0.252858936745259
118.467479944229	0.100283883209178
118.538167953491	0.134485665886977
118.678204059601	0.129018254645645
118.747928857803	0.133842012271673
118.847925901413	0.220863721115768
118.987962007523	0.183215811986003
119.058672904968	0.136359191278361
119.128409862518	0.0922306086983209
119.268425941467	0.0733507947150134
119.398694992065	0.122023395465447
119.412755966187	0.0729263433200664
119.569397926331	-0.00181014943170865
119.639117956161	-0.0168914033736698
119.721536874771	-0.0131229727300415
119.861571073532	-0.032625722988346
119.931313991547	-0.0144873062684763
120.071287870407	0.0290580178845854
120.143993854523	0.052030402206265
120.284025907516	0.100710791796256
120.354732036591	0.0965281425352309
120.454726934433	0.103725646746639
120.524463891983	0.074930312952656
120.664493083954	0.0705015518905068
120.734217882156	0.0545947051464619
120.930886983871	0.00288349983386915
120.955695867538	-0.0108257631641049
121.024440050125	0.00280658375344878
121.166388988495	0.0188660703627548
121.236160039902	0.0369328944074034
121.379124879837	0.096241878652652
121.471310853958	14.0967637139814
121.541035890579	14.1197870921701
121.681092977524	0.107692975876715
121.81129693985	14.2513694759171
121.828329086304	-0.0363021938882913
121.968369960785	-0.10568197925171
122.038092851639	-0.0927541123730951
122.118562936783	-0.0691746533352564
122.188350915909	-0.0753093636127193
122.361525058746	-0.101874866968043
122.42831993103	-0.0813552501125425
122.568356990814	-0.0796345511035028
122.638082027435	-0.10049318509909
122.772258043289	-0.0298708357386452
122.861515045166	-0.100010303128048
122.930264949799	-0.118841775067157
123.07811498642	-0.0664149318788283
123.216198921204	-0.00261318249977371
123.237091064453	-0.0721098081532148
123.378062009811	-0.0365190234433488
123.447829961777	-0.0852912580706118
123.518532991409	-0.160248914333318
123.588255882263	-0.184377360526605
123.761494874954	-0.145901777839994
123.828289031982	-0.176820357523569
123.968323945999	-0.148866725600424
124.038048028946	-0.158287375193831
124.19468998909	-0.127072227952027
124.279057979584	-0.104477368725659
124.351716995239	-0.0734901732616482
124.424368858337	-0.108289464164333
124.511681079865	-0.10613258182523
124.660501003265	-0.117694884279183
124.730225086212	-0.116237666935231
124.887840032578	-0.063766115477959
124.958541870117	-0.0416190463678507
125.02826499939	0.0019249814870772
125.174166917801	-0.00293548144995981
125.238025903702	0.0163699129215082
125.33802986145	0.044374923196381
125.40872502327	0.069814238711297
125.567326068878	0.0642970361147928
125.637042045593	0.0272759436470373
125.777077913284	0.00818367619604565
125.90930390358	-0.00837741251327095
125.927268981934	0.0925786009583351
126.083859920502	0.0726447971768156
126.157540082932	0.0561049924669259
126.22726392746	0.0390878549846221
126.368278980255	0.0425169867849853
126.438000917435	0.0682537952850897
126.580968856812	0.0627307052255865
126.647763967514	0.0285254658328675
126.72922706604	0.0177239958594075
126.800904989243	0.0118402881288233
126.97803401947	0.0535492329018084
127.049707889557	0.0295978840520661
127.119431972504	0.0348554152164429
127.259469985962	0.0101560390624922
127.329195976257	0.010440753214441
127.469244003296	-0.00951396013295103
127.562346935272	-0.0112791437739972
127.632112979889	-0.0604001965595327
127.775084972382	-0.0292401433405853
127.907305955887	0.00375834347467396
127.925276994705	-0.127323993052229
128.076066017151	-0.145984171029477
128.145792961121	-0.13275794448645
128.216497898102	-0.128652500058093
128.360422849655	-0.109540666968067
128.430145978928	-0.153228857011189
128.503778934479	-0.142062584076418
128.675060987473	-0.0513799206946182
128.743812084198	-0.0645678829963803
128.88380408287	0.0372688864373956
128.954550981522	0.0216298533352539
129.096543073654	0.022110330935508
129.131109952927	-0.0982936454355681
129.284837007523	-0.0537271249398081
129.355526924133	-0.0633972458509255
129.499460935593	0.0341930531148478
129.560419082642	0.0571788781020715
129.665274858475	-0.0200206118614474
129.735002040863	0.028813267854936
129.883828878403	0.263043723169126
130.023865938187	0.241923906304535
130.042809963226	0.148571619187134
130.185775995255	0.172102186494115
130.256485939026	0.0716494736260032
130.326199054718	0.0109028564817386
130.409597873688	0.0442591580056479
130.579084873199	0.350573532310317
130.649631023407	0.471795482926051
130.719357967377	0.27684280671096
130.87406206131	0.26869700606925
131.026781082153	0.502368688640239
131.045717000961	0.284086788431019
131.186733961105	0.3123354039151
131.257431983948	0.275131570119164
131.32813501358	0.228259655357395
131.468168973923	0.471325802403069
131.560358047485	0.187305315856332
131.631053924561	0.138680376465377
131.783788919449	0.219495631159482
131.855418920517	0.232433331136033
131.955467939377	0.437808131241383
132.024216890335	0.172457907557209
132.168168067932	0.103142325040768
132.23788189888	0.0410973391450504
132.380799055099	0.138519975926759
132.512094020844	0.377988164716122
132.531033992767	0.0455000862919874
132.674994945526	0.152479231279006
132.744704961777	0.0559066450248125
132.886690855026	0.287287690703863
132.957395076752	0.441341623938715
133.02711892128	0.137081833143363
133.168132066727	0.0817364134155376
133.237855911255	0.184413007161272
133.377897977829	0.409031273074248
133.429117990715	17
nan	nan
133.474161141315	17
133.547613859177	0.488442208296956
133.618313074112	0.493188810149086
133.761285066605	0.494958683803382
133.833940982819	0.269688525269633
133.977881908417	0.023877433710755
134.068114042282	-0.0854166263549132
134.137839078903	-0.129728413935467
134.280814886093	-0.0950030598603142
134.351507902145	-0.120746119222183
134.486659049988	-0.196599319685895
134.577867984772	-0.185264223473471
134.647593975067	-0.256034748585755
134.719269990921	-0.300885992540149
134.859308004379	-0.335110092740916
134.930985927582	-0.367319294140156
135.000710010529	-0.317097939377952
135.17492890358	-0.277752131937728
135.240746021271	-0.193341420725869
135.384644031525	-0.195346731388874
135.455389022827	-0.141755725253564
135.526088953018	-0.0900919014821149
135.669054985046	-0.162950677984536
135.808117866516	-0.197196537655174
135.82803606987	-0.00598838744616259
135.968075990677	0.0112389585307078
136.037796974182	-0.0221304804925424
136.177836894989	-0.0560752492128103
136.267044067383	0.0576225760491447
136.336818933487	0.0740683584965502
136.476852893829	-0.0199942090956391
136.550482034683	-0.0326204206210292
136.617276906967	-0.0600457161271279
136.788568973541	-0.0371820178461704
136.859273910522	-0.0545879859290928
136.92900800705	-0.0559205989157725
137.085629940033	-0.114642620187674
137.156332969666	-0.13408316774278
137.287580013275	-0.180603078066238
137.308479070663	-0.00557567085306232
137.46706199646	-0.0413167172397486
137.53678894043	-0.0359622859098039
137.696358919144	-0.0603297723186991
137.769998073578	-0.0494774978354471
137.839715003967	-0.0536677887102144
137.983836889267	-0.0205856722765674
138.050451993942	0.00272376304615918
138.183655977249	0.00941203430762982
138.273895978928	0.024932922165064
138.343612909317	0.000217101755815463
138.486577033997	0.057715384806766
138.557280063629	0.0475779392736939
138.657274961472	0.0783261829651316
138.726999998093	0.0814631648379027
138.868033885956	0.104543932078212
138.937741994858	0.0759202382140067
139.078752040863	0.0753459475225
139.160198926926	0.0463128062532725
139.229918956757	0.0162883914905514
139.375818967819	-0.0602510788451731
139.439698934555	-0.122849581756864
139.579693078995	-0.157793641248357
139.650410890579	-0.181983229632539
139.721121072769	-0.177792358869652
139.860179901123	-0.291533801981316
139.930881977081	-0.172113371053705
140.030876874924	-0.251768928431638
140.170871019363	-0.347820467281696
140.240640878677	-0.414105071822945
140.380686044693	-0.252629678205711
140.516804933548	-0.351431591357088
140.538681983948	-0.0962211936386019
140.679692029953	-0.130820106918783
140.750392913818	-0.0933259112829319
140.897264957428	-0.202579341674841
140.976667881012	-0.270685005401919
141.046480894089	-0.0899968890418315
141.186522006989	-0.189733739302607
141.257219076157	0.0217559888296748
141.327921867371	0.0637475644927754
141.467954874039	0.0707152726699967
141.537683010101	0.0208982101076991
141.637680053711	-0.0214147749741116
141.777670860291	-0.039648041380655
141.847437858582	-0.0257338505370051
141.98748087883	-0.0281564291577396
142.058192014694	-0.0419494031267895
142.127920866013	-0.0326050876511239
142.273802042007	-0.089287009601847
142.360136032104	-0.136714681170602
142.429849863052	-0.146764409124966
142.569890022278	-0.195914369580318
142.727457046509	-0.162527850910852
142.751330852509	-0.117655943312258
142.821049928665	-0.0990189403880031
142.964995861053	-0.170474960532957
143.03474187851	-0.204338416681612
143.10444688797	-0.186909581730525
143.274709939957	-0.265210083453677
143.344477891922	-0.255343874615761
143.484513998032	-0.345305687723851
143.558166027069	-0.319503819608347
143.630817890167	-0.357567407890773
143.773771047592	-0.459282039671049
143.908923864365	-0.54594659740712
143.928852081299	-0.266793364132589
144.069854974747	-0.180739776769364
144.145441055298	-0.129097214086421
144.216141939163	-0.193750098977745
144.359106063843	-0.0628664374885268
144.495235919952	-0.156879168401169
144.585468053818	-0.193888036992771
144.65617108345	-0.231711860621985
144.725895881653	-0.0417105835887419
144.795616865158	-0.0932620754992577
144.965928077698	-0.178167717608147
145.038579940796	0.099060675219043
145.175693035126	0.217336724253922
145.245414018631	0.0909671353330985
145.385470867157	-0.00595341596061161
145.481494903564	-0.0694375592654772
145.552243947983	-0.06954403103245
145.621969938278	-0.0862961886149556
145.762008905411	-0.180474630124337
145.906879901886	-0.281633170803811
145.925868034363	-0.288717344676755
146.067858934402	-0.373958101271221
146.137584924698	-0.244790791079055
146.280549049377	-0.336136478841183
146.351253032684	-0.380716922065741
146.424880027771	-0.285255662065428
146.520977020264	-0.33765947432078
146.66393995285	-0.175999226433184
146.733664035797	-0.224861219995944
146.811200857162	-0.130736118805185
147.026433944702	-0.063932906122389
147.050256967545	-0.00797393412188185
147.12096786499	-0.039577667883524
147.263921976089	-0.0839643252922713
147.333654880524	-0.126696914341693
147.485358953476	-0.217620057491922
147.556107997894	-0.0975759046519826
147.625832080841	-0.101628561464688
147.768800020218	-0.102956841786575
147.842427968979	-0.03626755499719
147.909245014191	-0.00730135012702249
147.979923009872	-0.00805104297477399
148.163908958435	-0.0999359556101247
148.23362994194	-0.00757232594495427
148.377577066422	0.0450904035132407
148.456090927124	0.0723777251722204
148.526792049408	0.0813124482666545
148.667804956436	0.124928349752622
148.805890083313	0.0692654370650754
148.824836969376	0.0837817795005673
148.966822862625	0.0271417410178216
149.036544084549	0.00912678078008611
149.180439949036	0.0491933796194601
149.279505968094	0.0189944739698245
149.346297979355	0.00876882645666655
149.486337900162	-0.0238469422762204
149.557043075562	-0.0183768187513493
149.626764059067	-0.00218010587077622
149.701370000839	-0.0185764149913723
149.871877908707	-0.0533747942529565
149.947268009186	0.0364318282076628


==> img/tikz/Testrunde-8.tsv <==
0	12.432547683768
0.017970085144043	12.4437707440842
0.0974609851837158	12.5145794075221
0.270699977874756	-0.996511818614161
0.340421915054321	-0.0766470206337111
0.476549863815308	0.0323843030731688
0.578508853912354	0.104736185013255
0.657027006149292	0.0952684284610861
0.727724075317383	0.106080708870293
0.800375938415527	0.10210436577681
0.979475975036621	0.200336871971189
1.04920101165771	0.12223691889406
1.12967205047607	0.112922107862014
1.27946996688843	0.25966254350331
1.34919595718384	0.0962380144709609
1.48632502555847	0.230596858647168
1.57361102104187	0.116123089226702
1.64333605766296	0.0752394094223003
1.714035987854	0.0839934693768249
1.86969804763794	0.0594893947053432
1.94139194488525	0.0658945483757787
2.08238792419434	0.0418335483298051
2.15504288673401	0.0281110777719711
2.22476696968079	0.0384748267791668
2.29741907119751	0.0432329214712244
2.46773290634155	0.185221588199051
2.55407786369324	0.0182645259463285
2.63257002830505	0.00923823264712809
2.7179229259491	0.0249336381847343
2.93022298812866	0.0313722759696304
2.9530770778656	0.0146081154893292
3.03744697570801	0.0305578085727927
3.18334794044495	0.00893688455001751
3.25405097007751	0.0855895916391471
3.39506101608276	0.197953873230862
3.49115490913391	0.226439199595987
3.55893492698669	0.172501647216478
3.62864995002747	0.190981981522906
3.78235793113708	0.269581979574683
3.85306000709534	0.199250825424768
3.92474007606506	0.156177444546424
4.001296043396	0.15478580123586
4.17161202430725	0.260575982269135
4.24914407730103	0.140425780193661
4.31985998153687	0.0900049924858681
4.47746896743774	0.104539792688797
4.54718589782715	-0.00911608725292901
4.68722486495972	-0.0204528329648284
4.77745795249939	0.0225168252603787
4.84815788269043	-0.0364477231426363
4.92276906967163	-0.0533813368721496
5.07745289802551	-0.0277918843163611
5.2213978767395	-0.0367408554850321
5.24521899223328	-0.0669931929042207
5.38716793060303	-0.0907502504023512
5.45791506767273	-0.072968506960013
5.52764201164246	-0.064374850249262
5.60518097877502	-0.043787799511037
5.77646589279175	-0.116519330159846
5.84521293640137	-0.0983120899058463
5.98622798919678	-0.108106639718528
6.0569269657135	-0.0400372378828706
6.12567687034607	-0.0130507357853844
6.27743005752563	-0.10546152986894
6.41746997833252	-0.0403959979007986
6.43640398979187	-0.0175823996091857
6.57742595672607	-0.096750106109603
6.64812397956848	-0.0160905282297392
6.73249888420105	0.0189509273905379
6.87253499031067	0.0568564170891221
7.00867104530334	0.105755170947553
7.02956295013428	0.110182285130286
7.17938899993896	0.17123916773971
7.24909090995789	0.175476843994943
7.3266339302063	0.145156203701571
7.40124607086182	0.139419184801923
7.57154989242554	0.203197727550368
7.6432249546051	0.121393817844115
7.78326797485352	0.0929735848998696
7.8588719367981	0.114402681342973
7.98619198799133	0.146768587540041
8.02271103858948	0.144826714774005
8.17739987373352	0.163523975342496
8.24616599082947	0.138024178256149
8.31684899330139	0.125722193419026
8.46372103691101	0.153082509578621
8.57250690460205	0.113157932407162
8.6422290802002	0.0893974468729937
8.72758603096008	0.0800593727054029
8.88618588447571	0.120893223907636
8.95687794685364	0.0812473811616314
9.03639698028564	0.09930539286173
9.13636493682861	0.159875605029288
9.2773768901825	0.136244055515533
9.35979986190796	0.0824975956952549
9.4256420135498	0.0725164480045422
9.5871410369873	0.0911850360354443
9.66369795799255	0.0677075831854204
9.73830795288086	0.0652072906913332
9.87933206558228	0.1589694603908
9.96076798439026	0.106396613251551
10.0900590419769	0.107588706741353
10.107048034668	0.176913569766857
10.2666158676147	0.156203215476314
10.336345911026	0.0941413706373346
10.4226698875427	0.0764988721476385
10.5792660713196	0.119357330454097
10.6490349769592	0.104186618813053
10.7304799556732	0.114275185192742
10.832426071167	0.329905398439465
10.9705159664154	0.15961437626699
11.0402388572693	0.150991206050673
11.1900489330292	0.241780458478058
11.2607409954071	0.148263482332819
11.3304679393768	0.0787556619978567
11.4792969226837	0.410943083370405
11.5646529197693	0.122353025541912
11.6343669891357	0.105428540245249
11.7744059562683	0.234505466669187
11.9105360507965	0.458760494085812
11.9314348697662	0.116858413211489
12.0890500545502	0.204324924835738
12.1597490310669	0.206368361932633
12.2324080467224	0.217789331014007
12.2991988658905	0.170777409394358
12.4714639186859	0.467586213458546
12.5411908626556	0.116299258206482
12.6812269687653	0.1576536483891
12.7538778781891	0.0233882982048286
12.8265330791473	-0.0396363132840989
12.9695038795471	-0.200136048153837
13.1124658584595	-0.265945699351416
13.133367061615	-0.183120949898555
13.2763340473175	-0.186470031369975
13.3499660491943	-0.0833106260487568
13.4206628799438	-0.0508566744544936
13.5626540184021	-0.114594280706939
13.7095279693604	-0.217895215516634
13.7323770523071	-0.0820166577083299
13.8763279914856	-0.140397507379362
13.9470250606537	-0.0958571465441622
14.0177199840546	-0.0498302951883716
14.0913550853729	-0.0479039268434498
14.2616648674011	-0.0144318282003901
14.3313908576965	0.0229218295358962
14.4733810424805	-0.0531026679709647
14.5431129932404	0.0152117425893543
14.6186878681183	0.0049346740277656
14.7831449508667	-0.150133751066427
14.8548150062561	-0.0191241453671047
14.9245419502258	0.0547856247488347
15.070436000824	0.0887561985303158
15.140163898468	0.0727930886489041
15.283038854599	0.152857653106036
15.3538339138031	0.0140646205363169
15.4235608577728	0.0523176432697881
15.5645740032196	0.0376266277724397
15.6342949867249	0.0289594292376982
15.7040219306946	0.0101042593956819
15.8743329048157	-0.185898094679246
15.9440560340881	0.000967130498057855
16.0880150794983	-0.0727683023881447
16.1587009429932	-0.0984618056817332
16.299712896347	-0.33526138557551
16.3215899467468	-0.10396450754903
16.4801349639893	-0.0912083988633583
16.5538120269775	-0.0341041657708097
16.6303739547729	-0.0446668549668097
16.769434928894	-0.291060516705748
16.8782188892365	-0.175916824776056
16.9538040161133	-0.114680140067062
17.0391540527344	-0.0309452920060878
17.1909129619598	-0.149504587167318
17.2791900634766	-0.398405078737152
17.3489198684692	-0.0538494420929645
17.4196150302887	-0.101341627399417
17.5625848770142	-0.119914134371601
17.6401209831238	-0.0383821164742635
17.7401220798492	-0.339816272996771
17.8801310062408	-0.320658568465019
17.9498789310455	-0.177506962770941
18.0235090255737	-0.067457085844703
18.2367959022522	-0.0769170884301467
18.2567150592804	0.00315444249043217
18.3254609107971	0.0538022573080621
18.468425989151	0.144338660066563
18.538153886795	0.16130088304755
18.6811189651489	-0.0726325905879417
18.7733070850372	0.0913637932564857
18.8430299758911	0.0924597775731613
18.9225189685822	0.0521607619336422
18.9922380447388	-0.0653140278695545
19.1674389839172	-0.581230597241358
19.2371649742126	-0.284060981000577
19.3069040775299	-0.109367485617707
19.470360994339	-0.00792009660725768
19.5371608734131	0.00987920007117005
19.7416498661041	-0.000131682951108658
19.7596180438995	-0.0437360408777963
19.8293399810791	-0.0393700275916373
19.9713280200958	-0.174098678164889
20.0410599708557	-0.0790488658413562
20.1810960769653	-0.152010962806347
20.3133180141449	-0.60340866761479
20.3342270851135	-0.121372303322564
20.4039359092712	-0.148305607553786
20.5615549087524	-0.242298336456514
20.6312770843506	-0.143472545155435
20.7010059356689	-0.150097232189207
20.8742439746857	-0.724416455178599
20.9468948841095	-0.0980903843599563
21.0263879299164	-0.0242045175170533
21.1810729503632	-0.0995061748791528
21.2517728805542	-0.0395156828360479
21.3898620605469	-0.328733465703893
21.407840013504	0.00823782013939223
21.5634920597076	0.145770064108453
21.6429798603058	0.193907560707095
21.7859029769897	0.354645841153379
21.8566470146179	0.288075914624167
21.9253959655762	0.222345065889949
22.0712909698486	0.151612829044077
22.1478550434113	0.100627705290784
22.2917940616608	0.0118261582456745
22.3595700263977	-0.0168041869156035
22.4595649242401	-0.0701096478066709
22.5292930603027	-0.0753082593870982
22.676167011261	0.0080696999019132
22.7458920478821	0.0792579959941193
22.8888549804688	0.155148032344815
22.9800679683685	0.235542028871115
23.0497899055481	0.190677357634771
23.120493888855	0.229820022511208
23.2761509418488	0.278537730445504
23.4113059043884	0.364319613708754
23.4292740821838	0.364319613708758
23.569314956665	0.256025301723506
23.6390368938446	0.28258254332216
23.7790749073029	0.169826941374975
23.8497710227966	0.112098033683891
23.9204759597778	0.151595117067237
24.0898110866547	0.12057869396082
24.1604669094086	0.182156676471702
24.248792886734	0.234033397682241
24.390781879425	0.352988140434671
24.4615030288696	0.420575789706191
24.5937099456787	0.475081016794441
24.6302299499512	0.47274753527269
24.7859098911285	0.4867867045765
24.8575699329376	0.468270137928781
24.9966309070587	0.216170015805321
25.0702588558197	0.182284374728416
25.1429190635681	0.178317399539142
25.2175250053406	0.178163048959559
25.3692779541016	0.168281305846386
25.5132210254669	0.190680360732764
25.5341339111328	0.201943656014492
25.6829478740692	0.15713297911435
25.7536509037018	0.155098111999689
25.8419229984283	0.172117656252968
25.9175140857697	0.193650233366667
26.0868558883667	0.366101429604972
26.1575469970703	0.310569572312859
26.2272710800171	0.376167155045645
26.367311000824	0.609809685688176
26.4995329380035	0.922416605255219
26.5936758518219	1.33233902003707
26.6604678630829	1.60691810798382
26.7301950454712	1.89504675052424
26.9327290058136	2.81361732341497
26.9575469493866	2.82857552557581
27.0272600650787	3.00381557613451
27.1692500114441	3.38716188665618
27.2389690876007	3.48485885553443
27.3096749782562	3.47032271242257
27.4789788722992	3.3184012464554
27.5487339496613	3.3047553322889
27.6887700557709	3.11394600158169
27.7594680786133	3.03932094100349
27.829195022583	2.79666192807125
27.9682569503784	2.53988134953148
28.0604438781738	2.18307115322858
28.1360368728638	1.94155951658994
28.206729888916	1.7832699460127
28.3594858646393	1.46550434182419
28.4409039020538	1.27133873398443
28.5877459049225	0.997831399018439
28.6594560146332	0.631748890704644
28.7291789054871	0.477456603624256
28.8867499828339	0.367416091502058
28.9574990272522	0.16915687448275
29.0574960708618	0.24589957949523
29.1272220611572	0.240712062898042
29.2174489498138	0.321287826229109
29.3701858520508	0.446961415226914
29.4399080276489	0.546100807190319
29.5897119045258	0.694003921521642
29.6857600212097	0.871402466467441
29.7565219402313	0.999618872922768
29.8369779586792	1.10530518817651
29.9877688884735	1.41849510998832
30.079843044281	1.73030311602641
30.1574769020081	1.96001163738313
30.231104850769	2.09459913913968
30.3193888664246	2.15303425851877
30.4662568569183	2.64593792735975
30.5389158725739	2.78361799586617
30.6096138954163	2.88305456906537
30.7818789482117	2.96174612956551
30.8525969982147	3.04798828872857
30.9223070144653	3.04578037086732
31.0711300373077	2.98335163116889
31.1408579349518	2.94149304889285
31.2857849597931	2.793291422382
31.4169778823853	2.60554474363964
31.4330370426178	2.63098267405371
31.5232720375061	2.54573565406734
31.6047079563141	2.23677167954872
31.7662270069122	1.83769930899516
31.898453950882	1.83671297487261
31.9193520545959	1.85279730515437
32.0759918689728	1.57206496331836
32.145712852478	1.47436605786193
32.2291140556335	1.36079925698198
32.298840045929	1.32657035258563
32.4730570316315	1.16910714750473
32.5398910045624	1.13309582718776
32.6105480194092	1.08332378025979
32.7623069286346	0.829383756447166
32.832053899765	0.796683120230101
32.9710919857025	0.682556827247311
33.0691390037537	0.56091160158525
33.1388850212097	0.589517754442412
33.2789299488068	0.570200041133171
33.4228479862213	0.591074372144236
33.4417889118195	0.608912246986431
33.5183489322662	0.591793296095311
33.6769359111786	0.533621947594979
33.7476508617401	0.532768705652561
33.8906109333038	0.600117394145251
33.9827508926392	0.543904341273826
34.0534930229187	0.566454672425639
34.1232268810272	0.60176768310625
34.192939043045	0.368886084622677
34.380833864212	0.0498692612449165
34.4515700340271	0.100856665103386
34.52126288414	0.0525374232069211
34.6710829734802	0.0949123163636418
34.7417659759521	0.110967812186928
34.891576051712	0.165539803880293
34.9124670028687	0.055761772282958
35.0671498775482	0.101171599403637
35.1368749141693	0.076279818887242
35.2807710170746	0.0838453921699287
35.3544490337372	0.0702446766327292
35.4271018505096	0.0426122845724937
35.5690958499908	0.0518578872753803
35.6417469978333	0.0480495559500902
35.7124500274658	0.0411878826632819
35.8124408721924	0.076550046252974
35.9671308994293	0.0420923996965339
36.038822889328	0.0332142549375174
36.1202540397644	0.00667091678749721
36.3266990184784	0.0222784196157715
36.3475940227509	0.0250118308140692
36.4202489852905	0.049886051897488
36.5661659240723	0.0256980869069174
36.6397769451141	0.0325866177400158
36.7876279354095	0.0964539528671473
36.8856248855591	0.0282858316409662
36.9602789878845	0.0417344094169945
37.0299990177155	0.0424937962490475
37.1729710102081	0.049153339335108
37.2475769519806	0.0491817111474155
37.3221859931946	0.0699645154378601
37.3967900276184	0.0510895046440432
37.5671038627625	0.116777869455044
37.6495199203491	0.0294511775552699
37.7202270030975	0.01987631718867
37.8612358570099	0.0111078597793117
37.9338920116425	-0.00159549121582714
38.0817449092865	0.0135836383774226
38.172956943512	0.0302952529336853
38.2524399757385	0.0381468513905521
38.323145866394	0.0252293969041162
38.4055619239807	0.0296596199096442
38.559280872345	0.078779135693317
38.6690359115601	0.0937348999546259
38.747554063797	0.0718845212480375
38.8280298709869	0.0485497760147879
38.9075100421906	0.0389766818057158
39.0621929168701	0.0133420538376825
39.1397340297699	0.0398885582782551
39.2397298812866	0.0639512975822143
39.3807439804077	0.0541455001514226
39.4514470100403	0.0503099624754437
39.5211679935455	0.0492942019439848
39.6680419445038	0.0678707652026631
39.7426478862762	0.0694580832867882
39.9012479782104	0.107491833148305
39.9250679016113	0.084721018630658
40.0758409500122	0.0482170013521532
40.149472951889	0.0568312720328858
40.2270128726959	0.0551198335599317
40.3162839412689	0.0673612968906596
40.4709560871124	0.0925460882222033
40.5758340358734	0.116092113076952
40.6572768688202	0.0455615434281746
40.7299530506134	0.0383335035697012
40.8162589073181	0.0452123733630554
40.8967289924622	0.0268622265442708
41.0689928531647	0.0595338455828998
41.1387388706207	0.0209398078345391
41.2133240699768	0.0480472830853778
41.3767549991608	0.0190828851876734
41.453360080719	0.0288252597772924
41.5308508872986	0.0110104193908906
41.659187078476	0.038127797206549
41.7328479290009	0.0126808149959672
41.814288854599	0.017696451555512
41.8937919139862	0.0174966392967999
42.0631139278412	0.0195220051177571
42.1494388580322	0.0243691250428402
42.2611548900604	0.0398780566488934
42.3493909835815	0.0251061988659469
42.4318699836731	0.0444946717483781
42.519161939621	0.0412361964715107
42.5986459255219	0.0116066237763395
42.6869299411774	0.041097640930305
42.877758026123	0.00344738353838814
42.9474730491638	0.0028906935565356
43.032821893692	0.00212906660057044
43.1221079826355	0.0297144807653407
43.2074270248413	0.0320613280326434
43.2976610660553	0.0622955221690749
43.4689450263977	0.0125008652730401
43.5005850791931	0.0348789576007427
43.6660289764404	0.0209105891659362
43.7474589347839	0.029005262519215
43.8376910686493	0.0292482948821764
44.0109510421753	-0.00615224090564759
44.0376880168915	0.00852851344473393
44.1162049770355	-0.00570060828165353
44.2015469074249	0.0324226004249137
44.3630709648132	0.0571377056215336
44.44060587883	0.0748559526651533
44.5230278968811	0.100379090010323
44.6044709682465	0.0901833153947003
44.6907980442047	0.0806457586875169
44.858195066452	0.0127479004922417
44.9406020641327	0.0259324424024339
45.0249719619751	0.0240649865261293
45.1103248596191	0.0433600705722892
45.1995768547058	0.0192492124462103
45.2888369560242	-0.000675111050961519
45.3780889511108	0.0472444879074896
45.5571889877319	0.0193624156137702
45.6708118915558	0.148675639697196
45.7513499259949	0.153821578703715
45.8366749286652	0.142762489048085
45.9259350299835	0.114008690896524
46.1030790805817	0.0792586540268747
46.1366899013519	-0.00142837569346632
46.2200689315796	-0.0285908167899205
46.3034598827362	-0.00725741649006295
46.401524066925	-0.029348050612322
46.4917430877686	-0.0501276318465038
46.5897870063782	-0.0514405902846722
46.7796289920807	0.0271506462222408
46.8493499755859	0.0195280899477481
46.9327540397644	0.0172705546930505
47.0210280418396	0.0187708631440842
47.1063809394836	-0.0125366953420976
47.2005159854889	-0.0538843517738972
47.290745973587	-0.0524359193570199
47.3819630146027	-0.0620216686316635
47.5698490142822	-0.0651349773292011
47.600506067276	-0.0249125295578434
47.6907420158386	0.0184316700891767
47.7926909923553	0.0305870862481061
47.891716003418	0.0644473622026549
47.9975728988647	0.0903596583074204
48.0927069187164	0.0969573787270601
48.2005000114441	0.120593361602916
48.407919883728	0.127344293181221
48.4424819946289	0.144001361595013
48.5405268669128	0.163995952362196
48.5408709049225	0.163287954276845
48.6399579048157	0.124216372229345
48.7428679466248	0.104441096342304
48.8487269878387	0.132422080332201
49.0493080615997	0.0951991521031061
49.1200129985809	0.0968885572765679
49.2092669010162	0.114090123074481
49.3063349723816	0.117072394340131
49.3916790485382	0.106177046622738
49.4868109226227	0.0754997478751029
49.5799610614777	0.0397594160156363
49.768828868866	0.0279486423678961
49.8004639148712	0.0659406778331508
49.8906989097595	0.0457043566571986
49.9867990016937	0.0559877813559488
50.0828840732574	0.0606558949316209
50.2610058784485	0.0280038939044367
50.3463568687439	0.0146757100538988
50.436586856842	0.0306069945669716
50.5238900184631	0.00753114711288028
50.6170508861542	0.0398095232272127
50.7092390060425	0.0015335491473305
50.8033769130707	0.00769291983443132
50.8926348686218	0.0316693009938636
50.9877009391785	0.0284453167745031
51.1580610275269	0.0352527801885998
51.2482900619507	0.0180120659125347
51.3355960845947	0.00979731224301084
51.4229249954224	0.0501233874970275
51.5062918663025	0.0619191708655897
51.6893019676208	0.0497902501768284
51.7199630737305	0.092688421301597
51.8072650432587	0.0935097299176775
51.9726939201355	0.0753455757528396
52.0521829128265	0.059132882146649
52.2195670604706	0.110088927519664
52.2472929954529	0.0816734069438976
52.3277728557587	0.0853183489564895
52.4062790870667	0.0883647447542266
52.5629198551178	0.0771682744154258
52.7263989448547	0.0188253666640978
52.7482619285583	0.0248397415898438
52.8287289142609	0.0189462886721401
52.9072668552399	0.0279599383146856
52.9877109527588	0.0428781005382906
53.0779430866241	0.0818460619810555
53.2570390701294	0.0245678651431156
53.3267850875854	0.0338107936979348
53.4072320461273	0.0455755150109525
53.571594953537	0.0507247456005704
53.6511740684509	0.05598472032435
53.8175799846649	0.0834107715423347
53.8404278755188	0.0493187602410501
53.9208970069885	0.0401395932592976
53.9974579811096	0.0510231517628839
54.1589848995209	-0.00421007214044877
54.324266910553	-0.0308569054045957
54.349212884903	-0.00150101960499605
54.4335820674896	-0.0118666643731036
54.5189340114594	0.00748302104348042
54.6003758907318	0.0300516037980394
54.6769390106201	0.0296542439114162
54.857027053833	-0.0300908907569113
54.9267408847809	0.129036746244047
55.0091850757599	0.159057567494056
55.1726369857788	0.124688777564542
55.2521200180054	0.127480248888883
55.3384480476379	0.0892307490995545
55.5038778781891	-0.0475968871384609
55.5296590328217	-0.0207703376894575
55.612076997757	-0.0573350439902267
55.7013309001923	-0.0938899342289847
55.7808239459991	-0.0845173654445954
55.9599380493164	-0.261414959051422
56.0472259521484	-0.223610253870506
56.1335558891296	-0.150121004182065
56.2589399814606	-0.407375418704197
56.3423399925232	-0.379270932322774
56.432569026947	-0.287896964739472
56.5218279361725	-0.0939670192785353
56.6120579242706	-0.146267226486014
56.700336933136	-0.0700808641817865
56.802286863327	-0.215121279521508
56.9579050540924	-0.198601017039627
57.0491590499878	-0.15675710676436
57.136461019516	-0.0466826162432152
57.2218079566956	-0.0593710719226177
57.3071758747101	0.0163935547896159
57.489187002182	-0.130047819061499
57.5159468650818	0.0438918557819949
57.5983650684357	0.10917154788304
57.7581250667572	0.122489667414534
57.8442568778992	0.122465285410442
57.9315629005432	0.111252350024781
58.0120289325714	0.050676092717989
58.0973799228668	0.068489641696587
58.2706189155579	0.0309410223906212
58.3471908569336	0.0611600636500143
58.4325308799744	0.0845735521035795
58.5120239257812	0.0796847301874344
58.5964138507843	0.11461150076221
58.766706943512	0.209333365311474
58.841325044632	0.203190258268712
58.9139649868011	0.152782868368858
59.0618200302124	0.228057391524079
59.2164988517761	0.165887613659578
59.2403280735016	0.0742914442872067
59.3188459873199	0.0451451077894358
59.405170917511	0.0190088124135457
59.5676679611206	0.0868893133459903
59.7261679172516	0.129290655228631
59.7510650157928	0.0890272290245697
59.8256690502167	0.0929697533594851
59.9032089710236	0.0650487944754712
59.9934380054474	0.0617145287198593
60.1639790534973	0.0362620845507386
60.2471439838409	0.0107700726268103
60.327614068985	0.00462988246668061
60.4071018695831	-0.0021447046643619
60.5071120262146	0.0520268278326395
60.661810874939	0.000175888216478626
60.7412779331207	-0.00104919407753101
60.8207759857178	0.0170973639976637
60.9041640758514	-0.0197029477615338
61.0793480873108	-0.00354152246464245
61.1266169548035	-0.0474382880993343
61.2100119590759	-0.0557950417513613
61.2953670024872	-0.0516721766861536
61.4559099674225	0.0416775483626051
61.5402810573578	0.0358422363855517
61.6568338871002	0.0729352560183951
61.732470035553	0.0625664897490772
61.8178150653839	0.0832967971679111
61.9002568721771	0.0387222773728571
61.9826509952545	0.0416471410261021
62.1578500270844	0.0476626236000861
62.1884880065918	0.0303167897947496
62.3520090579987	0.0405958338551464
62.4392869472504	0.0141007394635828
62.5285458564758	-0.00530157114627627
62.616837978363	-0.0151355062743335
62.7168228626251	-0.0194775076873519
62.7875220775604	-0.0478960292268411
62.9627180099487	-0.0737118546245146
63.0470888614655	-0.0889412664758424
63.1285309791565	-0.139915955167144
63.2920188903809	-0.393961355964835
63.3177878856659	-0.250426206474121
63.4715039730072	-0.254401772098207
63.5529410839081	-0.141275738690863
63.6363348960876	-0.117651536239409
63.7822329998016	-0.28194679636132
63.8089878559113	-0.0228256052489577
63.9636840820312	-0.0234656418468653
64.0382790565491	0.00362331703551533
64.1158170700073	-0.0949652672540164
64.1904320716858	-0.0070311774256222
64.3607370853424	-0.057257628009336
64.4333899021149	-0.0220269450774158
64.5128929615021	-0.0360723617279497
64.6695189476013	-0.0571951768627565
64.7451059818268	0.0220796771001694
64.9095540046692	-0.273636375211979
64.9324069023132	-0.00359476545279058
65.0118908882141	-0.0155241894600406
65.0904099941254	0.0232962685825528
65.2607109546661	-0.138289081520986
65.3402218818665	-0.0559445857206864
65.4167618751526	0.0263240051394282
65.5772759914398	0.0375627945729873
65.6528508663177	0.0688408237098965
65.7294569015503	0.206367601636747
65.8099210262299	0.15424791475081
65.8952739238739	0.110943213978332
66.0694890022278	0.127371127876446
66.1392168998718	0.0553014030236234
66.2255380153656	-0.0200099380809435
66.3782289028168	-0.129418456512981
66.4528970718384	-0.154529464214897
66.596822977066	-0.4176778297663
66.6206619739532	-0.190479571400451
66.7675249576569	-0.15600309317961
66.8401758670807	-0.0845526137033712
66.9890038967133	-0.00997727603363652
67.0782558917999	-0.181496884341346
67.157751083374	-0.0695782549972623
67.2274739742279	-0.0480505639330615
67.3714158535004	0.0475243551398052
67.4460220336914	0.0716398218643679
67.5196530818939	0.0639489032270539
67.5932860374451	0.0386524867186187
67.7684829235077	0.033187553778717
67.8382029533386	0.0675095573642124
67.9831240177155	0.0897224823297416
68.0538258552551	0.00434800536279711
68.1235530376434	-0.016407923860263
68.2801928520203	0.0387708083058671
68.415344953537	0.14277197658118
68.432333946228	0.0421802017165485
68.5049920082092	0.0297479113433883
68.6626038551331	0.0748793350142383
68.7401440143585	0.16853265120678
68.8782260417938	0.44075338972486
68.9713869094849	0.411160677800906
69.041111946106	0.387460033485629
69.1118109226227	0.545957428280235
69.2655210494995	0.523325662047397
69.3430600166321	0.631203790287556
69.4401218891144	0.72937770102909
69.5108270645142	0.792383966303453
69.6703939437866	0.412105179406528
69.7479360103607	0.252858220470676
69.8274219036102	0.326564758796925
69.9889440536499	0.498228460121193
70.0166749954224	0.541674932497505
70.1694118976593	0.380355548781306
70.2459709644318	0.301866599957747
70.3244829177856	0.380015687642209
70.4772138595581	0.508704540710057
70.5703790187836	0.583993017854718
70.6401019096375	0.67031234474019
70.7811188697815	0.872469272261471
70.9279868602753	1.24495987334451
70.9527928829193	1.27418820015504
71.0254468917847	1.4247689681286
71.1693909168243	1.73904967554203
71.240091085434	1.89007941466047
71.3156750202179	2.07760667708077
71.4166510105133	2.32125613519549
71.566456079483	2.59737117785549
71.6361789703369	2.66967529182158
71.7850048542023	2.73701162444193
71.9211490154266	2.57214410979544
71.9410579204559	2.53677320814806
72.018590927124	2.47380658748337
72.1781630516052	2.54350535393598
72.2508158683777	2.52537204713118
72.3400719165802	2.59858774022277
72.4224910736084	2.65728159482804
72.5088150501251	2.72680394986213
72.5931990146637	2.74262743814689
72.6883080005646	0.235654801591737
72.7736508846283	0.169291890579403
72.9683799743652	0.216402807073352
73.0380990505219	0.325900910205194
73.121505022049	0.233082190115646
73.2058758735657	0.201258582881906
73.3703269958496	0.191694857106313
73.5278458595276	0.0695511898970338
73.5527439117432	0.100095699844315
73.6419930458069	0.0728812951976323
73.7127130031586	0.0741751504254662
73.8585920333862	0.0709999864274398
74.0035300254822	0.180373822501895
74.0244090557098	0.0909992583086652
74.1654260158539	0.103504266415747
74.2351479530334	0.112315453066312
74.377142906189	0.219025103361377
74.4468629360199	0.0924386926857057
74.5175669193268	0.0905713860320336
74.6868550777435	0.072730742231931
74.7576010227203	0.109524118141632
74.8312380313873	0.0816597039258049
74.9156060218811	0.0940493639512194
75.0722439289093	0.0683418013180468
75.1488049030304	0.0682454144439966
75.2282919883728	0.0728956010799759
75.3868970870972	0.198159958808503
75.4155960083008	0.0924837830546643
75.5663759708405	0.0904396952199011
75.6439130306244	0.0309410102538692
75.7224209308624	0.0244030618025644
75.8878488540649	0.134801556069277
75.9126560688019	0.0878787043602234
76.0692939758301	0.116684236184526
76.1487860679626	0.120006708474934
76.2302370071411	0.171690387926237
76.3087408542633	0.141034874851412
76.3881878852844	0.186902725249482
76.5585460662842	0.296171350562078
76.6390099525452	0.229927713784223
76.720449924469	0.132197122122751
76.8028869628906	0.157372523668446
76.9683039188385	0.243229418826342
77.0458378791809	0.158386542484971
77.2015020847321	0.209351236267558
77.222393989563	0.121830835379068
77.3048179149628	0.126881974531791
77.4673149585724	0.125644066257756
77.5409479141235	0.0784554233981503
77.6311779022217	0.0875810969090196
77.7106690406799	0.0496016119178666
77.8702318668365	0.0611605844816356
77.9721879959106	0.00748018931698979
78.0419099330902	0.0173067927153081
78.1878099441528	-0.00126375887043295
78.2585098743439	-0.0395256000950486
78.3585069179535	-0.0313992652082824
78.428230047226	-0.0277496399422823
78.5820090770721	0.0208735537259113
78.6506888866425	0.0249796774036479
78.7204129695892	0.0439165018329923
78.8672819137573	0.0259299034069311
78.9799780845642	0.0553896679234036
79.0506808757782	0.0583489174418865
79.120414018631	0.0782956099795413
79.3365669250488	0.0904096306604814
79.3555569648743	0.0545257772400394
79.4321188926697	0.0290098944346742
79.5068690776825	0.053336424194006
79.6623859405518	0.0513516844206325
79.7506709098816	0.0496680967509846
79.8272290229797	0.0509786407771919
79.9164819717407	0.0462400334983855
80.0174570083618	0.0307762290572633
80.1682679653168	0.0826688542106577
80.2418699264526	0.105506149045823
80.3194119930267	0.0977774668336284
80.3968498706818	0.0804326991428717
80.5574889183044	0.0639442494903513
80.6623640060425	0.125019424895433
80.7418599128723	0.130340661640226
80.820384979248	0.0968688396240829
80.8988969326019	0.0797397956579804
81.0613870620728	0.0439112779382107
81.0891180038452	0.00675599841303409
81.2525899410248	-0.0688936742480468
81.3408260345459	-0.0483062833568439
81.42817902565	-0.0863544428139686
81.5203759670258	-0.120990963983273
81.6096179485321	-0.153231910981882
81.7086398601532	-0.091697996629966
81.793007850647	-0.125962044145847
81.9652750492096	-0.153800249281526
82.0476899147034	-0.194969667579954
82.1369478702545	-0.227834661111228
82.2203509807587	-0.232480537316651
82.3095998764038	0.118404554062176
82.3920180797577	0.0933249590249208
82.5594010353088	0.295631702790793
82.6613459587097	0.325993717773326
82.7388858795166	0.363387675141725
82.8213069438934	0.371911408393922
82.9017760753632	0.413012371446754
83.0671999454498	0.485379911777317
83.1789300441742	0.521770307461198
83.2486438751221	0.537271395967968
83.3261818885803	0.564427326584587
83.4710998535156	0.702581201826371
83.5408260822296	0.755648724063931
83.6193408966064	0.807711181690861
83.7193388938904	0.867980735928699
83.8652708530426	0.859720138322613
83.9369149208069	0.886392735652215
84.0818018913269	0.862722476593387
84.1525359153748	0.820191236042978
84.2964758872986	0.973396818946052
84.3759679794312	0.978493441490015
84.4476449489594	1.00414431079909
84.5183429718018	1.05283717027967
84.6632640361786	1.21770661903265
84.7476389408112	1.30080133414003
84.8866970539093	1.51752111856473
84.9700999259949	1.62717713827797
85.0398190021515	1.73079713656127
85.1798610687256	1.92084829073185
85.2505569458008	1.98296375676938
85.3202838897705	2.00064522014084
85.4896190166473	1.79514056848606
85.5603199005127	1.80310673837875
85.6300408840179	1.7122509685424
85.7710590362549	1.67697470566042
85.8407819271088	1.56073674829934
85.980819940567	1.60296439047758
86.0690958499908	1.62449929575264
86.144681930542	1.63202764882348
86.2134280204773	1.74702263532543
86.3690919876099	1.9695744050644
86.4505350589752	1.97968846634822
86.5280699729919	2.14867000087505
86.6183159351349	2.348784121066
86.6977949142456	2.46206024254507
86.7870578765869	0.155569459224131
86.9602899551392	0.357570743897277
87.0417349338531	0.164529257586988
87.1417489051819	0.255556062213753
87.2124319076538	0.325360365239341
87.3720030784607	0.460906238440636
87.4514920711517	0.0659006608611161
87.5309810638428	0.0595704569150683
87.6876220703125	0.16668405821153
87.7124240398407	0.152894413689886
87.8798038959503	0.0886875539332674
87.9505069255829	0.0910055084341366
88.0202338695526	0.070271788286199
88.1612448692322	0.202144278279059
88.2583129405975	0.085025277478227
88.3299908638	0.0703849066529969
88.4817450046539	-0.00129528764012221
88.6266629695892	-0.0292202976060292
88.6465818881989	-0.0301467666687625
88.7221710681915	0.0128112473018192
88.8690400123596	0.0222377405042362
88.9407188892365	0.0501145045030285
89.0114200115204	0.0560151303833063
89.1807720661163	0.18867724873512
89.2563500404358	0.0515882678522424
89.3329088687897	0.0862316910536514
89.4797620773315	0.0384789710839861
89.6217648983002	0.156457820572808
89.640704870224	0.138626994513952
89.7221479415894	0.127648338602985
89.7957808971405	0.125925944978452
89.9592709541321	0.102466536363867
90.1178460121155	0.216108480153888
90.1406970024109	0.130934723519434
90.2250690460205	0.085635777326619
90.3709809780121	0.119135750437199
90.4445888996124	0.136494707385424
90.5152928829193	0.122632943705526
90.6152908802032	0.210229471989944
90.7680280208588	0.169416602910047
90.8387279510498	0.183491057003437
90.9191970825195	0.147173937725501
91.0719239711761	0.162400277398984
91.2090358734131	0.258659321778691
91.2289550304413	0.0924220571048373
91.3689918518066	0.159345328582187
91.4387149810791	0.124465577172423
91.5260200500488	0.0831938760186333
91.6680099964142	0.0998129167621578
91.8061039447784	0.263975808182472
91.8279678821564	0.158316298851663
91.9699709415436	0.195134187142703
92.0396809577942	0.179854544496557
92.1152639389038	0.113394886554879
92.2875289916992	0.167593468283087
92.3582329750061	0.133774546996875
92.4279479980469	0.122186676051705
92.5679919719696	0.113738480791788
92.6377439498901	0.115821368474965
92.711345911026	0.109834845606013
92.8699378967285	0.266376058138636
92.9601728916168	0.13154658016429
93.029895067215	0.126476542280834
93.1797230243683	0.154848402415428
93.2503979206085	0.103865462164812
93.3211009502411	0.146703638555913
93.4621288776398	0.0959024434870521
93.5318388938904	0.0692322666396024
93.6806640625	0.110269214731112
93.7513680458069	0.0764301153009583
93.835736989975	0.0752000415702163
93.9357509613037	0.200517856758463
94.0054769515991	0.11659268783335
94.1621010303497	0.13314862559983
94.2318248748779	0.13681796083095
94.3826019763947	0.122176292961683
94.4796710014343	0.251743582525659
94.5503890514374	0.113569267713089
94.6210720539093	0.148745920180538
94.7611119747162	0.0770963982377957
94.9001660346985	0.164260783941511
94.918135881424	0.00517808076190107
95.0630619525909	-0.0226709416975091
95.1298549175262	-0.0178320277397752
95.2708668708801	-0.0194857569028564
95.3405878543854	-0.0102083192419897
95.4191038608551	-0.00681496421998062
95.5894179344177	-0.0236630107809255
95.6601190567017	-0.02656568036819
95.7298650741577	-0.0337563761581272
95.8698930740356	-0.00221446589683083
95.9396069049835	-0.00167856709164482
96.0718278884888	0.070757182138447
96.1806130409241	0.0149102926184561
96.2513160705566	0.0490053477980084
96.3210408687592	0.0548678464235728
96.5255279541016	0.17853895933828
96.5415449142456	0.0548556484434073
96.681578874588	0.106058135532969
96.752317905426	0.114871576064974
96.8922710418701	0.0215532434599908
96.9757170677185	0.0751598051071305
97.0454390048981	0.0188647928657666
97.1259109973907	-0.0363736486467197
97.2659449577332	-0.0735734730069524
97.3356690406799	-0.117431434592024
97.4356660842896	-0.0580844735074741
97.5757060050964	-0.187334179079194
97.645427942276	-0.0769307324728565
97.7854669094086	-0.103322794918739
97.9206209182739	-0.0328375984965668
97.9385879039764	-0.032711450288577
98.0786240100861	-0.0838711987129024
98.1483478546143	-0.0349561504758533
98.2883849143982	-0.110929680817694
98.3678739070892	-0.022269437046873
98.4375998973846	0.0172412857303605
98.5122079849243	0.0807574117273511
98.6668999195099	0.171435458852283
98.7366089820862	0.223241159719809
98.8366160392761	0.258707173326169
98.9766519069672	0.27893324503259
99.0463728904724	0.214684905885942
99.1873888969421	0.202438768547196
99.2580969333649	0.174399873690273
99.4000780582428	0.223659924490736
99.4190430641174	0.130292742862018
99.5600318908691	0.126545219089596
99.6297619342804	0.0814352604611308
99.7697999477386	0.111677842337901
99.8395190238953	0.0843706862732958
99.9268269538879	0.0899648563126725
100.071744918823	0.0685734266959059
100.148308038712	0.0853348280377375
100.225839853287	0.0988365832750446
100.310221910477	0.0720140389504493
100.484431028366	0.0972073426567128
100.555137872696	0.0941244542165833
100.630717992783	0.108976447517229
100.715090990067	0.114409826677246
100.868793964386	0.0538499538157033
101.00981092453	0.0505916179183252
101.031687021255	0.0857177025109621
101.171730041504	0.0717087026746945
101.241446971893	0.0753142171275378
101.317034006119	0.0570708420169588
101.480504989624	0.0632504966354901
101.552187919617	0.0792829608584675
101.622885942459	0.0894700760844742
101.778550863266	0.113747450645494
101.850224018097	0.0957920397390382
101.925809860229	0.0734618098583617
101.997485876083	0.0979025246449261
102.175611019135	0.0962122344128069
102.247287034988	0.0927908856207438
102.321910858154	0.0926912175356627
102.462907075882	0.0630411064649579
102.537514925003	0.0757939836544139
102.612123966217	0.0786266414485226
102.831223011017	0.0715285564137709
102.853134870529	0.0779988088804124
102.927754878998	0.0801458422439474
103.08144903183	0.0427101417764462
103.153128862381	0.0307731748767175
103.29905295372	0.0138581353814828
103.321874856949	0.0266968690362575
103.46581697464	0.0179815388908118
103.536520957947	0.00690422576284178
103.684365034103	-0.0183175803584312
103.751117944717	-0.0324348404686106
103.851161003113	-0.073452337887705
103.920896053314	-0.00659018967729708
104.060922861099	-0.00169453412320308
104.13064289093	0.0182080869625381
104.276539087296	-0.0794136322889649
104.3648250103	-0.0606256668845226
104.43456697464	-0.040307582418361
104.577516078949	-0.0914649009170851
104.647237062454	-0.0320060323527329
104.786320924759	-0.184191216148637
104.875556945801	-0.0896675138754226
104.946256875992	-0.0127260966019449
105.089218854904	-0.082564174147862
105.21949505806	-0.296131361446722
105.240388870239	-0.0922046391206592
105.381407022476	-0.113194058249114
105.452105045319	-0.0414819633524672
105.521832942963	-0.0546883328915087
105.59253692627	-0.0533572664106323
105.762799024582	-0.196778891846652
105.832565069199	-0.14263956142096
105.97260594368	-0.270718087191664
106.046235084534	-0.140456723947413
106.184329032898	-0.518062975550826
106.270642995834	0.00489575400492726
106.340365886688	0.0039200777180568
106.485287904739	0.0566947329911329
106.551120042801	0.174722383940907
106.620827913284	0.226767097968732
106.760869979858	0.308289796335917
106.830612897873	0.298387457951559
106.902271032333	0.278082306555024
107.072582006454	0.385140074936221
107.142302036285	0.319394171071849
107.213005065918	0.205783204933699
107.358902931213	0.105062423958319
107.431554079056	0.0133594138084838
107.580384969711	-0.381081325289454
107.675514936447	-0.13825588751158
107.747178077698	-0.0838101496886168
107.817877054214	-0.0824355449115721
108.029331922531	-0.103615149947551
108.050099849701	-0.110751112598063
108.119823932648	-0.109932222419934
108.280318021774	-0.283012582952697
108.351069927216	-0.197314238850767
108.420791864395	-0.0112341158050597
108.560831069946	0.013103437021714
108.635438919067	-0.0327661892341808
108.735439062119	-0.400890199356729
108.8774330616	-0.157993028713182
108.947154045105	0.0471017606587818
109.08713889122	0.0962702210334072
109.157890081406	0.0884477122984411
109.227612018585	0.148828439353666
109.370600938797	-0.238886329225615
109.465648889542	0.0686433435436609
109.535444974899	0.124801356493903
109.609049081802	0.121380376107155
109.767646074295	0.173522104638316
109.860806941986	0.0567581798837686
109.952017068863	0.170676628113236
110.021733999252	0.170649386218157
110.165682077408	0.148313133144734
110.23540687561	0.138610625262237
110.304152965546	0.0906218746277361
110.475440979004	-4.5551379557196e-08
110.544195890427	-0.0426103366658666
110.615869045258	-0.0977107962310875
110.769577980042	-0.069801161480914
110.845160961151	-0.080048970528118
110.986180067062	-0.147667995357692
111.071522951126	-0.365661758266763
111.15492105484	-0.170947202032245
111.236376047134	-0.197495197435751
111.314862966537	-0.0841570673856129
111.478344917297	-0.173728185481462
111.554915904999	-0.127960740848248
111.698874950409	-0.491957843413424
111.721705913544	-0.171336353753279
111.862716913223	-0.202752672456552
111.94416308403	-0.122925091322493
112.014858961105	-0.168114577369465
112.103142976761	-0.0862353632006014
112.274427890778	-0.384762852504202
112.34513092041	-0.040671654996558
112.418758869171	0.0787539207028543
112.558798074722	0.243491291095933
112.698832035065	0.236420161401577
112.737310886383	0.328931235987917
112.825589895248	0.321775907674772
112.900194883347	0.317748402839575
113.058789014816	0.206212961565209
113.2144510746	0.241066259033795
113.234372854233	0.190000196811632
113.308000087738	0.19689990756634
113.468492984772	0.153715682860983
113.548037052155	0.176018298636881
113.624594926834	0.245917606718518
113.700181007385	0.159070460376015
113.875371932983	0.366988701563443
113.94020986557	0.461310335908544
114.086108922958	0.702701672340711
114.155838012695	0.875029552403964
114.225558042526	1.01101025831045
114.3880610466	1.73398609959664
114.459733963013	2.05750101624765
114.529458045959	2.3955074447648
114.669499874115	3.01742897381356
114.808559894562	3.22223468691688
114.827501058578	3.25481204667112
114.967540979385	3.47290186770236
115.047036886215	3.60086976551884
115.187067985535	3.83422948673611
115.260694980621	8.72859545485308
115.327491044998	8.83287289205683
115.397213935852	8.99334026459187
115.567523002625	9.29981060895492
115.63724398613	9.46161826280764
115.777303934097	9.73110022356414
115.847009897232	9.84649610005409
115.98704791069	10.1192122040915
116.117312908173	10.389817010898
116.134309053421	10.4302672920861
116.214789867401	10.5796847185601
116.378251075745	10.8355016062988
116.447970867157	10.9331171282566
116.58412694931	11.116394802913
116.680194854736	11.2536597263411
116.751880884171	11.3515749096093
116.821598052979	11.4313174791117
116.981168985367	11.6300930420828
117.051869869232	-0.692272896437762
117.151867866516	-0.566639727476751
117.221588850021	-0.134823424606454
117.361639022827	0.00576230773503461
117.441118001938	0.066547040126185
117.511822938919	0.0881192919754703
117.667479038239	0.114229396249552
117.804602861404	0.196093128018152
117.820599079132	0.12467231261628
117.960638046265	0.115449975972609
118.03036403656	0.119700694590982
118.170403003693	0.0886075592615025
118.240136861801	0.130262009802751
118.3762550354	0.24568439211458
118.467479944229	0.0904298435619211
118.538167953491	0.125464667238505
118.678204059601	0.119874704645222
118.747928857803	0.124394704416092
118.847925901413	0.212085179373576
118.987962007523	0.173647110394894
119.058672904968	0.124302395500598
119.128409862518	0.0795771250442652
119.268425941467	0.0610802494317184
119.398694992065	0.108888779526835
119.412755966187	0.060103590892906
119.569397926331	-0.00895324642069362
119.639117956161	-0.0219719140654959
119.721536874771	-0.0161823780240518
119.861571073532	-0.0331773445991637
119.931313991547	-0.0140832871957013
120.071287870407	0.0343035271918168
120.143993854523	0.0609591732809669
120.284025907516	0.11601429641723
120.354732036591	0.11742947880254
120.454726934433	0.124626983013965
120.524463891983	0.104643411117435
120.664493083954	0.113137621942595
120.734217882156	0.104190030337318
120.930886983871	0.0733168681169101
120.955695867538	0.0620407149273916
121.024440050125	0.0780397018074623
121.166388988495	0.104653865716834
121.236160039902	0.122720689761483
121.379124879837	0.182029674006747
121.471310853958	14.0967637139814
121.541035890579	14.1197870921701
121.681092977524	14.1828938055661
121.81129693985	14.2513694759171
121.828329086304	14.2513694759171
121.968369960785	14.311687931853
122.038092851639	-0.523839774798031
122.118562936783	0.0100808257253764
122.188350915909	0.0476395061355355
122.361525058746	0.0588180457005922
122.42831993103	0.0816717322311025
122.568356990814	0.104340872309782
122.638082027435	0.0950251557094699
122.772258043289	0.166057051017058
122.861515045166	0.118720525066919
122.930264949799	0.104632053818808
123.07811498642	0.1546051027541
123.216198921204	0.218406852133123
123.237091064453	0.166503173350419
123.378062009811	0.196571987955142
123.447829961777	0.151731082812745
123.518532991409	0.0859612529853653
123.588255882263	0.0497188818325363
123.761494874954	0.0492495056567659
123.828289031982	-0.00426731837255545
123.968323945999	-0.0122595326999875
124.038048028946	-0.0388565767820364
124.19468998909	-0.0499441755754511
124.279057979584	-0.0273493163490937
124.351716995239	0.00397785033839426
124.424368858337	-0.0760306313579235
124.511681079865	-0.0916576908728626
124.660501003265	-0.120013694922225
124.730225086212	-0.124766723480358
124.887840032578	-0.0722951720230611
124.958541870117	-0.0571720377327924
125.02826499939	-0.0227446681381824
125.174166917801	-0.0407213973030913
125.238025903702	-0.0247188141981383
125.33802986145	0.00328619607673097
125.40872502327	0.0355388548878253
125.567326068878	0.0356530499361085
125.637042045593	0.00376392323335928
125.777077913284	0.00474406222919121
125.90930390358	-0.0118170264801449
125.927268981934	0.107376406231303
126.083859920502	0.115605112459059
126.157540082932	0.115618927025558
126.22726392746	0.124136367396922
126.368278980255	0.164632348657928
126.438000917435	0.200154581416317
126.580968856812	0.236520060007749
126.647763967514	0.22169063817851
126.72922706604	0.222407665791176
126.800904989243	0.226278062821763
126.97803401947	0.296745003855658
127.049707889557	0.289044047779138
127.119431972504	0.312625610275147
127.259469985962	0.320400832837468
127.329195976257	0.331632353493784
127.469244003296	0.311677640146366
127.562346935272	0.354645321104048
127.632112979889	15.55453837981
127.775084972382	-0.725069463150504
127.907305955887	15.6314709908608
127.925276994705	0.107874816188453
128.076066017151	0.134804119926565
128.145792961121	0.157258923993734
128.216497898102	0.180954188102453
128.360422849655	0.204970211496487
128.430145978928	0.150569824844958
128.503778934479	0.163627757443843
128.675060987473	0.254295969801456
128.743812084198	0.225805721923514
128.88380408287	0.31269517411679
128.954550981522	0.281199987566946
129.096543073654	0.282057948510397
129.131109952927	0.143952891018371
129.284837007523	0.172053040788825
129.355526924133	0.139852808403624
129.499460935593	0.198123106142337
129.560419082642	0.221108931129564
129.665274858475	0.12114913168114
129.735002040863	0.153927237463503
129.883828878403	0.388157692777703
130.023865938187	0.318684132262227
130.042809963226	0.218022041623552
130.185775995255	0.221777018808659
130.256485939026	0.109778288828256
130.326199054718	0.0433172489813316
130.409597873688	0.0730570732706859
130.579084873199	0.379371447575352
130.649631023407	0.493607205984159
130.719357967377	0.271669319753247
130.87406206131	0.249017558267461
131.026781082153	0.475323677132881
131.045717000961	0.254671893328112
131.186733961105	0.278187506130944
131.257431983948	0.250447911134184
131.32813501358	0.209207000865181
131.468168973923	0.450652041590693
131.560358047485	0.157658481544772
131.631053924561	0.112789858237136
131.783788919449	0.191822247196143
131.855418920517	0.207288529365393
131.955467939377	0.413086082918856
132.024216890335	0.152817884947599
132.168168067932	0.0945830556964999
132.23788189888	0.0358156811465413
132.380799055099	0.139491129166849
132.512094020844	0.379108976558783
132.531033992767	0.0475499424009769
132.674994945526	0.158729391302401
132.744704961777	0.06107497408032
132.886690855026	0.29161910900552
132.957395076752	0.445673042240365
133.02711892128	0.139593199010051
133.168132066727	0.0790466265154848
133.237855911255	0.181723220261222
133.377897977829	0.406482884571194
133.429120074188	17
nan	nan
133.474164228386	17
133.547613859177	0.491052819879243
133.618313074112	0.496380276058151
133.761285066605	0.501938836520626
133.833940982819	0.278722949287257
133.977881908417	0.0230694089029591
134.068114042282	-0.0882038018680547
134.137839078903	-0.133449360074881
134.280814886093	-0.0984387058792038
134.351507902145	-0.120579930544292
134.486659049988	-0.196433131008014
134.577867984772	-0.181975887610822
134.647593975067	-0.252746412723095
134.719269990921	-0.297597656677496
134.859308004379	-0.334281983189626
134.930985927582	-0.366491184588856
135.000710010529	-0.31622102906142
135.17492890358	-0.276230871782154
135.240746021271	-0.192392962988379
135.384644031525	-0.193098940885982
135.455389022827	-0.140197656356815
135.526088953018	-0.0896815749288429
135.669054985046	-0.162538791881236
135.808117866516	-0.196784651551869
135.82803606987	-0.0109150918042893
135.968075990677	0.00369225874381129
136.037796974182	-0.029677180279446
136.177836894989	-0.0636219489997103
136.267044067383	0.0483208057612039
136.336818933487	0.0691439114132564
136.476852893829	-0.023941881449133
136.550482034683	-0.0368795307211371
136.617276906967	-0.0643048262272181
136.788568973541	-0.0398154055182722
136.859273910522	-0.0572213736012372
136.92900800705	-0.0592665002139086
137.085629940033	-0.117988521485824
137.156332969666	-0.137429069040937
137.287580013275	-0.183948979364413
137.308479070663	-0.0105760692992831
137.46706199646	-0.046317115685941
137.53678894043	-0.0403176506713052
137.696358919144	-0.0646774534140668
137.769998073578	-0.0538251789308291
137.839715003967	-0.0584701914016144
137.983836889267	-0.0255123017350307
138.050451993942	-0.001812773361209
138.183655977249	0.00487549790024744
138.273895978928	0.0203963857576674
138.343612909317	-0.0043194346515385
138.486577033997	0.0498890667113479
138.557280063629	0.0397693306769291
138.657274961472	0.0705175743683562
138.726999998093	0.0747785828574656
138.868033885956	0.09785935009781
138.937741994858	0.0679553030024636
139.078752040863	0.0675178311197264
139.160198926926	0.0384846898504989
139.229918956757	0.00977351558096728
139.375818967819	-0.0674256225208083
139.439698934555	-0.130407927910184
139.579693078995	-0.16012700657404
139.650410890579	-0.182150832400151
139.721121072769	-0.177085592430842
139.860179901123	-0.290826067432732
139.930881977081	-0.170862609068394
140.030876874924	-0.250519056372173
140.170871019363	-0.346571832670445
140.240640878677	-0.412863601262284
140.380686044693	-0.251251721915644
140.516804933548	-0.350053230403823
140.538681983948	-0.0966972726473436
140.679692029953	-0.133588394344596
140.750392913818	-0.0951489448673861
140.897264957428	-0.204400852925577
140.976667881012	-0.272496250468354
141.046480894089	-0.0904267689517262
141.186522006989	-0.189883131639089
141.257219076157	0.0209969340929455
141.327921867371	0.0635144643771106
141.467954874039	0.0701381701729815
141.537683010101	0.0203218776277829
141.637680053711	-0.0219944816606876
141.777670860291	-0.0422332895566733
141.847437858582	-0.027185128040113
141.98748087883	-0.0287724764402952
142.058192014694	-0.0427835697283498
142.127920866013	-0.0328184619216785
142.273802042007	-0.0895358070385903
142.360136032104	-0.136969428047113
142.429849863052	-0.147023379105377
142.569890022278	-0.196173015239378
142.727457046509	-0.161412067290449
142.751330852509	-0.114770703047231
142.821049928665	-0.0970407266239484
142.964995861053	-0.16845999504601
143.03474187851	-0.199973230985091
143.10444688797	-0.184924801120463
143.274709939957	-0.267009392463649
143.344477891922	-0.255418941202155
143.484513998032	-0.345375881033796
143.558166027069	-0.324563975380286
143.630817890167	-0.362621489529161
143.773771047592	-0.464334662783479
143.908923864365	-0.551003292679638
143.928852081299	-0.263580480908939
144.069854974747	-0.178772764307936
144.145441055298	-0.129007989202158
144.216141939163	-0.19365904362644
144.359106063843	-0.0651223857764691
144.495235919952	-0.159134648933062
144.585468053818	-0.196143756764933
144.65617108345	-0.233967893718258
144.725895881653	-0.0458023172328872
144.795616865158	-0.0973541542184719
144.965928077698	-0.182298061517077
145.038579940796	0.0941456011437047
145.175693035126	0.213016544244539
145.245414018631	0.0877289081318544
145.385470867157	-0.00844681584325002
145.481494903564	-0.0719316900400173
145.552243947983	-0.0722538963028789
145.621969938278	-0.0890257545160971
145.762008905411	-0.18321463587537
145.906879901886	-0.284374374992332
145.925868034363	-0.29146368995346
146.067858934402	-0.37670497814803
146.137584924698	-0.249334132779261
146.280549049377	-0.340681559330012
146.351253032684	-0.385262891911491
146.424880027771	-0.292588646192169
146.520977020264	-0.344997550284237
146.66393995285	-0.182470641476776
146.733664035797	-0.231009706031056
146.811200857162	-0.136493886984422
147.026433944702	-0.0698576083403708
147.050256967545	-0.0131220833980521
147.12096786499	-0.0445764958694888
147.263921976089	-0.0895478219466987
147.333654880524	-0.13228226850514
147.485358953476	-0.223216230248733
147.556107997894	-0.104522287373829
147.625832080841	-0.10889882717281
147.768800020218	-0.109500224136768
147.842427968979	-0.0435188853859749
147.909245014191	-0.013205049736257
147.979923009872	-0.0143876851154161
148.163908958435	-0.106272743885299
148.23362994194	-0.0130101339534825
148.377577066422	0.0397193996674723
148.456090927124	0.0667259545048164
148.526792049408	0.0756603851228732
148.667804956436	0.120125431556513
148.805890083313	0.0644614255978802
148.824836969376	0.0789777680333756
148.966822862625	0.0218124655530421
149.036544084549	0.00377160362858575
149.180439949036	0.0429537807606639
149.279505968094	0.0127545008851069
149.346297979355	0.00252885337195075
149.486337900162	-0.0306559345299728
149.557043075562	-0.0238354038671513
149.626764059067	-0.00687075865153552
149.701370000839	-0.0226490089102764
149.871877908707	-0.0574476545976594
149.947268009186	0.0321392700624532


==> img/tikz/Testrunde-9.tsv <==
0	0.010938641542835
0.017970085144043	0.0109384866228418
0.0974609851837158	0.00296320489974244
0.270699977874756	0.0282753819424332
0.340421915054321	0.024763418661331
0.476549863815308	0.0175189786999834
0.578508853912354	0.0135421440820316
0.657027006149292	0.0137613277652574
0.727724075317383	0.0136291994657341
0.800375938415527	0.0142320332155291
0.979475975036621	-0.0165967113900542
1.04920101165771	-0.0163481460837699
1.12967205047607	-0.0115878568719206
1.27946996688843	-0.0158338020755326
1.34919595718384	-0.0174064084384833
1.48632502555847	-0.0140754611386541
1.57361102104187	-0.0027407665224855
1.64333605766296	0.00281043683591995
1.714035987854	0.00315783493933342
1.86969804763794	-0.00154655314978714
1.94139194488525	-0.000810553864059835
2.08238792419434	0.00180123543550282
2.15504288673401	-0.000279668073932737
2.22476696968079	-0.000308609107222768
2.29741907119751	-0.00166298521725857
2.46773290634155	-0.00462334844793609
2.55407786369324	-0.00796674362256681
2.63257002830505	-0.0124804588193387
2.7179229259491	-0.0204909464298545
2.93022298812866	-0.0199204018568102
2.9530770778656	-0.0191872424681898
3.03744697570801	-0.0187113252882263
3.18334794044495	0.00422372322403359
3.25405097007751	-0.00253824418250142
3.39506101608276	-0.00356722585484463
3.49115490913391	-0.00172107410202544
3.55893492698669	0.00399799458455528
3.62864995002747	0.00370858048985232
3.78235793113708	0.00729972042129714
3.85306000709534	0.00947281839024142
3.92474007606506	0.00922405040044887
4.001296043396	-0.00212693787124482
4.17161202430725	-0.00123689559076632
4.24914407730103	-0.00325403817119056
4.31985998153687	-0.00264334429950638
4.47746896743774	-0.0111796337550633
4.54718589782715	0.0230629771174196
4.68722486495972	0.00639417233800926
4.77745795249939	0.0120374528229283
4.84815788269043	0.00806449472788829
4.92276906967163	0.00526384137041619
5.07745289802551	0.00371684778093562
5.2213978767395	0.00391690374072185
5.24521899223328	0.008123569581966
5.38716793060303	0.00236597714256562
5.45791506767273	0.00382456167263734
5.52764201164246	-0.000756597453888952
5.60518097877502	-0.00708784163695638
5.77646589279175	-0.0138774917792666
5.84521293640137	0.00884398621015867
5.98622798919678	0.00591419015063938
6.0569269657135	0.00347906307857478
6.12567687034607	0.00807025694876943
6.27743005752563	0.00661940697129366
6.41746997833252	0.00504966800515336
6.43640398979187	0.00457513376619365
6.57742595672607	0.00933455266240594
6.64812397956848	0.0105052037369343
6.73249888420105	0.00746188975408495
6.87253499031067	0.0079561352461331
7.00867104530334	0.00913840929156466
7.02956295013428	0.00831705307361919
7.17938899993896	-0.00787386456279566
7.24909090995789	-0.00522623356638647
7.3266339302063	0.00358568983164978
7.40124607086182	0.0139610173258426
7.57154989242554	0.00651358169927788
7.6432249546051	0.00427909071393499
7.78326797485352	-0.00347228290959632
7.8588719367981	-0.0168379045512005
7.98619198799133	-0.0184610259343766
8.02271103858948	-0.019855157748753
8.17739987373352	-0.0145568502163407
8.24616599082947	-0.0149339385089234
8.31684899330139	-0.0157425214925197
8.46372103691101	-0.0133699622006839
8.57250690460205	-0.0142591487256177
8.6422290802002	-0.0146760595649996
8.72758603096008	-0.019047834479043
8.88618588447571	-0.0129732961720787
8.95687794685364	-0.01526659716668
9.03639698028564	-0.012293894350308
9.13636493682861	-0.00924754364603443
9.2773768901825	-0.00160617391975431
9.35979986190796	0.00776807253285248
9.4256420135498	0.0138233039314709
9.5871410369873	0.017511998764016
9.66369795799255	0.0159403812517799
9.73830795288086	0.0144596506632013
9.87933206558228	0.00764056254099266
9.96076798439026	0.0071415560379109
10.0900590419769	0.00636670307270765
10.107048034668	0.00401178072733544
10.2666158676147	0.0119246112724894
10.336345911026	0.0189773053705652
10.4226698875427	-0.00567147746880743
10.5792660713196	-0.00786192942212872
10.6490349769592	-0.00656501911529793
10.7304799556732	-0.0026540147965746
10.832426071167	-0.0141823265831845
10.9705159664154	-0.0147488781628613
11.0402388572693	-0.0106643964989832
11.1900489330292	-0.00713521868446465
11.2607409954071	-0.0013096798821155
11.3304679393768	0.00421448297361953
11.4792969226837	-0.000671916260424514
11.5646529197693	-0.00605552561821867
11.6343669891357	-0.00411972461628966
11.7744059562683	0.0153391666089678
11.9105360507965	0.0220897686524094
11.9314348697662	0.0258003717285061
12.0890500545502	0.0346541740090798
12.1597490310669	0.0370874581850029
12.2324080467224	0.0355925283414924
12.2991988658905	0.0326334643698622
12.4714639186859	0.0327629072353363
12.5411908626556	0.0322093620237429
12.6812269687653	0.0515126938682356
12.7538778781891	0.06773559534583
12.8265330791473	0.0755998057768246
12.9695038795471	0.0878552036035138
13.1124658584595	0.00701894047723343
13.133367061615	0.00374791541101812
13.2763340473175	-0.0197348541348964
13.3499660491943	-0.0238855229360416
13.4206628799438	-0.0204381304970051
13.5626540184021	-0.00822460513028495
13.7095279693604	-0.0527305525662051
13.7323770523071	-0.0486987823799071
13.8763279914856	-0.0317107488171804
13.9470250606537	-0.0226999989819962
14.0177199840546	-0.0202379215048585
14.0913550853729	-0.0160808622685405
14.2616648674011	0.0481226798219581
14.3313908576965	0.0405755683361476
14.4733810424805	0.0186101940523463
14.5431129932404	0.00877798740142838
14.6186878681183	-0.0111081728138891
14.7831449508667	0.0398933224876121
14.8548150062561	0.0077557448262162
14.9245419502258	0.00718030405860176
15.070436000824	-0.00354082873427966
15.140163898468	-0.0103600502935009
15.283038854599	-0.010369592391382
15.3538339138031	-0.00475268413565579
15.4235608577728	-0.00777087989782545
15.5645740032196	-0.0121866867613863
15.6342949867249	-0.0116974878000347
15.7040219306946	-0.0104429840644573
15.8743329048157	-0.0213727128757011
15.9440560340881	-0.0222674896331173
16.0880150794983	-0.0209466869568216
16.1587009429932	-0.0246102453012227
16.299712896347	-0.0153934669351973
16.3215899467468	-0.0166473662389405
16.4801349639893	-0.01490346904009
16.5538120269775	-0.00842161070135219
16.6303739547729	-0.00111526325733199
16.769434928894	0.0037992542913702
16.8782188892365	0.0109435078155235
16.9538040161133	0.011741565027536
17.0391540527344	0.01860749506109
17.1909129619598	0.0143841889941629
17.2791900634766	0.010858425226695
17.3489198684692	0.00659950705077623
17.4196150302887	0.00334000259147906
17.5625848770142	-0.00526125216004483
17.6401209831238	-0.00901153646524789
17.7401220798492	-0.012708887517705
17.8801310062408	-0.0123373178054799
17.9498789310455	0.000555560291291596
18.0235090255737	0.0168865214024105
18.2367959022522	0.015628121407931
18.2567150592804	0.0162627457023963
18.3254609107971	0.0110523327488299
18.468425989151	0.0027458873363521
18.538153886795	0.00171041715169758
18.6811189651489	0.0014036548833464
18.7733070850372	-0.00278626745453692
18.8430299758911	0.000454113659043497
18.9225189685822	-0.00516756024392061
18.9922380447388	-0.00809151829351243
19.1674389839172	-0.00126511221365963
19.2371649742126	-0.00165819836652577
19.3069040775299	0.00164479183508686
19.470360994339	0.00763783849104495
19.5371608734131	0.0121804162504311
19.7416498661041	0.00449890506660783
19.7596180438995	0.00635466893787097
19.8293399810791	0.00444377386846066
19.9713280200958	0.00408549423376994
20.0410599708557	0.00470421359845906
20.1810960769653	-0.000489028696655963
20.3133180141449	0.00127649505276913
20.3342270851135	0.00135529974504937
20.4039359092712	0.00137571911381073
20.5615549087524	-0.00778817320180555
20.6312770843506	-0.00721655044659399
20.7010059356689	-0.00960693171029314
20.8742439746857	-0.00815996183868028
20.9468948841095	-0.00972521444967883
21.0263879299164	-0.0171936323330139
21.1810729503632	-0.0385211885782651
21.2517728805542	-0.0446788224362229
21.3898620605469	-0.0587502704912457
21.407840013504	-0.060370193597086
21.5634920597076	-0.0866072702318223
21.6429798603058	-0.101210313441735
21.7859029769897	-0.0145061736394399
21.8566470146179	-0.0416048744320008
21.9253959655762	-0.0563500829667355
22.0712909698486	-0.111844402680932
22.1478550434113	-0.134692557008602
22.2917940616608	-0.180312664496584
22.3595700263977	-0.0607549948673693
22.4595649242401	-0.0689217208701364
22.5292930603027	-0.0776881127220571
22.676167011261	-0.0726614222488541
22.7458920478821	-0.0733548407179535
22.8888549804688	-0.189704824513386
22.9800679683685	-0.193087637795992
23.0497899055481	-0.188949592741301
23.120493888855	-0.182362753933141
23.2761509418488	-0.15370272939649
23.4113059043884	-0.0966278241500434
23.4292740821838	-0.0966990453451116
23.569314956665	-0.061393146921112
23.6390368938446	-0.026653556897287
23.7790749073029	0.0686668744370306
23.8497710227966	0.104275496486664
23.9204759597778	0.143647588815976
24.0898110866547	0.228379579663912
24.1604669094086	0.267092601885095
24.248792886734	0.302496663492141
24.390781879425	0.353753890826955
24.4615030288696	0.386605639513492
24.5937099456787	0.229299413640709
24.6302299499512	-0.0783207880058088
24.7859098911285	-0.047807093775973
24.8575699329376	0.0539401817612201
24.9573856531669	0.6
nan	nan
25.0138302837185	0.6
25.0702588558197	-0.104392578743175
25.1215886406194	0.6
nan	nan
24.5042843144223	0.6
nan	nan
nan	nan
25.2656665721283	0.6
25.3692779541016	-0.103583437620982
25.5132210254669	-0.155286575589566
25.5341339111328	-0.156620955585924
25.6829478740692	-0.106149536295482
25.7536509037018	-0.107130159862799
25.8419229984283	-0.293457989173395
25.9175140857697	-0.0593663325602631
26.0868558883667	-0.113472966702365
26.1575469970703	-0.129439780391312
26.2272710800171	-0.145776861839633
26.367311000824	-0.107320842460978
26.4995329380035	-0.0671773421123213
26.5936758518219	-0.101742506532429
26.6604678630829	-0.124592049132135
26.7301950454712	-0.146730772902366
26.9327290058136	0.082713630472658
26.9575469493866	0.0803217731221177
27.0272600650787	0.143089292065048
27.1692500114441	0.201359548134312
27.2389690876007	0.27887121189552
27.3019596132501	-0.6
nan	nan
27.328311477346	-0.6
27.4789788722992	0.270284864100394
27.5487339496613	0.240144809141624
27.6887700557709	0.157117709600209
27.7594680786133	0.116144686566526
27.829195022583	0.0814968579648012
27.9682569503784	0.0845298681502137
28.0604438781738	0.0557683650024877
28.1360368728638	0.0369693634883026
28.206729888916	0.020346379137305
28.3594858646393	-0.0393454937669094
28.4409039020538	-0.0639852637139939
28.5877459049225	-0.0920664281052171
28.6594560146332	-0.0388561809181927
28.7291789054871	-0.0398546220697832
28.8867499828339	-0.0384587418269129
28.9574990272522	-0.0329598218510181
29.0574960708618	-0.0164432395321352
29.1272220611572	-0.0905211662262308
29.2174489498138	-0.067422063834171
29.3701858520508	-0.0229665494366222
29.4399080276489	-0.00685158284598697
29.5897119045258	0.0228802977088934
29.6857600212097	0.0418021680037589
29.7565219402313	0.0615231166331847
29.8369779586792	-0.0923815000153557
29.9877688884735	-0.0573125835950061
30.079843044281	-0.0146283463268293
30.1574769020081	0.0224392099220756
30.231104850769	0.0469005072202568
30.3193888664246	0.0678366369771078
30.4662568569183	0.0851891063800525
30.5389158725739	0.0938883509531348
30.6096138954163	0.0957900710350292
30.7818789482117	0.0935285335995831
30.8525969982147	0.0917139815788573
30.9223070144653	0.0882224066154554
31.0711300373077	0.0877815916831787
31.1408579349518	0.0838774038477602
31.2857849597931	0.0880175742869753
31.4169778823853	0.0868243426456505
31.4330370426178	0.0902030166557342
31.5232720375061	0.0910751537701486
31.6047079563141	0.0899666901712333
31.7662270069122	0.0896784651593747
31.898453950882	0.0917544168203562
31.9193520545959	0.0916214194492593
32.0759918689728	-0.000762655937218547
32.145712852478	-0.00749886744895257
32.2291140556335	-0.0082210727248731
32.298840045929	-0.014220699472757
32.4730570316315	-0.00775853313067808
32.5398910045624	-0.0113788944808529
32.6105480194092	-0.0186716678768034
32.7623069286346	-0.0155261934866272
32.832053899765	-0.0115970773332751
32.9710919857025	-0.0174305980411511
33.0691390037537	-0.0177804551846455
33.1388850212097	-0.0180935480047983
33.2789299488068	-0.0181507050784251
33.4228479862213	-0.0279386316415079
33.4417889118195	-0.029621399301589
33.5183489322662	0.00585150064768489
33.6769359111786	-5.19134619490144e-05
33.7476508617401	-0.00234244258699937
33.8906109333038	-0.0090563311182465
33.9827508926392	-0.00926335760085178
34.0534930229187	-0.0103388977284997
34.1232268810272	-0.0139236153144149
34.192939043045	-0.010436492326313
34.380833864212	-0.0130500269445218
34.4515700340271	-0.00619569056821112
34.52126288414	-0.0068161379987869
34.6710829734802	0.00531745491541324
34.7417659759521	0.00331918426523002
34.891576051712	-0.00298439106293664
34.9124670028687	-0.00763249206347814
35.0671498775482	-0.00785273944524996
35.1368749141693	0.00892612295816759
35.2807710170746	0.00412022380333102
35.3544490337372	0.00379476781322711
35.4271018505096	0.00241051070663918
35.5690958499908	-0.00132205865104356
35.6417469978333	0.00394143580418652
35.7124500274658	0.001610224493672
35.8124408721924	0.00633326778492072
35.9671308994293	0.000516145942421586
36.038822889328	-0.00114902978099682
36.1202540397644	0.00226440611764491
36.3266990184784	0.00605805350283203
36.3475940227509	0.0069338347850382
36.4202489852905	0.00889274464624175
36.5661659240723	0.00754093191089648
36.6397769451141	0.0051309321771083
36.7876279354095	0.00171732740430099
36.8856248855591	0.000426784278461161
36.9602789878845	-0.00204039551569233
37.0299990177155	-0.00399609034160972
37.1729710102081	-0.0128137888219484
37.2475769519806	-0.0173910251624881
37.3221859931946	-0.0050182315248902
37.3967900276184	-0.00926941047339389
37.5671038627625	-0.009742755133655
37.6495199203491	-0.00735884842610988
37.7202270030975	-0.00698975856657428
37.8612358570099	-0.00753110693543726
37.9338920116425	-0.00390393787658803
38.0817449092865	-0.00631970904112935
38.172956943512	-0.00830873713554155
38.2524399757385	-0.0016905073929684
38.323145866394	-0.00772804226056445
38.4055619239807	-0.00763311745836416
38.559280872345	-0.0013210089059598
38.6690359115601	-0.00396942353983152
38.747554063797	-0.0030426583650696
38.8280298709869	-0.0022545433218836
38.9075100421906	-0.00320290977121988
39.0621929168701	-0.00389954086678086
39.1397340297699	-0.00367843622375078
39.2397298812866	-0.00448632421389583
39.3807439804077	-0.00698387919061358
39.4514470100403	-0.00417960701222745
39.5211679935455	0.000345743879617178
39.6680419445038	0.00471197244251211
39.7426478862762	0.00890330243419238
39.9012479782104	0.0110241626213679
39.9250679016113	0.00591391395849047
40.0758409500122	0.00635376595704145
40.149472951889	0.00296011813778426
40.2270128726959	0.000394855966108605
40.3162839412689	-0.000511046384683874
40.4709560871124	-0.00230967218683244
40.5758340358734	-0.00109396820013943
40.6572768688202	0.000707076360670204
40.7299530506134	-0.00200025754989966
40.8162589073181	-0.000397242476927886
40.8967289924622	-0.00107230338428349
41.0689928531647	-0.00116473369955684
41.1387388706207	-0.00510414445301788
41.2133240699768	-0.00444140734799603
41.3767549991608	-0.000875417363389819
41.453360080719	0.00154128451000074
41.5308508872986	-0.000564859926528943
41.659187078476	-0.00493600983961857
41.7328479290009	-0.00567828412692561
41.814288854599	-0.00525792661378811
41.8937919139862	-0.0025211175439472
42.0631139278412	-0.00656886139426623
42.1494388580322	-0.00108632894811621
42.2611548900604	0.0022953533746851
42.3493909835815	-0.00595836260072455
42.4318699836731	0.00246338215248193
42.519161939621	-0.00106783225166804
42.5986459255219	0.000449867681975444
42.6869299411774	0.00306463071155634
42.877758026123	0.00116123387843033
42.9474730491638	-0.00112605658971345
43.032821893692	0.0149801669429298
43.1221079826355	0.0117956911032869
43.2074270248413	0.00993706700903276
43.2976610660553	0.00693967470854199
43.4689450263977	0.00254568821560453
43.5005850791931	0.00345516910254578
43.6660289764404	-0.0035949356597255
43.7474589347839	-0.0074259524903659
43.8376910686493	-0.0216872544465801
44.0109510421753	-0.0264521742195571
44.0376880168915	-0.0247589948875438
44.1162049770355	-0.0264793223622184
44.2015469074249	-0.0302226819629342
44.3630709648132	-0.0270388488874659
44.44060587883	-0.0296898636264643
44.5230278968811	-0.0316665864866825
44.6044709682465	-0.0341541844284401
44.6907980442047	-0.029560190998551
44.858195066452	-0.0123828638203492
44.9406020641327	-0.00808755781289773
45.0249719619751	-1.66091903172037e-05
45.1103248596191	0.000683652224403749
45.1995768547058	0.00428129672088326
45.2888369560242	0.0061925085783062
45.3780889511108	0.00110110608358037
45.5571889877319	0.0823388088477696
45.6708118915558	0.0249887672905277
45.7513499259949	0.0168891725688858
45.8366749286652	0.0129530029892005
45.9259350299835	0.00876423213643737
46.1030790805817	0.0105763846010114
46.1366899013519	0.0156942156658084
46.2200689315796	0.0182674621897167
46.3034598827362	0.0265443408886659
46.401524066925	0.036622324177183
46.4917430877686	0.051212257038567
46.5897870063782	0.0552369885047542
46.7796289920807	0.0144040100486973
46.8493499755859	0.00476533406364854
46.9327540397644	0.00111983318374977
47.0210280418396	-0.000133078473704475
47.1063809394836	0.00241308436890087
47.2005159854889	0.00430731971694893
47.290745973587	0.00685187407814299
47.3819630146027	0.0044846682109623
47.5698490142822	-0.00168321810658451
47.600506067276	-0.000298027578212675
47.6907420158386	-0.0113705205431483
47.7926909923553	-0.00347354446594988
47.891716003418	0.00108972487744641
47.9975728988647	-0.00461651028706414
48.0927069187164	-0.00271549346142571
48.2005000114441	0.000955055740765903
48.407919883728	0.00114890078143405
48.4424819946289	8.6433177817845e-05
48.5405268669128	0.00718396526143887
48.5408709049225	0.00718256126412641
48.6399579048157	0.00450049584298833
48.7428679466248	0.00392174518631485
48.8487269878387	-0.00693631551781695
49.0493080615997	-0.000147727654623322
49.1200129985809	-0.00651042825112005
49.2092669010162	-0.00890036302525726
49.3063349723816	-0.0127580513536737
49.3916790485382	-0.0081951122747119
49.4868109226227	-0.0137452811896662
49.5799610614777	-0.0113646509682617
49.768828868866	-0.00221194637391152
49.8004639148712	-0.00388739236446784
49.8906989097595	-0.00294722035362489
49.9867990016937	-0.000187049598951132
50.0828840732574	0.00313022246196252
50.2610058784485	0.00408381893184493
50.3463568687439	0.00673794744076919
50.436586856842	-0.000590716603055717
50.5238900184631	-0.00265343070992481
50.6170508861542	-0.00768138643152735
50.7092390060425	-0.00269822133247735
50.8033769130707	-0.0062660336175613
50.8926348686218	0.000197505769339312
50.9877009391785	0.0029471105992313
51.1580610275269	0.000942495198485804
51.2482900619507	0.00108939833696383
51.3355960845947	-0.00335299159448708
51.4229249954224	-0.000648367060726953
51.5062918663025	-0.00917857412037764
51.6893019676208	-0.0038141896268718
51.7199630737305	0.00702739990700462
51.8072650432587	0.00275537863113647
51.9726939201355	-0.018347548610812
52.0521829128265	-0.00562145128089608
52.2195670604706	-0.0107766299478352
52.2472929954529	-0.00783646777616288
52.3277728557587	-0.0104111352118635
52.4062790870667	-0.0104247235531739
52.5629198551178	-0.0135243536564703
52.7263989448547	-0.0133136023374771
52.7482619285583	-0.007350121783104
52.8287289142609	-0.00899593639289118
52.9072668552399	-0.0104058081216741
52.9877109527588	-0.00998938798184387
53.0779430866241	-0.00419331601546363
53.2570390701294	-0.00381349541868166
53.3267850875854	0.0302547861747936
53.4072320461273	0.0324973053364778
53.571594953537	0.0066809966837769
53.6511740684509	0.0138620757584068
53.8175799846649	0.0242101801167059
53.8404278755188	0.0197301125263527
53.9208970069885	0.00743109619793414
53.9974579811096	0.015429626282876
54.1589848995209	0.014844625649792
54.324266910553	0.026897453327544
54.349212884903	0.0503381800245676
54.4335820674896	0.0248997973471753
54.5189340114594	0.0215082656008104
54.6003758907318	-0.00580686401307973
54.6769390106201	-0.00294712724270873
54.857027053833	-0.00763727223906158
54.9267408847809	-0.0148089142959342
55.0091850757599	-0.00445047386358144
55.1726369857788	-0.000292887922827657
55.2521200180054	-0.00458833657093838
55.3384480476379	-0.0105175340270221
55.5038778781891	-0.0201126738157167
55.5296590328217	-0.0160150650052633
55.612076997757	-0.0243103368946278
55.7013309001923	-0.024060527711189
55.7808239459991	-0.0232683143257475
55.9599380493164	-0.0251628576329808
56.0472259521484	-0.01235539592772
56.1335558891296	0.00790963335378145
56.2589399814606	0.00441828022507921
56.3423399925232	-1.32443069738829e-05
56.432569026947	-0.00543433649204568
56.5218279361725	-0.00276252772376715
56.6120579242706	0.0143043125783287
56.700336933136	0.0184606331553288
56.802286863327	0.019707666664048
56.9579050540924	0.0179021620643315
57.0491590499878	0.0205960261398025
57.136461019516	0.0214768419004221
57.2218079566956	0.0263895305407601
57.3071758747101	0.0343006953297432
57.489187002182	0.0321580730790207
57.5159468650818	0.0307203909850065
57.5983650684357	0.0165778599071181
57.7581250667572	0.0485862334041207
57.8442568778992	0.0462486316161154
57.9315629005432	0.046878605669775
58.0120289325714	0.0482973338755689
58.0973799228668	0.0440955936059916
58.2706189155579	0.0530083622042087
58.3471908569336	0.0125904803069965
58.4325308799744	0.0124943266788815
58.5120239257812	0.016542142543406
58.5964138507843	0.0181263434806883
58.766706943512	0.0082361685089735
58.841325044632	0.0231040751381624
58.9139649868011	0.0239422954921087
59.0618200302124	0.0136889449139614
59.2164988517761	-0.0175525475557082
59.2403280735016	-0.0153189136914035
59.3188459873199	-0.0132381419819546
59.405170917511	-0.0129392502221272
59.5676679611206	-0.0326818032832607
59.7261679172516	-0.037787598448173
59.7510650157928	-0.0366517755847927
59.8256690502167	-0.0351681227378726
59.9032089710236	-0.0330671907432951
59.9934380054474	-0.0195709658028066
60.1639790534973	-0.0119821033544956
60.2471439838409	-0.0023464830050581
60.327614068985	0.00568186515730658
60.4071018695831	-0.000551924669387797
60.5071120262146	-0.00040447940690368
60.661810874939	-0.00155478524840473
60.7412779331207	-0.0027270211918743
60.8207759857178	-0.010987811299112
60.9041640758514	-0.0133685083606931
61.0793480873108	-0.0107185550881652
61.1266169548035	-0.00808858728076009
61.2100119590759	-0.0113204247059053
61.2953670024872	-0.00995930464062442
61.4559099674225	0.0510988555752375
61.5402810573578	0.059183044933049
61.6568338871002	0.0256967449518479
61.732470035553	0.024992596221468
61.8178150653839	0.0160435241985607
61.9002568721771	0.00515572770115889
61.9826509952545	0.0391698318763737
62.1578500270844	0.0125851559999994
62.1884880065918	0.011239707144871
62.3520090579987	-0.0149432419745008
62.4392869472504	-0.0147726704749245
62.5285458564758	-0.0105329634333974
62.616837978363	-0.00881580108699049
62.7168228626251	-0.0111122013578854
62.7875220775604	-0.00363876609176625
62.9627180099487	-0.0140377688491713
63.0470888614655	-0.01064547311164
63.1285309791565	-0.00679904424698146
63.2920188903809	-0.0090534172609651
63.3177878856659	-0.0108994099269865
63.4715039730072	-0.00147466161705523
63.5529410839081	0.00163704896527498
63.6363348960876	0.00508770873876774
63.7822329998016	0.00880869619990171
63.8089878559113	0.00994354692863761
63.9636840820312	0.0134561780979978
64.0382790565491	0.0161338337014849
64.1158170700073	0.0215441021402112
64.1904320716858	0.0269973495695749
64.3607370853424	0.0469937695831171
64.4333899021149	0.0584622341144779
64.5128929615021	0.0694355289058368
64.6695189476013	0.0171527315272787
64.7451059818268	0.0363641802000353
64.9095540046692	0.058660102801493
64.9324069023132	0.0633316190483305
65.0118908882141	0.0725550297925819
65.0904099941254	0.0745747660767779
65.2607109546661	0.0740474955399651
65.3402218818665	0.0740079592665778
65.4167618751526	0.040869614062758
65.5772759914398	0.0242906442854274
65.6528508663177	0.0164152392715041
65.7294569015503	0.0179981322942221
65.8099210262299	-0.00668001060457368
65.8952739238739	-0.0223950484442485
66.0694890022278	-0.041846533082622
66.1392168998718	-0.0471003747233383
66.2255380153656	-0.0494776591712752
66.3782289028168	-0.123773185634375
66.4528970718384	-0.130188042863398
66.596822977066	-0.134522858842132
66.6206619739532	-0.129600772722111
66.7675249576569	-0.138869005536301
66.8401758670807	-0.135416008148104
66.9890038967133	-0.124087093614007
67.0782558917999	-0.0786671445100104
67.157751083374	-0.0132924868642971
67.2274739742279	-0.0699147423833172
67.3714158535004	-0.0864234391596003
67.4460220336914	-0.0964504796434509
67.5196530818939	-0.107708627167952
67.5932860374451	-0.114784846092769
67.7684829235077	0.110674970144511
67.8382029533386	0.0987336375948973
67.9831240177155	-0.335776910199583
68.0538258552551	-0.354001199186361
68.1235530376434	-0.383390276634049
68.2801928520203	-0.425268136295636
68.415344953537	-0.444050664094666
68.432333946228	-0.468745303704158
68.5049920082092	-0.505225287219034
68.6626038551331	0.132025091381235
68.7401440143585	0.156160176064738
68.8782260417938	0.181006117716996
68.9491624819658	-0.6
nan	nan
69.1724633449271	-0.6
69.2655210494995	0.040936610444622
69.3430600166321	0.0280165652431932
69.4401218891144	0.00815109511102013
69.5108270645142	0.000382603273201221
69.6703939437866	0.0549958069694895
69.7479360103607	0.0249824088652701
69.8274219036102	0.034310369132553
69.9889440536499	0.0526130891140545
70.0166749954224	0.0611086099263621
70.1694118976593	-0.120991744833389
70.2459709644318	-0.0989679343375495
70.3244829177856	-0.0654715830556624
70.4772138595581	-0.0121269252777874
70.5703790187836	0.0110949846172294
70.6401019096375	0.0349560484413844
70.7811188697815	0.0776647242285003
70.9279868602753	0.117199468306256
70.9527928829193	0.126585674738064
71.0254468917847	0.14649855738296
71.1693909168243	0.180420212933309
71.240091085434	0.19781882236743
71.3156750202179	0.212065874771086
71.4166510105133	0.0461851308559696
71.566456079483	0.0488946337785655
71.6361789703369	0.051423616531867
71.7850048542023	0.0530747657277064
71.9211490154266	0.0603123139600449
71.9410579204559	0.0587889196557675
72.018590927124	0.0733560202811684
72.1781630516052	0.0969921188266299
72.2508158683777	0.109968882803663
72.3400719165802	0.125083146758504
72.4224910736084	0.0436744611650672
72.5088150501251	0.0802565998127182
72.5931990146637	0.0814464150202753
72.6883080005646	0.0572544532861857
72.7736508846283	0.0496298345749874
72.9683799743652	0.0137598666368245
73.0380990505219	0.00398957294770043
73.121505022049	-0.0126795844197531
73.2058758735657	0.0331419252304447
73.3703269958496	0.0233085226481875
73.5278458595276	-0.00620531538075599
73.5527439117432	-0.0112540629654372
73.6419930458069	-0.013545877984749
73.7127130031586	-0.0124233731711286
73.8585920333862	-0.0101130117789204
74.0035300254822	-0.0176731828226308
74.0244090557098	-0.0199654038438314
74.1654260158539	-0.00730355373840013
74.2351479530334	-0.000905980616775638
74.377142906189	4.57223727001813e-05
74.4468629360199	-0.00438482512135185
74.5175669193268	-0.00992015745190218
74.6868550777435	-0.0188032548787373
74.7576010227203	-0.0235934123325488
74.8312380313873	-0.0235041652015272
74.9156060218811	-0.0222294660149525
75.0722439289093	-0.0181113033508259
75.1488049030304	-0.017711813566274
75.2282919883728	-0.0229789975364615
75.3868970870972	-0.0185130191501102
75.4155960083008	-0.0121141091921361
75.5663759708405	-0.0159603328761104
75.6439130306244	-0.0180586646575746
75.7224209308624	-0.0137812290112668
75.8878488540649	-0.00879000400597915
75.9126560688019	-0.0104257156846275
76.0692939758301	-0.0156749010988719
76.1487860679626	-0.0249916552335678
76.2302370071411	-0.0188550335510949
76.3087408542633	-0.0153408422107424
76.3881878852844	-0.00876485711725429
76.5585460662842	0.00404442723913018
76.6390099525452	0.00377256402555495
76.720449924469	0.00392985415887984
76.8028869628906	0.00245882057520456
76.9683039188385	0.0483727271922634
77.0458378791809	0.0485886764984791
77.2015020847321	0.0457952988401911
77.222393989563	0.0477977484844926
77.3048179149628	0.0435923299790598
77.4673149585724	0.0227253787857488
77.5409479141235	0.00559269369349772
77.6311779022217	-0.0150792453121237
77.7106690406799	-0.0218816052444555
77.8702318668365	-0.0437641283389785
77.9721879959106	-0.0551407953527039
78.0419099330902	-0.0552422313756826
78.1878099441528	-0.0571649496538408
78.2585098743439	-0.0548131036166509
78.3585069179535	-0.0553702300707161
78.428230047226	-0.0508354547762036
78.5820090770721	-0.0291974652940857
78.6506888866425	-0.0295611395697821
78.7204129695892	-0.0376523624164954
78.8672819137573	-0.0526014347898664
78.9799780845642	-0.0566090299171814
79.0506808757782	-0.00172640919408648
79.120414018631	-0.00497571598424552
79.3365669250488	-0.039739581220752
79.3555569648743	-0.0401582113578064
79.4321188926697	-0.0569981090329026
79.5068690776825	-0.0688840630416329
79.6623859405518	-0.0907460705821992
79.7506709098816	-0.0970094727052546
79.8272290229797	-0.0376810638840889
79.9164819717407	-0.0350622410859188
80.0174570083618	-0.0422542949056801
80.1682679653168	-0.0727334904011832
80.2418699264526	-0.0889103145851462
80.3194119930267	-0.104380130494609
80.3968498706818	-0.115214233235356
80.5574889183044	0.0236095027001918
80.6623640060425	0.0184704666933441
80.7418599128723	0.0112361968025204
80.820384979248	0.013184215941397
80.8988969326019	0.00179725878140385
81.0613870620728	-0.0317898887344986
81.0891180038452	-0.0321909974023509
81.2525899410248	-0.509167677078887
81.3408260345459	-0.499287656352838
81.42817902565	-0.330970446301313
81.5203759670258	0.521173576821223
81.6096179485321	0.589757160948017
81.7041751263386	-0.6
nan	nan
81.6782053954924	-0.6
nan	nan
nan	nan
81.8325174729114	-0.6
81.9652750492096	0.112035003268869
82.0476899147034	0.107868350464617
82.1369478702545	0.0377051138363911
82.2203509807587	0.0456767895089456
82.3095998764038	0.0290577772272022
82.3920180797577	0.0400454908943774
82.5594010353088	0.0502066769922601
82.6613459587097	0.0503933841293092
82.7388858795166	0.0500404243119404
82.8213069438934	0.0192371573758896
82.9017760753632	0.0216077407564525
83.0671999454498	-0.0121045151847913
83.1789300441742	-0.0334771174235656
83.2486438751221	-0.0378816507857586
83.3261818885803	-0.0318913724318736
83.4710998535156	-0.0143983859372918
83.5408260822296	-0.0212039685233709
83.6193408966064	-0.0320924367565904
83.7193388938904	-0.0485785266334102
83.8652708530426	-0.0397972877056313
83.9369149208069	-0.0326777151695898
84.0818018913269	0.000377015038885375
84.1525359153748	0.0120111577144038
84.2964758872986	0.0238410124861441
84.3759679794312	0.0208589269140001
84.4476449489594	0.0238148856046944
84.5183429718018	0.0263491094923057
84.6632640361786	0.0422696015550265
84.7476389408112	0.0476702084912895
84.8866970539093	0.0734457197133475
84.9700999259949	0.0842653308833255
85.0398190021515	0.0976006387931644
85.1798610687256	0.117450152905865
85.2505569458008	0.125063262803005
85.3202838897705	0.129988963148904
85.4896190166473	0.148075833783576
85.5603199005127	0.168006169645765
85.6300408840179	0.181589306704767
85.7710590362549	0.205636062630956
85.8407819271088	0.207021507889799
85.980819940567	0.21894008874776
86.0690958499908	0.225917363735173
86.144681930542	0.231413094911705
86.2134280204773	0.237037551518347
86.3690919876099	-0.133587658840877
86.4505350589752	-0.131229325085605
86.5280699729919	-0.125574286587609
86.6183159351349	-0.120485771239944
86.6977949142456	-0.110419768469674
86.7870578765869	-0.0940102395370916
86.9602899551392	-0.0641109532327539
87.0417349338531	-0.0506501195502282
87.1417489051819	-0.0184130455742452
87.2124319076538	-0.0117929272695674
87.3720030784607	-0.00495745874326364
87.4514920711517	-0.000283276069688032
87.5309810638428	0.0242859941025908
87.6876220703125	0.0127857624013769
87.7124240398407	0.00959412929895686
87.8798038959503	-0.000135171087147399
87.9505069255829	-0.00151742576482719
88.0202338695526	-0.00606862762937235
88.1612448692322	-0.00872965796873058
88.2583129405975	-0.00451736568464084
88.3299908638	-0.00478960650199381
88.4817450046539	-0.00495510962414358
88.6266629695892	-0.00737352393062921
88.6465818881989	-0.00597061616142967
88.7221710681915	-0.00589634618219958
88.8690400123596	-0.00719041874736367
88.9407188892365	-0.00689038246173091
89.0114200115204	-0.0102585087036894
89.1807720661163	-0.0114913683657699
89.2563500404358	-0.013199555785358
89.3329088687897	-0.0133367464828224
89.4797620773315	-0.00909162389856841
89.6217648983002	-0.00139798369123962
89.640704870224	0.00342604128049962
89.7221479415894	0.00558398807580814
89.7957808971405	0.00626413696574852
89.9592709541321	0.0106476861683608
90.1178460121155	0.0143474443765841
90.1406970024109	0.0127442549771267
90.2250690460205	0.014147414551051
90.3709809780121	0.0176937427666268
90.4445888996124	0.0146013224114725
90.5152928829193	0.0224659909977144
90.6152908802032	0.0199319123946168
90.7680280208588	0.0244334397462888
90.8387279510498	0.0245448291257301
90.9191970825195	0.0180912854387856
91.0719239711761	0.00367652198291724
91.2090358734131	-0.00191698300686991
91.2289550304413	-0.00361536578645892
91.3689918518066	-0.00980191507604062
91.4387149810791	-0.00591662845785311
91.5260200500488	-0.0230076610152868
91.6680099964142	-0.0208487579464154
91.8061039447784	-0.0231447347540526
91.8279678821564	-0.0186043334355699
91.9699709415436	-0.0200353278213703
92.0396809577942	-0.0214925423670567
92.1152639389038	-0.0174895142934076
92.2875289916992	-0.0123213084830799
92.3582329750061	-0.00705333412661064
92.4279479980469	-0.00456581915574908
92.5679919719696	-0.00786352164344462
92.6377439498901	-0.00574129715976796
92.711345911026	-0.00201038448925434
92.8699378967285	0.0039082116546244
92.9601728916168	0.00203393412922882
93.029895067215	0.0044652304443781
93.1797230243683	0.000396541249303193
93.2503979206085	-0.00222857617893615
93.3211009502411	0.00590590985779443
93.4621288776398	0.00389256050141283
93.5318388938904	0.0115172844570239
93.6806640625	0.00159814920124133
93.7513680458069	0.00525052895888
93.835736989975	0.00237485943844307
93.9357509613037	0.00535451531265368
94.0054769515991	0.0089990632073651
94.1621010303497	0.0105470415669034
94.2318248748779	0.0131476235316453
94.3826019763947	0.0171063269397678
94.4796710014343	0.0196089834676009
94.5503890514374	0.0210123361899944
94.6210720539093	0.0191516310064998
94.7611119747162	0.015002555056515
94.9001660346985	0.0116792610491375
94.918135881424	0.00391314694315541
95.0630619525909	0.00989669483543366
95.1298549175262	0.01149976831229
95.2708668708801	-0.00659503105054918
95.3405878543854	0.00159752845867232
95.4191038608551	-0.00792382152859817
95.5894179344177	0.00457361572248272
95.6601190567017	0.000583110911500859
95.7298650741577	-0.00348585865521031
95.8698930740356	0.00371568486908259
95.9396069049835	0.00175595514908802
96.0718278884888	-0.00152648843713498
96.1806130409241	0.000267080357230984
96.2513160705566	-0.00252271471399782
96.3210408687592	-0.0163191777786396
96.5255279541016	-0.00441317084242939
96.5415449142456	-0.00454738737306064
96.681578874588	0.000761474463026886
96.752317905426	-0.00499370129928333
96.8922710418701	-0.00498069630700734
96.9757170677185	0.00215607660827217
97.0454390048981	0.00748844401611837
97.1259109973907	0.00669291737460826
97.2659449577332	0.0131495847546298
97.3356690406799	0.0197414024071814
97.4356660842896	-0.0133818533045429
97.5757060050964	0.0138165418383054
97.645427942276	0.0146903695515663
97.7854669094086	0.0173815744539489
97.9206209182739	0.0129577203560033
97.9385879039764	0.0213464098940312
98.0786240100861	0.00861355694883719
98.1483478546143	0.00838493903484806
98.2883849143982	0.00441338887574736
98.3678739070892	-0.00290546990289234
98.4375998973846	-0.00577748081153119
98.5122079849243	-0.00687228592468209
98.6668999195099	-0.0284239233063251
98.7366089820862	-0.0320414601908767
98.8366160392761	-0.0258906013708163
98.9766519069672	-0.0209765211746915
99.0463728904724	-0.0318863981419074
99.1873888969421	-0.0205793397769542
99.2580969333649	-0.0206112335030956
99.4000780582428	0.0030138359733735
99.4190430641174	-0.0141083119600255
99.5600318908691	0.00365424155806952
99.6297619342804	0.00358079901981954
99.7697999477386	0.0185874443757
99.8395190238953	0.00482242323969834
99.9268269538879	0.00478341338354891
100.071744918823	0.00698369916144057
100.148308038712	0.0107311842050995
100.225839853287	0.0172979452787222
100.310221910477	0.0178703274884896
100.484431028366	0.00172845632806846
100.555137872696	-0.0100469651085519
100.630717992783	-0.00413184845359579
100.715090990067	-0.0120601127006594
100.868793964386	0.0300290535110433
101.00981092453	0.0309569820992476
101.031687021255	0.0264714997408463
101.171730041504	-0.00221087815650577
101.241446971893	-0.0113403318585504
101.317034006119	-0.0101111969418585
101.480504989624	-0.00866154542830842
101.552187919617	-0.00330776912501923
101.622885942459	-0.0028373947831178
101.778550863266	-0.00718218272542936
101.850224018097	-0.00300262985562558
101.925809860229	-0.0014697657090529
101.997485876083	-0.00183646710653461
102.175611019135	0.00524260133427359
102.247287034988	0.00311275602582304
102.321910858154	0.00673212784996399
102.462907075882	0.0120237976083619
102.537514925003	0.0169892326323739
102.612123966217	0.0197458734730042
102.831223011017	0.00492568652044012
102.853134870529	-0.000522227565034554
102.927754878998	-0.0032679514014838
103.08144903183	0.00825904037298129
103.153128862381	0.0115720767927469
103.29905295372	0.00664628968977376
103.321874856949	0.0118159307468946
103.46581697464	0.0112343702575674
103.536520957947	0.0137974548779045
103.684365034103	0.0123372935495808
103.751117944717	-0.00470770041244876
103.851161003113	-0.00718738837673812
103.920896053314	-0.0108999692573494
104.060922861099	-0.0238681903333122
104.13064289093	-0.0205316460116398
104.276539087296	-0.0249273968465404
104.3648250103	-0.0169044429123674
104.43456697464	-0.0119813810627646
104.577516078949	-0.00967235379469565
104.647237062454	-0.00456999812334717
104.786320924759	-0.000711669010226242
104.875556945801	-0.00104012884615502
104.946256875992	-0.00884292825358406
105.089218854904	-0.0228861601631319
105.21949505806	-0.0587181592351689
105.240388870239	-0.0632785134682769
105.381407022476	-0.0156701831980747
105.452105045319	0.00160430313893227
105.521832942963	0.0070483436969142
105.59253692627	0.0102715128742978
105.762799024582	0.00383403374522993
105.832565069199	0.00954790372776965
105.97260594368	0.00620896463865938
106.046235084534	0.0022099246178611
106.184329032898	0.00148990572773744
106.270642995834	0.000831201546427913
106.340365886688	0.00193592298357684
106.485287904739	-0.00369771784382184
106.551120042801	0.000789874543266931
106.620827913284	0.00454305357050059
106.760869979858	0.00721018964216697
106.830612897873	0.00367656314129095
106.902271032333	0.00142822886852175
107.072582006454	-0.0050250263115068
107.142302036285	-0.00854156533057877
107.213005065918	-0.00413224490759837
107.358902931213	-0.00993843265665655
107.431554079056	0.000111433943059671
107.580384969711	-0.00116158171554082
107.675514936447	0.00162325814238008
107.747178077698	0.00529724535953587
107.817877054214	0.000112423543619795
108.029331922531	-0.000484813645001078
108.050099849701	0.00149060993270936
108.119823932648	0.00166991871401623
108.280318021774	-6.23071194100532e-05
108.351069927216	0.00188189251503725
108.420791864395	0.00196983287030745
108.560831069946	0.00177992028991594
108.635438919067	-0.0010987417434675
108.735439062119	-0.00124542605493174
108.8774330616	-0.00129589125891065
108.947154045105	0.000581908270546374
109.08713889122	-0.000963702837089814
109.157890081406	-0.00634450388417417
109.227612018585	-0.00761253483562755
109.370600938797	-0.00345360493808963
109.465648889542	-0.00409539969607186
109.535444974899	-0.0038023315577979
109.609049081802	-0.00203710906667063
109.767646074295	-0.00225672850996792
109.860806941986	-0.00769254032105591
109.952017068863	-0.0102501323311463
110.021733999252	0.00240969923647311
110.165682077408	-0.00207607348986529
110.23540687561	-0.00655433107095015
110.304152965546	-0.00802118725527445
110.475440979004	-0.0137211563794343
110.544195890427	-0.0179519118696455
110.615869045258	-0.0228634999795623
110.769577980042	-0.0278376544986456
110.845160961151	-0.0304809333585197
110.986180067062	-0.0373536527012968
111.071522951126	-0.0460234387117259
111.15492105484	-0.0533692504845412
111.236376047134	-0.0689776047378639
111.314862966537	0.168025323198976
111.478344917297	-0.115958149368092
111.554915904999	-0.137602531708236
111.698874950409	-0.200333544300396
111.721705913544	-0.21061010844283
111.862716913223	-0.282851029563246
111.94416308403	-0.319441960818222
112.014858961105	-0.355631777448339
112.103142976761	-0.352502122831844
112.274427890778	-0.409233216429282
112.34513092041	-0.423166913871734
112.418758869171	-0.448761057252061
112.558798074722	-0.505189845702779
112.698832035065	-0.598341514394631
112.737310886383	-0.0295039226762387
112.825589895248	-0.0478828846532323
112.900194883347	0.254244340599243
113.058789014816	-0.0144541101399696
113.2144510746	-0.0410411830038123
113.234372854233	-0.061333492699436
113.308000087738	-0.0454474232970566
113.468492984772	-0.0388813318509651
113.548037052155	-0.0386252621659746
113.624594926834	-0.0491627927059555
113.700181007385	-0.0420584645186604
113.875371932983	-0.0449314034363675
113.94020986557	-0.0434592224486128
114.086108922958	-0.0699216845951546
114.155838012695	-0.0684381019441394
114.225558042526	-0.0606405790430945
114.3880610466	-0.158040258164217
114.459733963013	-0.143956687593595
114.529458045959	-0.139134886025227
114.669499874115	-0.124720781163845
114.808559894562	-0.0919499268031952
114.827501058578	-0.0827254811135766
114.967540979385	-0.0255569633566181
115.047036886215	-0.00720918236507406
115.187067985535	0.0381479255115553
115.260694980621	0.0713719974889278
115.327491044998	0.0942136219132922
115.397213935852	0.126086220541628
115.567523002625	0.169675513792166
115.63724398613	0.188689608823206
115.777303934097	0.219792059420387
115.847009897232	0.223782338384183
115.98704791069	-0.275118778800159
116.117312908173	-0.302841014950135
116.134309053421	-0.313124514073528
116.214789867401	-0.0539877318191686
116.378251075745	-0.0483544108489003
116.447970867157	-0.0498617151721582
116.58412694931	-0.0466447083605051
116.680194854736	-0.041472905634295
116.751880884171	-0.0474210117138167
116.821598052979	-0.0513142852512961
116.981168985367	-0.0668772144667018
117.051869869232	-0.0697504661710089
117.151867866516	-0.0736109946940133
117.221588850021	-0.0320855702305374
117.361639022827	-0.0294314169435637
117.441118001938	-0.0349458462348343
117.511822938919	-0.0259032552784369
117.667479038239	-0.0144499121739407
117.804602861404	-0.00649500592476266
117.820599079132	-0.00784047439448731
117.960638046265	0.0120926459075603
118.03036403656	0.0127213083975308
118.170403003693	0.0226763207101
118.240136861801	0.021820081316314
118.3762550354	0.0351490536110354
118.467479944229	0.0416255758851476
118.538167953491	0.0422366783859165
118.678204059601	0.0470650917130395
118.747928857803	0.0521446089082976
118.847925901413	0.060634342209302
118.987962007523	0.0739897430664788
119.058672904968	0.0737971551671529
119.128409862518	0.0660701842641209
119.268425941467	0.00136435048825681
119.398694992065	0.0042247681364696
119.412755966187	0.00599620051853021
119.569397926331	0.019785789661653
119.639117956161	0.0260977516784697
119.721536874771	0.0300178389178168
119.861571073532	0.0335215338060348
119.931313991547	-0.0212974338126486
120.071287870407	-0.000212432490733105
120.143993854523	0.00939724514853466
120.284025907516	0.0251962209624877
120.354732036591	0.0350498040653878
120.454726934433	0.0455076600588153
120.524463891983	0.0479996305765426
120.664493083954	-0.0054140510948113
120.734217882156	-0.0138684726823435
120.930886983871	-0.0106170203547609
120.955695867538	-0.0122803458220522
121.024440050125	-0.0123219876185989
121.166388988495	-0.0149919622515161
121.236160039902	-0.0389869694481478
121.379124879837	-0.0450171901471744
121.471310853958	0.167408420746373
121.541035890579	0.165372166493325
121.681092977524	-0.0223011222820043
121.81129693985	0.17996078967938
121.828329086304	-0.015096783559798
121.968369960785	-0.00937689080490822
122.038092851639	-0.0130613295656391
122.118562936783	-0.00681178752943837
122.188350915909	-0.00478527833828599
122.361525058746	-0.0151634817132965
122.42831993103	-0.0120933815313856
122.568356990814	-0.00364893302269534
122.638082027435	0.00230818955568141
122.772258043289	0.00226974997366347
122.861515045166	-0.0023874080604282
122.930264949799	-0.0154704750803101
123.07811498642	-0.0224675012982561
123.216198921204	-0.00961912795360995
123.237091064453	-0.012262344852314
123.378062009811	-0.00653966531018432
123.447829961777	-0.00966509994483095
123.518532991409	-0.0223627807996073
123.588255882263	0.0815024880896596
123.761494874954	0.0436563829053264
123.828289031982	0.0354381187656045
123.968323945999	0.0199834736292258
124.038048028946	0.0118856418011151
124.19468998909	-0.00247457321872202
124.279057979584	-0.00704962498818711
124.351716995239	-0.0170609025390881
124.424368858337	-0.0195785827254384
124.511681079865	-0.031512115526649
124.660501003265	-0.0511140506295678
124.730225086212	-0.0547325514759694
124.887840032578	-0.0785199977491926
124.958541870117	0.0948207855196144
125.02826499939	-0.000352276875077488
125.174166917801	-0.0102834047119585
125.238025903702	-0.0190665761908079
125.33802986145	-0.0368799657216377
125.40872502327	-0.0419719573439467
125.567326068878	0.0370932241983489
125.637042045593	0.0323541482345376
125.777077913284	0.0241416059759209
125.90930390358	0.0321949823983046
125.927268981934	0.0283326357075261
126.083859920502	0.0155962785736725
126.157540082932	0.0109780915307267
126.22726392746	-0.00705229263989104
126.368278980255	-0.0437465746109408
126.438000917435	-0.065175683067203
126.580968856812	-0.0793726256252658
126.647763967514	-0.081911680378543
126.72922706604	-0.0928306625405601
126.800904989243	-0.0371466266261037
126.97803401947	-0.0371354836428101
127.049707889557	-0.0347313715311061
127.119431972504	-0.0299142256325633
127.259469985962	-0.0553235816001549
127.329195976257	-0.0508480054683447
127.469244003296	-0.0321707965584985
127.562346935272	-0.0166570331637634
127.632112979889	-0.00624408763377618
127.775084972382	0.00086281545009359
127.907305955887	-0.00877904921239661
127.925276994705	-0.0088933712465642
128.076066017151	-0.014613913322221
128.145792961121	-0.0135615463785529
128.216497898102	-0.00902643129611547
128.360422849655	-0.00487710799546198
128.430145978928	-0.00561596356611765
128.503778934479	0.00577547370819775
128.675060987473	0.0166476591598415
128.743812084198	0.00933922891822014
128.88380408287	-0.00161916939212653
128.954550981522	0.0050653365083779
129.096543073654	0.000884791643813554
129.131109952927	0.00678707872518644
129.284837007523	0.0316625204157189
129.355526924133	0.0474742093271867
129.499460935593	0.0431687225106635
129.560419082642	0.0366970403428743
129.665274858475	0.0443614647879966
129.735002040863	0.0518034692553043
129.883828878403	0.0543345284355685
130.023865938187	-0.0127217624084299
130.042809963226	-0.0139388397456592
130.185775995255	-0.0165142825827802
130.256485939026	-0.0105517774112228
130.326199054718	0.000465235754088217
130.409597873688	0.0133081360246146
130.579084873199	0.0216205278216046
130.649631023407	-0.0119806955284591
130.719357967377	-0.00441354413871399
130.87406206131	0.00152467992880836
131.026781082153	0.00661817412562667
131.045717000961	0.0123486193737909
131.186733961105	0.0207074843840973
131.257431983948	0.0256102211478352
131.32813501358	0.0226437685252935
131.468168973923	0.0252262960554124
131.560358047485	0.020285750009243
131.631053924561	0.0255248593229118
131.783788919449	0.0139372607521997
131.855418920517	0.00417824862177103
131.955467939377	0.0066774295362969
132.024216890335	0.00844927163197931
132.168168067932	0.0113719809862692
132.23788189888	0.0106792743040599
132.380799055099	0.0111381221449103
132.512094020844	0.0176888847326285
132.531033992767	0.0192882150200818
132.674994945526	0.0286272763639821
132.744704961777	0.0274121239558205
132.886690855026	0.0258554236089468
132.957395076752	0.0248125506751448
133.02711892128	0.0286834188486626
133.168132066727	0.0276442100022098
133.237855911255	0.0266246795788066
133.377897977829	0.026502939797305
133.4475710392	0.00168576492026519
133.547613859177	0.00615588208313958
133.618313074112	0.00617817854284392
133.761285066605	0.00619135952706395
133.833940982819	-0.00709978325248628
133.977881908417	-0.0153297670160863
134.068114042282	-0.00369722447357838
134.137839078903	-0.00462935294735623
134.280814886093	-0.00458995468450073
134.351507902145	-0.00283939748892585
134.486659049988	-0.00688352994790413
134.577867984772	-0.00275599945847087
134.647593975067	-0.00437644846649181
134.719269990921	0.00305984015177347
134.859308004379	-0.0106294126552517
134.930985927582	-0.00510381982079987
135.000710010529	-0.0176200583345844
135.17492890358	-0.0249055801717779
135.240746021271	-0.0236310450504045
135.384644031525	-0.0168611792374463
135.455389022827	-0.0158071893640301
135.526088953018	-0.0189760991231802
135.669054985046	-0.0150715901242537
135.808117866516	-0.0166565367772728
135.82803606987	-0.0165986930799582
135.968075990677	-0.0215911795330245
136.037796974182	-0.0175242150441715
136.177836894989	-0.033292103005461
136.267044067383	-0.0512080115115358
136.336818933487	-0.0668853383026016
136.476852893829	-0.0555082370539561
136.550482034683	-0.0504825166708423
136.617276906967	-0.054877265572469
136.788568973541	-0.0416775506475797
136.859273910522	-0.0273142909331398
136.92900800705	-0.00693570588294511
137.085629940033	-0.00537157876403243
137.156332969666	-0.00157576614563157
137.287580013275	0.000176973400122623
137.308479070663	0.0031078212027515
137.46706199646	-0.00270972459473196
137.53678894043	-0.0114194823247004
137.696358919144	-0.0120012140570759
137.769998073578	-0.000842659054880499
137.839715003967	-0.00485374983582292
137.983836889267	0.00106985115941992
138.050451993942	0.00292927985091005
138.183655977249	0.0044071882574736
138.273895978928	0.00941304639820758
138.343612909317	0.00896317363613658
138.486577033997	0.00500942525663712
138.557280063629	0.0307510287283807
138.657274961472	0.0349223009272564
138.726999998093	0.0380148710740647
138.868033885956	0.0479417043040462
138.937741994858	0.0473688061796992
139.078752040863	0.0488877286433437
139.160198926926	0.046979725177149
139.229918956757	0.0410144586356663
139.375818967819	0.00684596402879452
139.439698934555	0.00382863604376039
139.579693078995	0.00348446108645271
139.650410890579	0.000688870406519309
139.721121072769	-0.00182133577586971
139.860179901123	-0.00212536132198056
139.930881977081	-0.000711714259944325
140.030876874924	-0.00358331179794216
140.170871019363	0.00217483828504731
140.240640878677	0.00358368554643747
140.380686044693	0.0113070056008805
140.516804933548	0.0144264607776693
140.538681983948	0.0159599772509973
140.679692029953	0.00388661775553944
140.750392913818	-0.00061912496131245
140.897264957428	0.00232749734529901
140.976667881012	0.00333640088565637
141.046480894089	0.00281849470755256
141.186522006989	-0.00234916490879641
141.257219076157	-0.00256836475183078
141.327921867371	-0.0048887142895056
141.467954874039	-0.00569461159057549
141.537683010101	-0.00769434169779331
141.637680053711	-0.00829882772877174
141.777670860291	-0.00601834576160342
141.847437858582	-0.00705536488952824
141.98748087883	-0.00571965357074454
142.058192014694	0.00270338352465835
142.127920866013	0.00392910063694757
142.273802042007	0.002311547880593
142.360136032104	0.00181674733826632
142.429849863052	0.00362485375915192
142.569890022278	0.0107020589864557
142.727457046509	-0.000495583350390879
142.751330852509	-0.000823212731292083
142.821049928665	0.00219583747025347
142.964995861053	-0.000638539554292113
143.03474187851	0.000637949009797906
143.10444688797	0.00152996957712387
143.274709939957	0.000883871274283451
143.344477891922	-0.00133308523595791
143.484513998032	2.48374809536048e-05
143.558166027069	0.00245519652963381
143.630817890167	0.00546091660935632
143.773771047592	-0.000774851877975677
143.908923864365	0.0104164818855506
143.928852081299	0.00505302959839881
144.069854974747	0.0196435433976792
144.145441055298	0.016225214852481
144.216141939163	0.00618034695223964
144.359106063843	0.00326716346583942
144.495235919952	-0.00784113548650713
144.585468053818	0.000424156710480687
144.65617108345	-0.000118888185930976
144.725895881653	-0.00153388977959334
144.795616865158	0.00143911554603662
144.965928077698	0.00430886340009087
145.038579940796	0.0137233587865564
145.175693035126	0.0308846512909557
145.245414018631	0.00578008214435155
145.385470867157	0.00065019966605478
145.481494903564	0.00121198619174816
145.552243947983	-0.000286143098872337
145.621969938278	0.00655626496580021
145.762008905411	0.00746434107049791
145.906879901886	0.00454571139336387
145.925868034363	0.00184967333609603
146.067858934402	0.00502559577266197
146.137584924698	-0.000870068506941694
146.280549049377	-0.00592390854899111
146.351253032684	-0.00619916946148469
146.424880027771	-0.00401879977181307
146.520977020264	-0.00357494456376045
146.66393995285	-0.00495666317256751
146.733664035797	-0.0069039380164469
146.811200857162	-0.00435096657496395
147.026433944702	-0.00671645615998911
147.050256967545	-0.00879243612180767
147.12096786499	-0.0106179532154082
147.263921976089	-0.0077550699965018
147.333654880524	-0.00300375525569302
147.485358953476	0.00468489678741936
147.556107997894	0.00513918122589666
147.625832080841	0.00522619912738231
147.768800020218	0.0028314190426158
147.842427968979	0.00468327639950213
147.909245014191	0.00124302102483519
147.979923009872	-0.00198498712449657
148.163908958435	0.000117575648590894
148.23362994194	0.00422713430997373
148.377577066422	0.00235657148967884
148.456090927124	0.00731946601958978
148.526792049408	0.00328015279659091
148.667804956436	0.00573962776803456
148.805890083313	0.00786284270318369
148.824836969376	0.00484130382478475
148.966822862625	0.00508189080379111
149.036544084549	0.000582150202102167
149.180439949036	0.00459072266904005
149.279505968094	-0.000212026076192293
149.346297979355	0.00140643279120093
149.486337900162	0.00262042837193275
149.557043075562	0.00149625225306621
149.626764059067	0.00349412221778334
149.701370000839	0.00151728700471969
149.871877908707	0.00841122907381333
149.947268009186	0.00650653072525621

